Adaptive Selective Sampling for Online Prediction with Experts

We consider online prediction of a binary sequence with expert advice. For this setting, we devise label-efficient forecasting algorithms, which use a selective sampling scheme that enables collecting much fewer labels than standard procedures, while still retaining optimal worst-case regret guarantees. These algorithms are based on exponentially weighted forecasters, suitable for settings with and without a perfect expert. For a scenario where one expert is strictly better than the others in expectation, we show that the label complexity of the label-efficient forecaster scales roughly as the square root of the number of rounds. Finally, we present numerical experiments empirically showing that the normalized regret of the label-efficient forecaster can asymptotically match known minimax rates for pool-based active learning, suggesting it can optimally adapt to benign settings.

==> data/fig1k15.txt <==
n   passive active
1	0.088	0.07
501	32.532	33.27
1001	48.652	49.726
1501	57.578	59.844
2001	64.36	67.308
2501	69.766	72.908
3001	73.866	77.414
3501	77.536	81.534
4001	80.684	84.798
4501	83.616	88.098
5001	85.954	90.756
5501	88.282	93.674
6001	89.962	96.112
6501	91.936	98.41
7001	93.494	100.608
7501	95.062	102.79
8001	96.602	104.596
8501	98.09	106.258
9001	99.482	108.11
9501	100.814	109.592
10001	102.048	110.996
10501	103.33	112.234
11001	104.392	113.646
11501	105.474	114.992
12001	106.398	116.242
12501	107.244	117.232
13001	108.136	118.368
13501	109.142	119.592
14001	110.172	120.45
14501	111.102	121.414
15001	111.794	122.548
15501	112.5	123.526
16001	113.15	124.338
16501	113.806	125.232
17001	114.698	126.024
17501	115.48	127.014
18001	116.384	128.076
18501	117.15	129.114
19001	117.768	129.958
19501	118.432	130.648
20001	119.022	131.424
20501	119.536	132.178
21001	120.292	133.15
21501	120.722	133.648
22001	121.264	134.598
22501	121.816	135.264
23001	122.276	135.906
23501	122.814	136.482
24001	123.352	137.202
24501	123.844	138.012
25001	124.452	138.616
25501	125.014	139.266
26001	125.334	139.946
26501	125.83	140.466
27001	126.296	140.96
27501	126.68	141.664
28001	127.118	142.286
28501	127.348	142.902
29001	127.844	143.506
29501	128.32	143.99
30001	128.838	144.626
30501	129.212	145.134
31001	129.578	145.702
31501	129.804	146.16
32001	130.208	146.756
32501	130.542	147.414
33001	130.82	147.856
33501	131.39	148.392
34001	131.564	148.802
34501	132.032	149.196
35001	132.506	149.76
35501	132.88	150.184
36001	133.308	150.598
36501	133.678	151.056
37001	133.978	151.526
37501	134.452	151.9
38001	134.618	152.392
38501	134.982	152.872
39001	135.31	153.24
39501	135.66	153.654
40001	135.92	153.99
40501	136.216	154.354
41001	136.396	154.692
41501	136.598	155.038
42001	136.732	155.314
42501	137.028	155.606
43001	137.492	156.222
43501	137.748	156.496
44001	138.058	156.956
44501	138.242	157.32
45001	138.384	157.664
45501	138.806	158.118
46001	139.06	158.552
46501	139.422	159.072
47001	139.784	159.402
47501	139.918	159.806
48001	140.276	160.346
48501	140.418	160.716
49001	140.73	161.182
49501	140.866	161.482
50001	141.008	161.612


==> data/fig1k15s.txt <==
n   passive passivebar active activebar
1	0.094	0.0471821699280378	0.078	0.0440386172673671
501	32.99	0.761756716458831	33.54	0.843308184395085
1001	48.532	0.962094201056535	49.524	1.01640067056405
1501	57.802	1.10476039741593	58.92	1.12127375264774
2001	64.504	1.20445345901727	65.716	1.16523866212043
2501	69.666	1.25567603910051	71.546	1.2385438181703
3001	73.972	1.31408527477861	76.57	1.28803158713555
3501	77.55	1.3488477410208	80.504	1.34255042495837
4001	80.578	1.3965866781946	83.58	1.39745650152959
4501	83.552	1.46519438963779	86.956	1.42465548812493
5001	85.72	1.49984746489632	89.954	1.45869770285877
5501	87.91	1.51956252949396	92.558	1.47237348341531
6001	89.894	1.58085707949085	94.928	1.52354177092284
6501	91.612	1.63403472499951	97.194	1.54324658948488
7001	93.374	1.63539261865495	99.108	1.56885490041377
7501	94.944	1.667388874619	100.868	1.58825129885034
8001	96.498	1.70027380032138	102.576	1.63202352710457
8501	98.19	1.73068242210186	104.424	1.66057702680747
9001	99.502	1.74211261185147	105.984	1.70291092554528
9501	100.678	1.76032212821442	107.362	1.76363544859199
10001	101.908	1.77918678677639	108.88	1.80457422584752
10501	103.146	1.8122350936283	110.384	1.84583188898273
11001	104.26	1.84010035136298	111.528	1.87141486805785
11501	105.216	1.85370790931228	112.754	1.90866927766226
12001	106.32	1.86596931209153	113.976	1.9136359868735
12501	107.264	1.87892204622874	114.96	1.93315863837458
13001	108.106	1.90539385530984	116.19	1.9665131502281
13501	109.11	1.92516038144061	117.2	1.98216136602496
14001	109.986	1.92860419390976	118.424	2.00002511072332
14501	110.876	1.94656907543701	119.566	1.98799741393605
15001	111.68	1.96162074872889	120.68	1.99822550024256
15501	112.818	1.97933354122493	121.566	2.02818320410154
16001	113.638	1.99619284401086	122.428	2.04887709739057
16501	114.274	2.00664007836108	123.244	2.06468699792574
17001	114.982	2.02223029087735	124.034	2.07769716398499
17501	115.654	2.03477840433259	124.982	2.10082476719219
18001	116.276	2.05115099956166	125.782	2.10464855314794
18501	116.804	2.0564171837095	126.54	2.10347389995111
19001	117.434	2.06918111826422	127.19	2.117062386321
19501	118.174	2.07105188366842	127.988	2.14252795624837
20001	118.53	2.07087600613498	128.828	2.14911958732231
20501	119.116	2.07658099773187	129.47	2.17153954980164
21001	119.698	2.09003999056274	130.132	2.16862603638677
21501	120.294	2.09623518480748	130.734	2.17224519026607
22001	120.93	2.10770182746683	131.366	2.19989865581406
22501	121.694	2.12592127587718	132.196	2.21756599289728
23001	122.382	2.13829133702758	132.834	2.20817416179032
23501	123.09	2.15597125504613	133.456	2.21554193457323
24001	123.708	2.16058845182314	134.002	2.21088414374461
24501	124.104	2.17263135366003	134.698	2.23682843121429
25001	124.738	2.18869494391847	135.374	2.24490081385456
25501	125.154	2.19637923937446	135.998	2.24910791945026
26001	125.788	2.19605809681538	136.73	2.25738156725893
26501	126.372	2.20723816256056	137.362	2.24912325424036
27001	126.75	2.22272911273894	137.798	2.26313118121641
27501	127.21	2.22935268975338	138.286	2.27569468830984
28001	127.618	2.23022650429146	138.8	2.29388962105572
28501	127.854	2.24781142298356	139.42	2.29256625194543
29001	128.426	2.23149032768729	140.118	2.31134236611325
29501	128.772	2.23391002552374	140.746	2.32455682062052
30001	129.156	2.24365481773089	141.15	2.33194709736946
30501	129.442	2.25082668191472	141.656	2.34602479268668
31001	129.77	2.2503519978324	142.158	2.36173572082595
31501	130.1	2.25162581242941	142.758	2.36817857058109
32001	130.538	2.26132644774383	143.43	2.37075454878424
32501	130.88	2.26300940224058	143.84	2.36677860663511
33001	131.314	2.28769153925313	144.546	2.37827442909117
33501	131.724	2.29988226268242	145.168	2.39039525944056
34001	132.044	2.31145892085722	145.63	2.39176898844939
34501	132.56	2.31248508436505	146.15	2.38591392789905
35001	133.014	2.31040577123333	146.748	2.40308425927631
35501	133.228	2.32163149214121	147.212	2.39814970054658
36001	133.484	2.33626498301081	147.636	2.4282151047885
36501	133.682	2.33168524519252	147.978	2.44258873541822
37001	134.016	2.34352633415085	148.364	2.44062434346308
37501	134.292	2.35047211776442	148.728	2.42725507248517
38001	134.588	2.34289964710656	149.056	2.43613054888016
38501	135.04	2.35622911699681	149.544	2.46176875635066
39001	135.294	2.36724234830234	150.008	2.47406551340186
39501	135.556	2.37277638344123	150.38	2.48738463776562
40001	135.96	2.37873164458581	150.95	2.48898102014404
40501	136.242	2.39311782102047	151.198	2.5063641545429
41001	136.436	2.40120204200018	151.482	2.5248773591604
41501	136.82	2.41054850831546	152.14	2.53743088060102
42001	137.296	2.42005466473578	152.62	2.5539175434531
42501	137.486	2.42691216524381	153.082	2.5604740603628
43001	137.758	2.43521166866817	153.608	2.55629592795861
43501	138.12	2.44731202927974	153.962	2.56178657283324
44001	138.552	2.44149446246509	154.466	2.5581180748336
44501	138.73	2.45677419866916	154.776	2.56577623356329
45001	139.082	2.46853188480436	155.34	2.55538333995278
45501	139.368	2.48197629896428	155.602	2.54975423515809
46001	139.756	2.47973561333237	156.02	2.54966969803112
46501	140.048	2.48121487606972	156.51	2.56166237226903
47001	140.444	2.48805813002864	156.92	2.55772193079516
47501	140.726	2.49240489801077	157.3	2.5577646716285
48001	140.868	2.50664638977458	157.608	2.56897953008723
48501	141.096	2.49656494324913	157.95	2.57846347528655
49001	141.304	2.49919824718774	158.294	2.58464855778485
49501	141.37	2.51050481592479	158.562	2.60373425716663
50001	141.542	2.51342728214693	158.85	2.60364754009179


==> data/fig1k2.txt <==
n   passive active
1	0.01	0
501	16.836	15.98
1001	27.528	27.344
1501	34.854	35.494
2001	39.878	40.804
2501	44.112	44.942
3001	47.704	49.132
3501	50.798	53.238
4001	53.364	56.492
4501	55.28	59.408
5001	57.064	61.512
5501	58.284	63.836
6001	60.002	66.056
6501	61.43	68.1
7001	62.802	70.15
7501	64.282	71.728
8001	65.778	73.514
8501	67.122	75.25
9001	67.952	76.694
9501	68.978	78.194
10001	69.936	79.596
10501	70.6	80.838
11001	71.426	81.996
11501	72.3	83.592
12001	72.824	84.78
12501	74.116	86.378
13001	74.648	87.532
13501	75.682	88.788
14001	76.526	90.246
14501	77.012	91.248
15001	77.556	92.306
15501	78.726	93.554
16001	79.622	94.56
16501	80.458	95.27
17001	80.89	96.024
17501	81.504	96.588
18001	81.77	97.262
18501	82.394	97.996
19001	82.798	98.87
19501	83.402	99.886
20001	83.944	100.62
20501	84.424	101.258
21001	85.122	102.156
21501	85.976	102.93
22001	86.706	104.3
22501	87.366	105.23
23001	87.652	106.158
23501	88.112	106.996
24001	88.226	107.722
24501	88.606	108.55
25001	89.104	109.392
25501	89.382	110.254
26001	90.026	111.272
26501	90.11	111.678
27001	90.67	112.526
27501	90.816	113.39
28001	90.92	113.908
28501	91.322	114.486
29001	91.544	114.94
29501	92.118	115.598
30001	92.07	116.226
30501	92.558	116.636
31001	92.924	116.992
31501	93.24	117.71
32001	93.702	118.394
32501	93.694	119.064
33001	93.908	119.662
33501	94.036	120.108
34001	94.116	120.626
34501	94.426	121.644
35001	94.566	122.096
35501	94.85	122.836
36001	95.312	123.336
36501	95.442	123.732
37001	95.724	124.584
37501	95.756	125.118
38001	96.156	125.802
38501	96.428	126.616
39001	96.65	127.31
39501	97.168	127.798
40001	97.454	128.314
40501	97.516	129.012
41001	97.696	129.334
41501	97.932	129.694
42001	98.184	129.922
42501	98.396	130.476
43001	98.84	131.104
43501	99.034	131.426
44001	99.014	132.05
44501	99.17	132.562
45001	99.286	132.76
45501	99.65	133.4
46001	99.94	133.85
46501	100.312	134.252
47001	100.404	134.802
47501	100.854	135.46
48001	100.834	135.806
48501	101.036	136.212
49001	101.272	136.644
49501	101.542	136.916
50001	101.778	137.082


==> data/fig1k2s.txt <==
n   passive passivebar active activebar
1	0.006	0.0478947263738803	0.014	0.0445502991134987
501	17.298	0.858780544933286	17.628	0.92388922986976
1001	27.872	1.12524216376094	27.984	1.18686837913882
1501	34.87	1.28277302465618	35.382	1.34601547332565
2001	39.246	1.40102696611749	40.698	1.48033139028981
2501	43.516	1.53538798694066	45.664	1.56698604971864
3001	46.642	1.63564612568003	49.654	1.63469613817281
3501	49.2	1.73506756263086	52.93	1.69932065464249
4001	51.618	1.82116683464267	55.406	1.76312510194115
4501	54.166	1.92035675046041	58.232	1.83834603765219
5001	55.954	1.99097363316663	60.796	1.88269617435173
5501	57.688	2.06537704995872	63.222	1.9197117478311
6001	59.308	2.13775312498004	65.644	1.99746186912341
6501	60.772	2.20988457984658	67.776	2.02481766609209
7001	62.144	2.2517647341587	69.424	2.09384050499495
7501	63.082	2.3009254938001	71.312	2.15187655035207
8001	63.806	2.35834207853814	72.622	2.21345441537636
8501	65.288	2.36273301718162	74.718	2.22737061579869
9001	66.29	2.4116377969769	76.012	2.27860159362363
9501	67.402	2.43449228825032	77.25	2.34732693749784
10001	68.476	2.48427808332065	78.864	2.39853240572969
10501	69.474	2.52573042570331	80.022	2.47834599438152
11001	70.244	2.55696160250367	80.958	2.53409709597301
11501	71.234	2.60765356935624	82.168	2.58476205727891
12001	72.358	2.65054997989985	83.644	2.60928571456736
12501	72.976	2.63592539938045	84.406	2.61731028498736
13001	73.534	2.66861125904929	85.51	2.68345167839866
13501	74.348	2.69476720521975	86.504	2.72499912144804
14001	74.792	2.71106185979784	87.096	2.75546612149782
14501	75.426	2.70902757172487	88.536	2.76287395332047
15001	76.252	2.74687213855292	89.636	2.77178012476692
15501	77.196	2.78075090574262	90.462	2.80126614542321
16001	77.78	2.8042862855748	91.714	2.82732435021797
16501	78.05	2.83704387147208	92.732	2.86225068024384
17001	78.324	2.84739571206374	93.85	2.87757768288574
17501	78.862	2.88157119318993	94.738	2.92122164455428
18001	79.512	2.93246963311088	95.57	2.96562767253481
18501	79.84	2.95664938585246	96.154	2.97525491129806
19001	80.284	3.01562237071991	96.688	3.014896380134
19501	80.8	3.01504108972755	97.704	3.0409392547453
20001	80.89	3.0071380538695	98.544	3.07278232443359
20501	81.064	3.03166372123461	99.13	3.0878543150969
21001	81.502	3.07827171268903	99.81	3.09190159510739
21501	82.484	3.08352890274909	100.578	3.11665445537352
22001	82.914	3.11574368748538	101.094	3.15081373502631
22501	84.012	3.13127301419055	101.828	3.17162754035222
23001	84.43	3.15946108648834	102.624	3.18674801918702
23501	84.672	3.18107279408279	103.564	3.22272334803482
24001	85.174	3.19939761330361	104.276	3.21767165670108
24501	85.694	3.2113783988696	104.924	3.23932170332495
25001	86.346	3.21655466950472	105.634	3.25305531225492
25501	86.734	3.24023540392461	106.576	3.30763005921976
26001	87.22	3.24839402903276	107.472	3.31919277610401
26501	87.664	3.2617138053712	108.594	3.32850834465616
27001	87.956	3.27642180095303	108.906	3.35666249489789
27501	88.462	3.28768859993148	109.58	3.33700264321166
28001	89.102	3.28300553534065	110.312	3.35035566780316
28501	89.214	3.25236438850323	111.008	3.36183130470847
29001	89.498	3.2287138993964	111.984	3.37626831240283
29501	90.004	3.26002916031759	112.844	3.39624758310349
30001	90.196	3.28541762424813	113.364	3.38934933918279
30501	89.996	3.29560720152178	113.728	3.43279383002973
31001	90.406	3.3155306531336	114.504	3.44556666229482
31501	91.03	3.32095956826157	115.332	3.42582526414353
32001	91.232	3.34078701374176	116.386	3.42595023898667
32501	91.75	3.3489960375191	116.796	3.41240169796073
33001	92.122	3.36720756937878	117.502	3.44137248492912
33501	92.388	3.37874110521231	118.318	3.43559025520893
34001	92.592	3.38641117069816	118.86	3.4695853300943
34501	93.186	3.36675974527105	119.362	3.46646701774435
35001	93.59	3.38197558983806	120.138	3.49014950468735
35501	93.762	3.40652067950556	120.53	3.50475024274885
36001	93.97	3.41567899309753	120.888	3.53958936687738
36501	94.222	3.41672420979845	121.48	3.55636900488656
37001	94.606	3.42691385779425	122.122	3.54785304036727
37501	94.706	3.44851204004066	122.382	3.56458386139716
38001	94.856	3.49687548727601	122.736	3.56929140603218
38501	95.164	3.52668731081014	123.518	3.60235382771366
39001	95.426	3.53305951337462	123.758	3.5889653935176
39501	96.022	3.55780168009981	124.598	3.59699717418424
40001	96.416	3.55845665158693	125.24	3.60621214113837
40501	96.548	3.56700154712352	125.558	3.63297334473601
41001	96.488	3.58560293753652	125.92	3.66645638342298
41501	96.73	3.60569409097269	126.406	3.67868958753081
42001	97.164	3.62846373745706	126.846	3.70263348186542
42501	97.5	3.59622830610896	127.316	3.67813599116724
43001	97.776	3.61085816141822	127.982	3.65670070072361
43501	98.128	3.63410580060504	128.58	3.70453892710616
44001	98.596	3.61939655258145	129.448	3.71194605451783
44501	98.888	3.60362067130053	129.738	3.70592454222215
45001	99.292	3.62041520980923	130.702	3.72036723146804
45501	99.342	3.61986473886118	130.92	3.75241157315515
46001	99.468	3.6337894629333	131.366	3.77960237526264
46501	99.77	3.6399410795293	131.784	3.7974818813919
47001	99.912	3.63709647047894	132.362	3.82049246963795
47501	100.214	3.64018546767207	133.056	3.83094641402605
48001	100.418	3.67509049772876	133.728	3.86221364850063
48501	100.398	3.68043707520129	134.042	3.88875531173978
49001	100.336	3.70658690409493	134.434	3.93161478805644
49501	100.314	3.72991334740784	134.64	3.94493953550083
50001	100.766	3.73720029331658	135.17	3.9537921022096


==> data/fig2k15.txt <==
n   samples
1	0.666
501	266.954
1001	435.38
1501	557.712
2001	656.578
2501	741.654
3001	817.236
3501	885.254
4001	947.21
4501	1005.86
5001	1060.98
5501	1112.934
6001	1162.03
6501	1209.07
7001	1254.254
7501	1298.336
8001	1339.726
8501	1379.732
9001	1418.574
9501	1456.282
10001	1492.748
10501	1528.424
11001	1563.254
11501	1597.358
12001	1630.58
12501	1663.534
13001	1695.238
13501	1726.478
14001	1757.15
14501	1787.814
15001	1817.406
15501	1846.654
16001	1875.822
16501	1904.426
17001	1932.426
17501	1959.978
18001	1986.976
18501	2013.86
19001	2040.468
19501	2066.108
20001	2092.182
20501	2117.544
21001	2142.654
21501	2167.272
22001	2191.566
22501	2215.842
23001	2239.738
23501	2263.036
24001	2286.306
24501	2309.928
25001	2333.052
25501	2355.864
26001	2378.57
26501	2400.718
27001	2422.918
27501	2444.512
28001	2466.16
28501	2487.54
29001	2508.554
29501	2529.798
30001	2550.686
30501	2571.318
31001	2591.692
31501	2611.96
32001	2632.2
32501	2652.33
33001	2672.39
33501	2691.97
34001	2711.366
34501	2730.818
35001	2750.304
35501	2769.558
36001	2788.562
36501	2807.5
37001	2825.9
37501	2844.642
38001	2863.092
38501	2881.462
39001	2899.662
39501	2918.284
40001	2936.532
40501	2954.818
41001	2972.808
41501	2990.636
42001	3008.506
42501	3026.262
43001	3044.024
43501	3061.722
44001	3079.25
44501	3096.946
45001	3113.926
45501	3130.89
46001	3148.014
46501	3165.066
47001	3182.362
47501	3199.282
48001	3216.126
48501	3233.152
49001	3249.86
49501	3266.474
50001	3282.98


==> data/fig2k15s.txt <==
n   samples samplesbar
1	0.712	0.0397321475167475
501	267.182	1.0914612562207
1001	434.488	1.92707882787313
1501	556.264	2.56650297040291
2001	656.002	3.09306180110876
2501	740.982	3.58695944593422
3001	816.61	4.03625505743348
3501	885.156	4.41733651221742
4001	948.548	4.7949633381639
4501	1007.512	5.119971412826
5001	1063.17	5.41014837771181
5501	1115.068	5.69916389853529
6001	1164.836	5.97577268662868
6501	1211.956	6.20349356602974
7001	1257.37	6.43626547691273
7501	1301.002	6.71447013060127
8001	1343.196	6.93357681635716
8501	1383.804	7.16042270361028
9001	1422.798	7.37222304621839
9501	1460.666	7.6128644528124
10001	1497.44	7.80836919410339
10501	1532.83	8.01313566181112
11001	1567.472	8.23710706724428
11501	1601.872	8.46507487975688
12001	1635.204	8.66374507680486
12501	1667.84	8.85185081875621
13001	1699.584	9.05693053288451
13501	1730.962	9.27175636111621
14001	1761.988	9.46520219399277
14501	1792.304	9.67637880182569
15001	1821.662	9.84988866403509
15501	1850.486	10.0201524739144
16001	1878.95	10.2073371229073
16501	1907.236	10.3341236286604
17001	1934.886	10.5197888121024
17501	1962.378	10.7206707733664
18001	1988.972	10.865679979901
18501	2015.324	11.0324758055659
19001	2041.412	11.1750165497808
19501	2067.474	11.385667487857
20001	2093.15	11.5449353496525
20501	2118.12	11.7200768055921
21001	2142.934	11.8694437372458
21501	2167.234	12.0372818450985
22001	2191.66	12.2124956378247
22501	2215.862	12.3696941777735
23001	2239.906	12.5367747041738
23501	2263.294	12.6549425298653
24001	2286.348	12.8093106069217
24501	2309.146	12.9069287811948
25001	2331.986	13.0357489018836
25501	2354.728	13.124698025427
26001	2377.102	13.2340541176756
26501	2399.294	13.3649813157395
27001	2421.138	13.4628824960535
27501	2443.08	13.5870923320481
28001	2464.56	13.6977801956762
28501	2486.024	13.8261430050781
29001	2507.43	13.9967974094849
29501	2528.66	14.1252983634397
30001	2549.97	14.2522868413717
30501	2571.096	14.4011487580516
31001	2591.722	14.5403340546637
31501	2612.182	14.6334126182307
32001	2632.632	14.7625759640149
32501	2652.938	14.9129014212049
33001	2673.594	15.0433444930547
33501	2693.46	15.1533168960457
34001	2713.468	15.2813043033514
34501	2733.186	15.4229884397297
35001	2753.014	15.5407524032207
35501	2772.292	15.6812339698018
36001	2791.336	15.8016196206694
36501	2810.234	15.9186925166604
37001	2829.476	16.0717445493947
37501	2848.498	16.166994195902
38001	2866.902	16.2973081500358
38501	2885.716	16.4044637437638
39001	2904.536	16.5086843494833
39501	2923.056	16.6239418171674
40001	2940.99	16.7418789413331
40501	2959.068	16.8750629281238
41001	2977.296	16.9986481280693
41501	2995.254	17.1082533145854
42001	3012.906	17.2391621055389
42501	3030.582	17.3941644865205
43001	3048.24	17.5358150384465
43501	3065.596	17.659611963172
44001	3082.85	17.7632331733145
44501	3099.65	17.8619269090041
45001	3116.846	17.9663241200085
45501	3133.898	18.0609088133659
46001	3150.58	18.1761244392633
46501	3167.754	18.2757735009598
47001	3185.168	18.3963622193077
47501	3201.868	18.5282492398962
48001	3218.472	18.6383822249975
48501	3235.382	18.7803241768479
49001	3252.208	18.9316815836207
49501	3268.482	19.0373957943597
50001	3284.882	19.1577708131657


==> data/fig2k2.txt <==
n   samples
1	0.682
501	299.338
1001	534.5
1501	728.704
2001	898.088
2501	1049.734
3001	1188.834
3501	1317.258
4001	1438.57
4501	1553.522
5001	1662.412
5501	1768.066
6001	1868.41
6501	1965.016
7001	2059.06
7501	2151.082
8001	2240.774
8501	2328.018
9001	2413.344
9501	2496.876
10001	2578.074
10501	2657.924
11001	2735.524
11501	2812.598
12001	2888.188
12501	2962.506
13001	3035.878
13501	3107.558
14001	3178.44
14501	3248.66
15001	3317.776
15501	3386.024
16001	3453.538
16501	3520.086
17001	3585.534
17501	3650.666
18001	3715.156
18501	3779.398
19001	3842.986
19501	3906.932
20001	3970.262
20501	4032.41
21001	4094.166
21501	4156.048
22001	4217.856
22501	4278.374
23001	4338.082
23501	4396.888
24001	4455.522
24501	4512.648
25001	4569.542
25501	4625.688
26001	4682.052
26501	4737.968
27001	4793.312
27501	4848.278
28001	4902.132
28501	4955.752
29001	5009.506
29501	5062.888
30001	5116.116
30501	5169.47
31001	5222.646
31501	5275.034
32001	5328.128
32501	5380.548
33001	5432.092
33501	5483.938
34001	5535.956
34501	5587.736
35001	5639.004
35501	5690.054
36001	5740.162
36501	5789.32
37001	5839.392
37501	5889.356
38001	5938.434
38501	5986.818
39001	6035.672
39501	6084.312
40001	6132.47
40501	6180.236
41001	6228.236
41501	6275.798
42001	6323.898
42501	6370.966
43001	6418.234
43501	6465.02
44001	6512.246
44501	6559.052
45001	6606.004
45501	6652.626
46001	6698.366
46501	6744.504
47001	6790.64
47501	6836.05
48001	6881.908
48501	6927.386
49001	6973.532
49501	7019.812
50001	7065.414


==> data/fig2k2s.txt <==
n   samples samplesbar
1	0.712	0.0397321475167475
501	300.08	1.25653150568123
1001	535.254	2.53150929092684
1501	729.282	3.79819251386076
2001	897.4	5.01213300615044
2501	1047.28	6.11460575705814
3001	1185.216	7.06033095602735
3501	1314.09	7.97219779844649
4001	1436.1	8.8993921175845
4501	1551.52	9.84719564943423
5001	1662.146	10.7088275058481
5501	1766.648	11.5758048689807
6001	1868.604	12.4430477840286
6501	1966.264	13.1845096132688
7001	2060.858	13.9355005425819
7501	2152.862	14.7374389817166
8001	2242.268	15.3828775822752
8501	2329.218	16.0089074793306
9001	2414.212	16.7219452019235
9501	2497.462	17.4092896845362
10001	2579.666	18.0712636558593
10501	2659.182	18.7728465693169
11001	2737.484	19.4736914406528
11501	2814.386	20.1855720204486
12001	2889.578	20.8537535025833
12501	2964.218	21.5193831486174
13001	3036.786	22.1856757529493
13501	3109.318	22.8818766226819
14001	3180.466	23.5923101315855
14501	3251.47	24.2912363598418
15001	3321.726	24.9984924947345
15501	3391.028	25.6867470649814
16001	3459.966	26.4081152323613
16501	3528.4	27.11848205824
17001	3595.682	27.8345973636998
17501	3662.232	28.5434215588253
18001	3728.054	29.2687411644589
18501	3792.604	29.9797987973898
19001	3856.826	30.6360854629508
19501	3920.348	31.3508652875915
20001	3983.444	32.0624340861223
20501	4045.818	32.7289566965673
21001	4107.402	33.2973864071889
21501	4168.272	33.9127276298904
22001	4228.82	34.5190465380391
22501	4289.308	35.1661981162938
23001	4349.708	35.8021680432237
23501	4408.56	36.4444125045759
24001	4466.744	37.0709357611569
24501	4524.802	37.6986930499078
25001	4582.746	38.3413946393144
25501	4640.41	38.9309298796814
26001	4696.98	39.4649637492673
26501	4753.96	40.0807802237827
27001	4809.744	40.642436511787
27501	4865.456	41.1555496919165
28001	4921.284	41.7156046897211
28501	4976.774	42.3006679168414
29001	5032.152	42.8631201612583
29501	5086.838	43.3538303922578
30001	5141.106	43.9212706430285
30501	5194.914	44.4618993807703
31001	5248.214	44.9960162994215
31501	5301.344	45.5390212560213
32001	5354.644	46.1038844366748
32501	5407.474	46.6558304080711
33001	5460.266	47.1383132265888
33501	5513.134	47.6317798085429
34001	5565.362	48.1047518993096
34501	5617.432	48.5705411735949
35001	5669.31	49.0764068158906
35501	5720.166	49.549978719009
36001	5770.568	50.0851718490571
36501	5821.06	50.5848629440489
37001	5871.984	51.1180866384909
37501	5922.412	51.6394698628863
38001	5972.188	52.1838232366407
38501	6022.416	52.728792419149
39001	6072.508	53.2609762711028
39501	6122.146	53.8435720740396
40001	6170.87	54.3983463431644
40501	6220.2	54.9981652107732
41001	6269.602	55.5990481763368
41501	6319.418	56.1909677893768
42001	6368.244	56.7454035622259
42501	6416.998	57.3041360171306
43001	6465.744	57.890830608625
43501	6513.794	58.3966565932663
44001	6561.998	58.9400308681183
44501	6609.084	59.4645681296639
45001	6656.406	59.9992030523095
45501	6703.77	60.5211233428799
46001	6750.222	61.0476796216231
46501	6797.202	61.5317569566794
47001	6844.316	62.0232344232112
47501	6890.768	62.5103783487226
48001	6936.886	62.9709896265433
48501	6983.28	63.4469177310692
49001	7029.236	63.9181598846727
49501	7074.808	64.2947895110502
50001	7120.228	64.7554607949543


==> data/fig3k15.txt <==
samples active  n   passive kpassive    kactive
0.666	0.07	1	0.088	9.42972614413442	607.991167538923
1.346	0.079	2	0.102	5.60694871156591	214.957338734149
2.022	0.0946666666666667	3	0.103333333333333	4.13673917585134	117.007954747837
2.72	0.0915	4	0.099	3.33391165062476	75.9988959423654
3.444	0.1004	5	0.0996	2.82014589937626	54.3803832134598
4.132	0.095	6	0.102	2.45971983041645	41.3685591274823
4.814	0.0922857142857143	7	0.101714285714286	2.19116736132541	32.8284373190163
5.478	0.0855	8	0.0955	1.98235572785672	26.8696673417687
6.15	0.09	9	0.0973333333333333	1.81475164256682	22.5181913903305
6.82	0.0884	10	0.0964	1.676868784442	19.2263688668803
7.452	0.0896363636363636	11	0.0974545454545454	1.56118570631404	16.6651122196423
8.084	0.0881666666666667	12	0.0951666666666667	1.46255816162227	14.6259943434797
8.768	0.0903076923076923	13	0.0967692307692308	1.37734128693194	12.971262305271
9.436	0.0901428571428571	14	0.0947142857142857	1.30287590812496	11.606605322017
10.088	0.0888	15	0.0941333333333333	1.23717357696788	10.4655096289753
10.756	0.088875	16	0.093625	1.1787157680168	9.49986199279568
11.404	0.0885882352941176	17	0.0924705882352941	1.12632153865603	8.67408928444839
12.088	0.0885555555555556	18	0.0934444444444444	1.07905778265167	7.96138291607961
12.762	0.0881052631578947	19	0.0921052631578947	1.03617683655849	7.34119683619799
13.446	0.0874	20	0.0931	0.997072144692193	6.79754790168248
14.112	0.0894285714285714	21	0.0938095238095238	0.961246140756686	6.31783570773627
14.77	0.09	22	0.0937272727272727	0.928286574894601	5.89200692987193
15.43	0.0889565217391304	23	0.094695652173913	0.89784879315762	5.51195313266328
16.114	0.0905833333333333	24	0.0954166666666667	0.869642285953249	5.17106989093528
16.772	0.09048	25	0.09448	0.843420346699662	4.86392934031139
17.44	0.0915384615384615	26	0.0940769230769231	0.818972029103237	4.5860337683033
18.138	0.0926666666666667	27	0.0943703703703704	0.796115825581681	4.33362795362361
18.818	0.0931428571428571	28	0.0932857142857143	0.774694649953917	4.10355466487703
19.498	0.092551724137931	29	0.093448275862069	0.754571819435946	3.89314225740693
20.132	0.092	30	0.0938	0.735627810111782	3.70011641361079
20.79	0.0914838709677419	31	0.0929032258064516	0.717757616747313	3.52253023469161
21.446	0.091125	32	0.0921875	0.700868588945739	3.35870841772109
22.116	0.0913939393939394	33	0.0924848484848485	0.684878645824263	3.2072023420286
22.796	0.0920588235294118	34	0.0914117647058823	0.669714793775282	3.06675367682551
23.456	0.0927428571428571	35	0.0928571428571429	0.655311888641935	2.93626469761645
24.11	0.0931666666666667	36	0.0931666666666667	0.641611596314212	2.81477392379131
24.764	0.0927027027027027	37	0.0928648648648649	0.628561515419844	2.70143600632435
25.426	0.0927368421052632	38	0.0932105263157895	0.616114433218185	2.59550503245041
26.08	0.0929230769230769	39	0.0932307692307692	0.604227691565892	2.49632059455916
26.708	0.0928	40	0.09445	0.592862644319489	2.40329610836003
27.378	0.093219512195122	41	0.094390243902439	0.581984191073545	2.31590897145364
28.026	0.0923809523809524	42	0.0943809523809524	0.571560374928379	2.23369223568141
28.65	0.0922790697674419	43	0.0938139534883721	0.561562034205899	2.15622753080318
29.318	0.0917727272727273	44	0.0935	0.551962499813083	2.08313902745529
29.974	0.0917333333333333	45	0.0930222222222222	0.542737331386301	2.01408826716518
30.63	0.091	46	0.0927391304347826	0.533864086509824	1.94876971884432
31.288	0.0910212765957447	47	0.0931063829787234	0.52532211824547	1.88690694646511
31.936	0.0907916666666667	48	0.09275	0.517092396981417	1.82824929293496
32.548	0.0908163265306122	49	0.0922448979591837	0.5091573532413	1.77256900157121
33.168	0.09164	50	0.09244	0.50150073861665	1.7196587098732
33.794	0.0920392156862745	51	0.0920392156862745	0.494107502417956	1.66932926111704
34.456	0.0913846153846154	52	0.0916153846153846	0.486963681998892	1.62140778815888
35.12	0.0913207547169811	53	0.0915094339622642	0.480056305008094	1.57573603111261
35.76	0.0908148148148148	54	0.0914814814814815	0.473373302074	1.53216885657342
36.418	0.0907272727272727	55	0.0917454545454545	0.466903428639337	1.4905729510313
37.038	0.09025	56	0.0916428571428571	0.46063619483987	1.45082566525212
37.694	0.0907368421052632	57	0.0912631578947368	0.454561802472651	1.41281398985098
38.314	0.0905172413793103	58	0.0912758620689655	0.448671088226888	1.37643364516817
38.938	0.0903050847457627	59	0.0914915254237288	0.442955472459376	1.34158827098054
39.57	0.0903666666666667	60	0.0913333333333333	0.437406912889401	1.30818870362192
40.192	0.0904918032786885	61	0.0912786885245902	0.432017862667609	1.27615232981053
40.862	0.0900322580645161	62	0.0909354838709677	0.42678123234165	1.24540250794254
41.496	0.0906984126984127	63	0.090952380952381	0.42169035530025	1.21586804885245
42.148	0.0904375	64	0.09078125	0.416738956328095	1.18748274909946
42.786	0.0899692307692308	65	0.0904923076923077	0.41192112294787	1.16018497074267
43.386	0.0894848484848485	66	0.0903030303030303	0.407231279263821	1.1339172623429
44.022	0.0894925373134328	67	0.0901194029850746	0.402664162054366	1.10862601659361
44.652	0.0895	68	0.0901470588235294	0.398214798890073	1.08426116055605
45.312	0.0898550724637681	69	0.0901449275362319	0.3938784880785	1.06077587496791
45.978	0.09	70	0.0902857142857143	0.38965078025943	1.03812633952163
46.626	0.0901408450704225	71	0.0903098591549296	0.385527461493291	1.01627150137896
47.25	0.0896388888888889	72	0.0907222222222222	0.381504537702557	0.995172864509951
47.918	0.0898356164383562	73	0.0905205479452055	0.377578220340778	0.974794297724252
48.568	0.0899459459459459	74	0.091027027027027	0.373744913177086	0.955101859506725
49.222	0.08976	75	0.09056	0.370001200095602	0.936063637982699
49.838	0.0897105263157895	76	0.0904473684210526	0.366343833819467	0.917649604524748
50.436	0.0896623376623377	77	0.0904675324675325	0.362769725478288	0.899831479676676
51.06	0.0895384615384615	78	0.0901282051282051	0.359275934945914	0.882582610214208
51.68	0.0891645569620253	79	0.0902025316455696	0.355859661882598	0.865877856288519
52.284	0.089	80	0.090275	0.352518237422032	0.84969348771031
52.902	0.0886913580246914	81	0.0898765432098765	0.349249116449423	0.834007088530759
53.522	0.0889268292682927	82	0.0899756097560976	0.346049870421881	0.818797469162817
54.166	0.0889397590361446	83	0.0899518072289157	0.342918180686957	0.804044585363588
54.784	0.0888571428571429	84	0.0900952380952381	0.339851832259226	0.789729463467034
55.428	0.0890588235294118	85	0.0900470588235294	0.336848708018501	0.775834131317164
56.08	0.0887441860465116	86	0.0899302325581395	0.333906783296529	0.762341554406028
56.728	0.0887356321839081	87	0.0897701149425287	0.331024120821976	0.749235576769133
57.354	0.089	88	0.0903636363636364	0.328198865996203	0.736500866233991
57.958	0.0890561797752809	89	0.0906292134831461	0.325429242474677	0.724122863656012
58.584	0.0889555555555556	90	0.0904444444444444	0.322713548031089	0.712087735810381
59.212	0.0886153846153846	91	0.090021978021978	0.320050150683167	0.70038233163946
59.824	0.0883695652173913	92	0.0897608695652174	0.317437485060955	0.68899414158291
60.414	0.088494623655914	93	0.0896989247311828	0.314874048999951	0.677911259742598
61.03	0.0883829787234043	94	0.0896595744680851	0.312358400342907	0.667122348656739
61.696	0.0884631578947368	95	0.089578947368421	0.30988915393548	0.656616606477803
62.386	0.08825	96	0.08925	0.307464978802057	0.64638373636691
63.01	0.0883092783505155	97	0.0889690721649485	0.305084595489215	0.636413917933771
63.66	0.088530612244898	98	0.0888775510204082	0.302746773565254	0.626697780566034
64.296	0.0882828282828283	99	0.0883838383838384	0.300450329265135	0.61722637850527
64.896	0.08782	100	0.08774	0.29819412327102	0.607991167538923
65.476	0.0876435643564357	101	0.0879405940594059	0.29597705861931	0.598983983188536
66.11	0.0878235294117647	102	0.0880588235294118	0.293798078725829	0.590197020284495
66.754	0.0878252427184466	103	0.0881165048543689	0.291656165521378	0.581622813826595
67.366	0.0880769230769231	104	0.0881153846153846	0.289550337690503	0.573254221037912
67.948	0.0883047619047619	105	0.0881904761904762	0.287479649006823	0.565084404526952
68.584	0.0887169811320755	106	0.0883962264150943	0.285443186758771	0.557106816479852
69.172	0.0887289719626168	107	0.0881682242990654	0.28344007026003	0.54931518381061
69.762	0.0888888888888889	108	0.088	0.281469449439367	0.541703494202951
70.412	0.088697247706422	109	0.0879266055045872	0.279530503504944	0.53426598298264
71.042	0.0887636363636364	110	0.088	0.277622439678533	0.526997120763739
71.684	0.0888108108108108	111	0.0879279279279279	0.275744491995365	0.519891601816636
72.298	0.0888928571428571	112	0.0879821428571429	0.273895920165677	0.512944333109629
72.9	0.0888141592920354	113	0.0878938053097345	0.272076008494243	0.506150423979445
73.482	0.0886315789473684	114	0.0877017543859649	0.270284064854469	0.499505176389425
74.112	0.0888173913043478	115	0.0878956521739131	0.268519419713838	0.49300407573712
74.75	0.0887068965517241	116	0.0879310344827586	0.266781425207714	0.486642782175866
75.362	0.0885128205128205	117	0.0878974358974359	0.265069454258715	0.480417122417446
75.99	0.0885423728813559	118	0.0880508474576271	0.263382899739041	0.474323081985339
76.624	0.0884537815126051	119	0.0883529411764706	0.261721173673327	0.468356797890217
77.206	0.0881666666666667	120	0.08825	0.260083706479726	0.462514551701349
77.82	0.0877355371900826	121	0.0878677685950413	0.258469946247096	0.456792762989424
78.428	0.0878852459016393	122	0.0877704918032787	0.256879358046295	0.451187983118019
79.01	0.0879512195121951	123	0.0877886178861789	0.25531142327369	0.445696889362477
79.628	0.0881451612903226	124	0.0877096774193548	0.25376563902516	0.440316279336451
80.218	0.08832	125	0.087808	0.252241517498904	0.435043065707679
80.87	0.0884444444444444	126	0.0879523809523809	0.250738585425541	0.429874271185814
81.49	0.0884724409448819	127	0.0879212598425197	0.249256383524037	0.424807023766273
82.076	0.08828125	128	0.087921875	0.24779446598209	0.419838552215136
82.636	0.0886511627906977	129	0.0877829457364341	0.246352399959708	0.4149661817811
83.216	0.0886307692307692	130	0.0878	0.244929765114759	0.410187330121428
83.758	0.0884580152671756	131	0.0876488549618321	0.243526153149369	0.405499503429647
84.322	0.0881363636363636	132	0.0875757575757576	0.242141167376098	0.400900292753575
84.948	0.0881503759398496	133	0.0875639097744361	0.240774422302886	0.39638737049294
85.594	0.0881940298507463	134	0.0877910447761194	0.23942554323583	0.391958487066584
86.208	0.0883407407407407	135	0.0881037037037037	0.238094165898898	0.387611467739828
86.82	0.0882647058823529	136	0.0879264705882353	0.236779936069726	0.383344209603189
87.34	0.087970802919708	137	0.0878832116788321	0.235482509230725	0.379154678694185
87.9	0.0878695652173913	138	0.0879275362318841	0.234201550234734	0.375040907254453
88.488	0.087841726618705	139	0.0879712230215827	0.232936732984517	0.371000991114903
89.066	0.0878571428571429	140	0.0876714285714286	0.231687740125438	0.367033087202057
89.628	0.0879574468085106	141	0.0875460992907802	0.230454262750673	0.363135411159135
90.208	0.0875915492957746	142	0.0871971830985915	0.22923600011838	0.359306235075848
90.832	0.0877762237762238	143	0.0873846153846154	0.228032659380239	0.355543885321194
91.404	0.08775	144	0.0872777777777778	0.226843955320852	0.351846740473914
91.986	0.0875862068965517	145	0.0874068965517241	0.225669610107484	0.348213229345555
92.55	0.0875479452054795	146	0.0874109589041096	0.224509353049659	0.344641829091399
93.174	0.0875510204081633	147	0.0873605442176871	0.223362920368182	0.341131063404774
93.796	0.0875405405405405	148	0.0872027027027027	0.222230054973132	0.337679500790543
94.412	0.0875167785234899	149	0.0869127516778524	0.221110506250434	0.334285752913776
94.996	0.08728	150	0.087	0.220004029856618	0.330948473019858
95.586	0.0872185430463576	151	0.0869801324503311	0.218910387521401	0.327666354422502
96.126	0.0870657894736842	152	0.0868421052631579	0.217829346857742	0.324438129056302
96.722	0.0869411764705882	153	0.0867058823529412	0.216760681179044	0.321262566090681
97.322	0.0865454545454546	154	0.0865064935064935	0.215704169323182	0.318138470602251
97.904	0.0864516129032258	155	0.0860903225806452	0.214659595483068	0.315064682302749
98.508	0.0862307692307692	156	0.0861410256410256	0.213626749043468	0.312040074319895
99.076	0.0860764331210191	157	0.0861273885350318	0.212605424423793	0.309063552028644
99.642	0.0862278481012658	158	0.0860886075949367	0.211595420926624	0.306134051930441
100.256	0.086251572327044	159	0.0861006289308176	0.210596542591716	0.303250540578219
100.83	0.0861	160	0.0860625	0.20960859805525	0.300412013545004
101.394	0.0859503105590062	161	0.0859378881987578	0.208631400414118	0.297617494434091
101.934	0.0859135802469136	162	0.0858148148148148	0.207664767095034	0.294866033928875
102.508	0.0857791411042945	163	0.0856932515337423	0.206708519728253	0.292156708880516
103.12	0.085609756097561	164	0.0857073170731707	0.205762484025736	0.289488621431706
103.686	0.0856121212121212	165	0.0857333333333333	0.20482648966355	0.286860898174899
104.26	0.085566265060241	166	0.0855903614457831	0.203900370168359	0.284272689343459
104.842	0.0855329341317365	167	0.0853532934131737	0.202983962807811	0.281723168034236
105.386	0.0857023809523809	168	0.0855476190476191	0.202077108484691	0.279211529460177
105.966	0.0855502958579882	169	0.0855976331360947	0.201179651634675	0.276736990231645
106.528	0.0853764705882353	170	0.0855529411764706	0.200291440127538	0.274298787665171
107.104	0.0855087719298246	171	0.0855672514619883	0.1994123251717	0.271896179118444
107.674	0.0855116279069767	172	0.0855813953488372	0.198542161221952	0.269528441350398
108.21	0.0856878612716763	173	0.0855722543352601	0.197680805890258	0.267194869905303
108.794	0.0854597701149425	174	0.0855172413793104	0.196828119859507	0.264894778519834
109.388	0.0852571428571429	175	0.0856	0.195983966800099	0.26262749855213
109.942	0.0853068181818182	176	0.0854545454545454	0.195148213289255	0.260392378431911
110.5	0.0850847457627119	177	0.0852316384180791	0.194320728732959	0.258188783130754
111.06	0.0849213483146068	178	0.085123595505618	0.193501385290416	0.256016093651694
111.616	0.0849832402234637	179	0.085072625698324	0.192690057800938	0.253873706537326
112.196	0.0848777777777778	180	0.0849888888888889	0.191886623713172	0.251761033395647
112.768	0.0847182320441989	181	0.0849613259668508	0.191090963016575	0.249677500442907
113.322	0.0844065934065934	182	0.084978021978022	0.190302958175057	0.247622548062754
113.86	0.0844043715846994	183	0.0848196721311475	0.189522494062706	0.245595630381026
114.42	0.0843478260869565	184	0.0845652173913043	0.188749457901529	0.24359621485554
115	0.0843027027027027	185	0.0845513513513514	0.187983739201125	0.241623781880272
115.546	0.0840752688172043	186	0.0844838709677419	0.187225229700229	0.239677824403353
116.108	0.0839144385026738	187	0.0843422459893048	0.186473823310045	0.237757847558328
116.62	0.0839042553191489	188	0.0843191489361702	0.185729416059327	0.235863368308138
117.194	0.0840634920634921	189	0.0842751322751323	0.184991906041121	0.233993915101343
117.738	0.0840947368421053	190	0.0841368421052632	0.184261193361123	0.232149027540077
118.326	0.0841675392670157	191	0.0839371727748691	0.183537180087596	0.230328256059296
118.898	0.0841145833333333	192	0.0839270833333333	0.182819770202783	0.22853116161687
119.432	0.0841347150259067	193	0.0839481865284974	0.182108869555771	0.226757315394096
119.962	0.0839896907216495	194	0.0839175257731959	0.181404385816751	0.225006298506234
120.496	0.0839589743589744	195	0.0837435897435897	0.180706228432633	0.223277701722679
121.05	0.0839489795918367	196	0.0837551020408163	0.180014308583959	0.221571125196401
121.636	0.083989847715736	197	0.0837157360406091	0.179328539143071	0.219886178202301
122.172	0.084020202020202	198	0.0834848484848485	0.178648834633505	0.218222478884145
122.718	0.0838592964824121	199	0.0832562814070352	0.17797511119055	0.216579654009757
123.31	0.08389	200	0.08328	0.177307286522948	0.214957338734149
123.848	0.0838109452736319	201	0.0832238805970149	0.176645279875681	0.213355176370313
124.434	0.0835247524752475	202	0.0830891089108911	0.17598901199383	0.211772818167371
124.96	0.0835270935960591	203	0.0828965517241379	0.175338405087452	0.210209923095823
125.538	0.0833333333333333	204	0.0829705882352941	0.174693382797443	0.20866615763963
126.092	0.0831219512195122	205	0.0829853658536585	0.174053870162369	0.207141195594879
126.668	0.0831553398058252	206	0.0830097087378641	0.173419793586217	0.205634717874793
127.182	0.0830531400966184	207	0.0829082125603865	0.172791080807044	0.204146412320862
127.726	0.0827019230769231	208	0.082625	0.172167660866493	0.20267597351986
128.268	0.0825741626794258	209	0.0826411483253589	0.171549464080147	0.201223102626553
128.806	0.0825238095238095	210	0.0824952380952381	0.170936422008699	0.199787507191885
129.354	0.0823507109004739	211	0.0823317535545024	0.170328467429903	0.198368900996452
129.912	0.0823584905660377	212	0.0822830188679245	0.16972553431129	0.196967003889076
130.47	0.0823380281690141	213	0.0823192488262911	0.169127557783621	0.195581541630296
131.024	0.0821495327102804	214	0.0823084112149533	0.168534474115049	0.194212245740608
131.596	0.0821488372093023	215	0.0822790697674419	0.16794622068598	0.192858853353298
132.132	0.0821944444444444	216	0.0822407407407408	0.167362735964597	0.191521107071677
132.606	0.0820460829493087	217	0.082036866359447	0.166783959483034	0.190198754830612
133.158	0.0817522935779817	218	0.0817981651376147	0.166209831814186	0.188891549762161
133.72	0.0815890410958904	219	0.0816255707762557	0.165640294549116	0.187599250065203
134.282	0.0817909090909091	220	0.0815727272727273	0.165075290275062	0.186321618878913
134.82	0.0816470588235294	221	0.0815203619909502	0.164514762554015	0.185058424159949
135.366	0.0816936936936937	222	0.0816306306306306	0.163958655901849	0.18380943856324
135.872	0.08152466367713	223	0.0814260089686099	0.163406915767992	0.182574439326235
136.428	0.0814375	224	0.0813035714285714	0.16285948851562	0.181353208156515
136.968	0.0813511111111111	225	0.0811288888888889	0.162316321402352	0.180145531122644
137.552	0.0814070796460177	226	0.0812300884955752	0.161777362561447	0.178951198548156
138.086	0.0813303964757709	227	0.0812246696035242	0.161242560983464	0.177770004908576
138.632	0.0812543859649123	228	0.0809736842105263	0.160711866498396	0.176601748731372
139.172	0.0811615720524018	229	0.0809694323144105	0.160185229758247	0.175446232498746
139.74	0.0810782608695652	230	0.0808869565217391	0.159662602220049	0.174303262553162
140.264	0.0809523809523809	231	0.0807532467532468	0.159143936129295	0.173172649005543
140.76	0.0808879310344828	232	0.0806379310344828	0.15862918450379	0.172054205646021
141.304	0.0807896995708155	233	0.0804978540772532	0.158118301117898	0.17094774985719
141.848	0.0807350427350427	234	0.0805213675213675	0.157611240487176	0.169853102529752
142.394	0.080663829787234	235	0.0804255319148936	0.157107957853383	0.168770087980501
142.92	0.0805169491525424	236	0.080364406779661	0.156608409169858	0.167698533872568
143.448	0.0804388185654008	237	0.0803459915611814	0.156112551087249	0.166638271137837
143.966	0.0802773109243697	238	0.0803529411764706	0.155620340939592	0.165589133901495
144.504	0.0801255230125523	239	0.0801757322175732	0.155131736730715	0.164550959408615
145	0.0800666666666667	240	0.0800416666666667	0.154646697120984	0.16352358795274
145.536	0.0800414937759336	241	0.0799419087136929	0.15416518141435	0.16250686280638
146.092	0.0799669421487603	242	0.0799504132231405	0.153687149545709	0.161500630153381
146.61	0.0799506172839506	243	0.0799588477366255	0.153212562068568	0.160504739023097
147.136	0.0798852459016394	244	0.0799262295081967	0.152741380142992	0.159519041226316
147.672	0.0798857142857143	245	0.0798857142857143	0.15227356552384	0.158543391292886
148.202	0.0797886178861789	246	0.0798536585365854	0.151809080549272	0.157577646410979
148.748	0.0798380566801619	247	0.0797813765182186	0.151347888129528	0.156621666367964
149.294	0.0796532258064516	248	0.0797258064516129	0.150889951735966	0.155675313492817
149.78	0.0796224899598394	249	0.0797590361445783	0.150435235390351	0.154738452600043
150.32	0.079584	250	0.079704	0.14998370365439	0.153810950935042
150.838	0.0793466135458167	251	0.0795856573705179	0.149535321619514	0.152892678120903
151.374	0.0793571428571429	252	0.0795555555555556	0.149090054896886	0.151983506106557
151.928	0.0792885375494071	253	0.0794782608695652	0.148647869607634	0.151083309116266
152.436	0.0792047244094488	254	0.0793858267716535	0.148208732373316	0.150191963600403
152.966	0.0792549019607843	255	0.0793725490196078	0.14777261030659	0.149309348187488
153.488	0.079234375	256	0.079265625	0.1473394710021	0.148435343637432
154	0.07915953307393	257	0.079136186770428	0.14690928252756	0.147569832795974
154.536	0.0790852713178295	258	0.0791162790697674	0.14648201341504	0.146712700550253
155.018	0.079034749034749	259	0.0789343629343629	0.146057632652451	0.145863833785505
155.546	0.0788538461538461	260	0.0788846153846154	0.145636109675208	0.145023121342833
156.066	0.078904214559387	261	0.0788735632183908	0.145217414358083	0.144190453978034
156.578	0.078763358778626	262	0.0787175572519084	0.144801517007236	0.143365724321441
157.126	0.0785703422053232	263	0.0787376425855513	0.144388388352421	0.142548826838757
157.628	0.078469696969697	264	0.0786893939393939	0.14397799953936	0.141739657792862
158.148	0.0783547169811321	265	0.0787169811320755	0.143570322122283	0.140938115206541
158.724	0.0783007518796992	266	0.0786240601503759	0.143165328056631	0.140144098826131
159.202	0.0781722846441948	267	0.0784943820224719	0.142762989691913	0.139357510086054
159.722	0.0781268656716418	268	0.0784328358208955	0.142363279764721	0.138578252074201
160.212	0.0781263940520446	269	0.0784163568773234	0.141966171391889	0.13780622949816
160.766	0.0779703703703704	270	0.0783037037037037	0.141571638063804	0.137041348652251
161.302	0.0778966789667897	271	0.0782656826568266	0.141179653637851	0.136283517385356
161.854	0.0778897058823529	272	0.0783161764705882	0.140790192332004	0.135532645069506
162.406	0.0778534798534799	273	0.0782490842490842	0.140403228718548	0.134788642569233
162.942	0.0777518248175183	274	0.0781021897810219	0.140018737717936	0.134051422211632
163.482	0.0777527272727273	275	0.0780654545454545	0.139636694592768	0.133320897757138
163.976	0.0775652173913043	276	0.078	0.139257074941906	0.132596984370989
164.492	0.0774584837545126	277	0.077826714801444	0.138879854694699	0.131879598595359
165.028	0.0773884892086331	278	0.0776258992805755	0.138505010105338	0.131168658322139
165.496	0.077326164874552	279	0.0775483870967742	0.138132517747322	0.130464082766356
165.988	0.0773928571428571	280	0.0774785714285714	0.137762354508036	0.129765792440204
166.504	0.0772953736654804	281	0.0774590747330961	0.137394497583448	0.129073709127679
167.042	0.0772340425531915	282	0.077354609929078	0.137028924472904	0.128387755859795
167.592	0.0771660777385159	283	0.0773710247349823	0.136665612974036	0.12770785689037
168.07	0.0770140845070423	284	0.0772042253521127	0.136304541177771	0.12703393767237
168.586	0.0769754385964912	285	0.0770877192982456	0.13594568746344	0.126365924834779
169.098	0.0768601398601399	286	0.0769370629370629	0.135589030493986	0.125703746160014
169.61	0.0767665505226481	287	0.0767456445993031	0.135234549211268	0.125047330561831
170.12	0.0767222222222222	288	0.0766944444444444	0.134882222831459	0.124396608063744
170.616	0.0767058823529412	289	0.0767128027681661	0.134532030840535	0.12375150977792
171.15	0.0765034482758621	290	0.0766068965517241	0.134183952989855	0.123111967884554
171.624	0.0764536082474227	291	0.0766666666666667	0.133837969291826	0.122477915611696
172.136	0.0764315068493151	292	0.0766643835616438	0.133494060015656	0.121849287215532
172.646	0.0765665529010239	293	0.076641638225256	0.133152205683188	0.121226017961103
173.166	0.0764761904761905	294	0.0764149659863946	0.132812387064814	0.120608044103447
173.662	0.0764813559322034	295	0.0763864406779661	0.132474585175479	0.119995302869156
174.154	0.0763513513513513	296	0.0763243243243243	0.132138781270747	0.119387732438341
174.65	0.0762289562289562	297	0.0762222222222222	0.131804956842955	0.118785271926985
175.114	0.0761610738255034	298	0.0761543624161074	0.131473093617435	0.118187861369691
175.586	0.0761605351170569	299	0.0761605351170569	0.131143173548814	0.117595441702792
176.082	0.0761533333333333	300	0.0760266666666667	0.13081517881738	0.117007954747837
176.584	0.0761993355481728	301	0.0759335548172757	0.130489091825521	0.11642534319543
177.09	0.0761192052980132	302	0.0758278145695364	0.130164895194226	0.115847550589413
177.554	0.075986798679868	303	0.0757557755775578	0.129842571759664	0.115274521311392
178.008	0.076	304	0.0755855263157895	0.129522104569811	0.114706200565594
178.504	0.0759213114754098	305	0.0755540983606557	0.129203476881161	0.114142534364043
179.018	0.0759019607843137	306	0.0753921568627451	0.128886672155478	0.113583469512056
179.54	0.0758957654723127	307	0.0753485342019544	0.128571674056624	0.113028953594038
180.078	0.0757662337662338	308	0.0752987012987013	0.12825846644744	0.112478934959584
180.58	0.0756440129449838	309	0.0752621359223301	0.127947033386685	0.111933362709871
181.066	0.0756322580645161	310	0.0752	0.127637359126035	0.111392186684329
181.586	0.0755498392282958	311	0.075112540192926	0.127329428107133	0.110855357447604
182.042	0.0755320512820513	312	0.0750384615384615	0.127023224958696	0.110322826276776
182.59	0.0754249201277955	313	0.0750159744408946	0.126718734493677	0.109794545148854
183.106	0.0753821656050955	314	0.0749554140127388	0.126415941706474	0.109270466728528
183.59	0.0754412698412698	315	0.0748952380952381	0.126114831770194	0.108750544356165
184.054	0.0754177215189873	316	0.0748481012658228	0.125815390033968	0.108234732036065
184.512	0.0753817034700315	317	0.0747129337539432	0.125517602020309	0.107722984424946
184.988	0.0753018867924528	318	0.0746666666666667	0.125221453422521	0.107215256820673
185.496	0.0752789968652038	319	0.0746018808777429	0.124926930102158	0.106711505151207
185.986	0.0753125	320	0.07454375	0.124634018086524	0.106211685963789
186.482	0.0752585669781932	321	0.0745482866043614	0.124342703566218	0.105715756414335
186.96	0.0751428571428571	322	0.0745590062111801	0.124052972892726	0.105223674257048
187.442	0.0751826625386997	323	0.0744210526315789	0.123764812576052	0.104735397834237
187.946	0.0751296296296296	324	0.0743888888888889	0.123478209282399	0.104250886066345
188.436	0.0751076923076923	325	0.0743138461538462	0.123193149831875	0.103770098442168
188.948	0.0751104294478528	326	0.0742024539877301	0.122909621196259	0.103292995009278
189.418	0.0750703363914373	327	0.074177370030581	0.122627610496794	0.102819536364629
189.894	0.0749207317073171	328	0.0740426829268293	0.122347105002019	0.102349683645352
190.376	0.0747173252279635	329	0.074048632218845	0.122068092125645	0.101883398519733
190.886	0.0746606060606061	330	0.0739939393939394	0.121790559424463	0.101420643178367
191.374	0.0746706948640483	331	0.0739577039274924	0.121514494596289	0.100961380325484
191.86	0.0745	332	0.0739156626506024	0.121239885477951	0.100505573170448
192.346	0.0745165165165165	333	0.0738078078078078	0.120966720043295	0.10005318541942
192.822	0.0744610778443114	334	0.0737245508982036	0.120694986401248	0.0996041812671826
193.302	0.0744477611940298	335	0.0736776119402985	0.120424672793892	0.0991585253891244
193.792	0.0743392857142857	336	0.0735535714285714	0.120155767594586	0.0987161829333792
194.252	0.0743442136498516	337	0.0735548961424332	0.119888259306113	0.0982771195131155
194.702	0.0743786982248521	338	0.0735029585798816	0.119622136558862	0.0978413011989757
195.186	0.0744247787610619	339	0.0735870206489675	0.119357388109038	0.0974086945116586
195.708	0.0744470588235294	340	0.0735235294117647	0.119094002836905	0.0969792664146455
196.194	0.0743343108504399	341	0.0734662756598241	0.118831969745055	0.0965529843070629
196.662	0.0743157894736842	342	0.0734502923976608	0.118571277956711	0.0961298160166819
197.144	0.0742740524781341	343	0.0734518950437318	0.118311916714054	0.0957097297930504
197.646	0.0740639534883721	344	0.0733430232558139	0.118053875376581	0.0952926943007535
198.118	0.0741275362318841	345	0.0733507246376812	0.117797143419489	0.094878678612803
198.608	0.0740867052023121	346	0.0732832369942197	0.117541710432083	0.0944676522041485
199.068	0.0740403458213256	347	0.0731988472622478	0.117287566116221	0.0940595849453124
199.51	0.0739367816091954	348	0.073051724137931	0.117034700284767	0.0936544470961416
199.982	0.0738510028653295	349	0.0729283667621776	0.116783102860089	0.0932522092996769
200.448	0.0738342857142857	350	0.07284	0.116532763872567	0.0928528425761357
200.89	0.0737720797720798	351	0.0727293447293447	0.116283673459131	0.0924563183170059
201.402	0.0736761363636364	352	0.0727159090909091	0.116035821861825	0.0920626082792489
201.856	0.0735920679886686	353	0.07271388101983	0.11578919942639	0.0916716845796094
202.332	0.0735932203389831	354	0.0726949152542373	0.115543796600874	0.0912835196890294
202.812	0.0735605633802817	355	0.0726760563380282	0.115299603934261	0.0908980864271649
203.29	0.0734269662921348	356	0.0726460674157303	0.115056612075123	0.0905153579570014
203.758	0.0734229691876751	357	0.0725826330532213	0.114814811770297	0.0901353077795694
204.234	0.0733575418994413	358	0.0725530726256983	0.11457419386358	0.0897579097287533
204.694	0.0733649025069638	359	0.0724679665738162	0.114334749294445	0.0893831379661966
205.16	0.0732055555555556	360	0.0723611111111111	0.114096469096777	0.0890109669762976
205.61	0.0732243767313019	361	0.0723157894736842	0.113859344397633	0.0886413715612951
206.034	0.0732154696132597	362	0.0722707182320442	0.113623366416017	0.0882743268364434
206.53	0.0732506887052342	363	0.0722314049586777	0.113388526461677	0.0879098082252723
207.038	0.0732307692307692	364	0.0722252747252747	0.113154815933922	0.0875477914549325
207.502	0.0732438356164384	365	0.0721534246575342	0.112922226320452	0.0871882525516239
207.968	0.0731857923497268	366	0.072103825136612	0.112690749196216	0.0868311678361042
208.402	0.0732043596730245	367	0.0720817438692098	0.112460376222276	0.0864765139192781
208.914	0.0731684782608696	368	0.0720869565217391	0.112231099144703	0.0861242676978637
209.426	0.0732032520325203	369	0.0720433604336043	0.112002909793473	0.085774406350135
209.896	0.0731243243243243	370	0.0719783783783784	0.111775800081397	0.0854269073317396
210.4	0.0731644204851752	371	0.0720754716981132	0.111549762003058	0.0850817483715899
210.83	0.0730645161290323	372	0.0720215053763441	0.111324787633765	0.0847389074678248
211.29	0.0729812332439678	373	0.0720053619302949	0.111100869128526	0.0843983628838432
211.76	0.0728983957219251	374	0.0719625668449198	0.110877998721033	0.0840600931444055
212.256	0.0728533333333333	375	0.0718666666666667	0.11065616872267	0.0837240770318028
212.702	0.0727872340425532	376	0.0717553191489362	0.110435371521526	0.0833902935820924
213.166	0.0726949602122016	377	0.0717294429708223	0.110215599581432	0.0830587220813983
213.612	0.0725502645502645	378	0.0716878306878307	0.109996845441008	0.0827293420622746
214.056	0.0724960422163588	379	0.0715883905013193	0.109779101712721	0.082402133300132
214.524	0.0724421052631579	380	0.0715473684210526	0.10956236108197	0.0820770758097254
214.956	0.0723202099737533	381	0.071496062992126	0.109346616306168	0.0817541498417005
215.482	0.0722670157068063	382	0.0715130890052356	0.109131860213853	0.0814333358791998
215.942	0.0721409921671018	383	0.0713472584856397	0.1089180857038	0.0811146146345264
216.41	0.072046875	384	0.0712552083333333	0.108705285744156	0.0807979670458638
216.882	0.072	385	0.0711792207792208	0.108493453371583	0.0804833742740507
217.326	0.0719585492227979	386	0.0711139896373057	0.108282581690412	0.080170817699411
217.8	0.0719121447028424	387	0.0709870801033592	0.108072663871817	0.0798602789186365
218.256	0.0718762886597938	388	0.0709742268041237	0.107863693152989	0.0795517397417213
218.724	0.0717172236503856	389	0.0709048843187661	0.10765566283634	0.0792451821889487
219.16	0.0717128205128205	390	0.0709179487179487	0.107448566288697	0.0789405884879268
219.632	0.0716572890025576	391	0.0708849104859335	0.107242396940529	0.0786379410706742
220.092	0.0716122448979592	392	0.0708724489795918	0.10703714828517	0.0783372225707542
220.52	0.0715216284987277	393	0.0707684478371501	0.106832813878058	0.0780384158204555
221.028	0.0715177664974619	394	0.070736040609137	0.106629387335992	0.0777415038480202
221.476	0.0714835443037975	395	0.0707544303797468	0.106426862336388	0.0774464698749169
221.924	0.071489898989899	396	0.0706363636363636	0.106225232616554	0.0771532973131587
222.366	0.0713904282115869	397	0.0705088161209068	0.106024491972975	0.0768619697626654
222.776	0.0714321608040201	398	0.0704924623115578	0.105824634260601	0.0765724710086678
223.24	0.0713533834586466	399	0.0704110275689223	0.105625653392159	0.0762847850191556
223.692	0.071305	400	0.07045	0.105427543337458	0.0759988959423654
224.102	0.0712269326683292	401	0.0703291770573566	0.105230298122718	0.0757147881043106
224.534	0.0711492537313433	402	0.0702935323383085	0.105033911829903	0.0754324460063503
224.984	0.0710521091811414	403	0.070272952853598	0.104838378596062	0.0751518543227976
225.432	0.0710049504950495	404	0.0702623762376238	0.104643692612681	0.074872997898567
225.854	0.0709925925925926	405	0.0702765432098765	0.104449848125047	0.0745958617468585
226.28	0.0709014778325123	406	0.0702068965517241	0.104256839431614	0.0743204310468797
226.736	0.0708255528255528	407	0.0701375921375921	0.104064660883386	0.0740466911416034
227.216	0.0708480392156863	408	0.0701323529411765	0.103873306883306	0.0737746275355618
227.658	0.0707823960880195	409	0.0700537897310513	0.103682771885648	0.0735042258926749
228.088	0.0707268292682927	410	0.0700292682926829	0.103493050395424	0.0732354720341139
228.558	0.0706958637469586	411	0.0698978102189781	0.103304136967801	0.0729683519361979
229.014	0.0706893203883495	412	0.0698495145631068	0.103116026207516	0.0727028517283244
229.486	0.0706731234866828	413	0.0697917675544794	0.102928712768313	0.0724389576909316
229.95	0.0706086956521739	414	0.0697584541062802	0.102742191352374	0.0721766562534933
230.376	0.070510843373494	415	0.0696481927710843	0.102556456709768	0.0719159339925445
230.828	0.0704807692307692	416	0.0695865384615385	0.102371503637905	0.071656777629739
231.294	0.0704220623501199	417	0.0694964028776978	0.102187326980992	0.0713991740299357
231.73	0.0703732057416268	418	0.0694497607655502	0.102003921629507	0.071143110199316
232.186	0.0703007159904535	419	0.0693317422434367	0.10182128251967	0.0708885732835295
232.568	0.0702428571428571	420	0.0692571428571429	0.101639404632926	0.0706355505658689
232.978	0.0701520190023753	421	0.0692066508313539	0.101458282995437	0.0703840294654731
233.426	0.0700805687203791	422	0.0692132701421801	0.101277912677575	0.0701339975355572
233.876	0.0700567375886525	423	0.0691536643026005	0.101098288793429	0.0698854424616706
234.358	0.0699811320754717	424	0.069061320754717	0.100919406500312	0.0696383520599815
234.808	0.0699011764705882	425	0.0690070588235294	0.100741260998282	0.0693927142755871
235.184	0.0698356807511737	426	0.0689483568075117	0.100563847529658	0.0691485171808505
235.648	0.0698126463700234	427	0.0689414519906323	0.100387161378558	0.0689057489737621
236.07	0.0697242990654206	428	0.0688317757009346	0.100211197870429	0.0686643979763262
236.522	0.0696876456876457	429	0.0688111888111888	0.100035952371593	0.0684244526329722
236.966	0.0696511627906977	430	0.0688279069767442	0.0998614202887924	0.0681859015089894
237.39	0.0695591647331786	431	0.0687749419953596	0.0996875970687462	0.0679487332889855
237.832	0.0694675925925926	432	0.0686388888888889	0.0995144781977101	0.0677129367753689
238.268	0.0694226327944573	433	0.0685773672055427	0.0993420592010421	0.0674785008868526
238.7	0.0694470046082949	434	0.0685253456221198	0.099170335642775	0.0672454146569816
239.116	0.0693931034482759	435	0.0684367816091954	0.0989993031251937	0.0670136672326817
239.552	0.0693761467889908	436	0.0683348623853211	0.098828957288418	0.06678324787283
239.996	0.0692768878718535	437	0.0682837528604119	0.0986592938099921	0.0665541459468467
240.414	0.0692602739726027	438	0.0682876712328767	0.0984903084044777	0.066326350933308
240.82	0.0692027334851936	439	0.0682004555808656	0.098321996823054	0.066099852418579
241.284	0.0691681818181818	440	0.0681863636363636	0.0981543548531219	0.0658746400954673
241.698	0.06918820861678	441	0.0680952380952381	0.0979873783179139	0.0656507037618965
242.13	0.0691945701357466	442	0.0680588235294118	0.0978210630761092	0.0654280333195982
242.516	0.0691828442437923	443	0.0679819413092551	0.0976554050214529	0.0652066187728248
242.96	0.0690630630630631	444	0.0678558558558559	0.0974904000823811	0.0649864502270796
243.362	0.0690606741573034	445	0.0678247191011236	0.0973260442216507	0.0647675178878662
243.764	0.0690627802690583	446	0.0678161434977578	0.0971623334359735	0.0645498120594563
244.21	0.0689888143176734	447	0.0677360178970917	0.0969992637556553	0.064333323143675
244.636	0.0688928571428571	448	0.0676473214285714	0.0968368312442396	0.0641180416387037
245.108	0.0688240534521158	449	0.0675723830734967	0.096675031998156	0.0639039581379002
245.536	0.0687733333333333	450	0.0675466666666667	0.096513862146373	0.0636910633286369
245.996	0.0687849223946785	451	0.0674988913525499	0.0963533178500549	0.063479347991154
246.378	0.0686681415929204	452	0.0674203539823009	0.0961933953022238	0.0632688029974307
246.79	0.068635761589404	453	0.0673598233995585	0.096034090727425	0.0630594193100716
247.202	0.0685330396475771	454	0.0672466960352423	0.0958754003813976	0.06285118798121
247.634	0.0684483516483516	455	0.0671516483516483	0.0957173205507482	0.0626441001514254
248.084	0.0684166666666667	456	0.067109649122807	0.0955598475526298	0.0624381470486781
248.506	0.068363238512035	457	0.0670065645514223	0.0954029777344238	0.0622333199872577
248.906	0.0682882096069869	458	0.0669213973799127	0.0952467074734266	0.0620296103667473
249.304	0.0681917211328976	459	0.0669237472766885	0.0950910331765402	0.0618270096710015
249.704	0.0680652173913043	460	0.0668217391304348	0.0949359512799658	0.06162550946714
250.14	0.0680347071583514	461	0.066824295010846	0.0947814582489024	0.0614251014045542
250.55	0.0679523809523809	462	0.0667835497835498	0.0946275505772481	0.0612257772139285
251.008	0.0679049676025918	463	0.0667429805615551	0.094474224787306	0.0610275287062754
251.426	0.0678577586206897	464	0.0667025862068965	0.0943214774294932	0.0608303477719833
251.838	0.0678193548387097	465	0.0666322580645161	0.0941693050820535	0.0606342263798787
252.262	0.0678154506437768	466	0.0666008583690987	0.0940177043507736	0.0604391565763005
252.712	0.0677687366167024	467	0.0665653104925053	0.093866671868703	0.060245130484188
253.122	0.0677008547008547	468	0.066491452991453	0.0937162042958772	0.0600521403021807
253.524	0.0676631130063966	469	0.0663923240938166	0.0935662983190444	0.0598601783037315
253.984	0.0676170212765957	470	0.0663234042553191	0.0934169506513952	0.0596692368362314
254.418	0.0676305732484076	471	0.0663014861995754	0.0932681580322962	0.0594793083201465
254.824	0.0675889830508475	472	0.0662457627118644	0.0931199172270261	0.0592903852481674
255.262	0.067568710359408	473	0.0662452431289641	0.0929722250265159	0.059102460184369
255.738	0.0674810126582279	474	0.0660886075949367	0.0928250782470913	0.0589155257633837
256.174	0.0674821052631579	475	0.0660589473684211	0.092678473730219	0.0587295746895839
256.6	0.0674243697478992	476	0.0660714285714286	0.0925324083422557	0.0585445997362771
257.046	0.0673501048218029	477	0.066020964360587	0.0923868789742	0.0583605937449115
257.478	0.0672970711297071	478	0.066	0.0922418825414477	0.058177549624292
257.896	0.0672818371607516	479	0.0659916492693111	0.0920974159835497	0.0579954603498076
258.312	0.0671833333333333	480	0.0659083333333333	0.0919534762639728	0.0578143189626686
258.742	0.0671185031185031	481	0.0658128898128898	0.0918100603698635	0.0576341185691544
259.152	0.0670539419087137	482	0.0657634854771784	0.0916671653118149	0.0574548523398715
259.558	0.0669689440993789	483	0.0657308488612837	0.0915247881236357	0.0572765135090214
259.974	0.0670082644628099	484	0.0657396694214876	0.0913829258621221	0.057099095373678
260.374	0.0669237113402062	485	0.0656948453608247	0.0912415756068334	0.0569225912930753
260.782	0.066917695473251	486	0.0657078189300412	0.0911007344598686	0.0567469946879043
261.21	0.0668952772073922	487	0.065564681724846	0.0909603995456471	0.0565722990396191
261.598	0.0668688524590164	488	0.0655245901639344	0.090820568010691	0.0563984978897523
262.012	0.0668343558282209	489	0.0654764826175869	0.0906812370234105	0.0562255848392403
262.41	0.0668571428571429	490	0.0654571428571429	0.0905424037738918	0.0560535535477559
262.852	0.0668350305498982	491	0.0653890020366599	0.0904040654736872	0.0558823977330515
263.258	0.0667073170731707	492	0.0653333333333333	0.0902662193556076	0.0557121111703096
263.696	0.0667180527383367	493	0.0652981744421907	0.0901288626735182	0.0555426876915029
264.13	0.0667085020242915	494	0.0652064777327935	0.0899919927021354	0.0553741211847621
264.528	0.0666868686868687	495	0.0652080808080808	0.0898556067368269	0.0552064055937519
264.958	0.0666290322580645	496	0.0651653225806452	0.0897197020934141	0.0550395349170564
265.374	0.0665995975855131	497	0.065102615694165	0.0895842761079761	0.0548735032075706
265.738	0.0665983935742972	498	0.0650361445783132	0.0894493261366569	0.0547083045719017
266.102	0.0665050100200401	499	0.0649659318637274	0.0893148495554741	0.054543933169777
266.522	0.066456	500	0.064932	0.08918084376013	0.0543803832134598
266.954	0.0664071856287425	501	0.064934131736527	0.0890473061658251	0.0542176489671734
267.344	0.0663266932270916	502	0.0648804780876494	0.0889142342070734	0.0540557247465314
267.748	0.066286282306163	503	0.0648548707753479	0.0887816253375201	0.0538946049179767
268.176	0.0662738095238095	504	0.0648174603174603	0.0886494770297613	0.0537342838982267
268.58	0.0662574257425743	505	0.064819801980198	0.0885177867751654	0.0535747561537263
268.99	0.066201581027668	506	0.0647707509881423	0.0883865520836973	0.0534160162001074
269.406	0.0661262327416174	507	0.0647337278106509	0.0882557704837435	0.0532580586016556
269.808	0.0660551181102362	508	0.0647716535433071	0.0881254395219406	0.0531008779707841
270.218	0.0660392927308448	509	0.0647308447937132	0.0879955567630042	0.0529444689675133
270.644	0.0659843137254902	510	0.0647058823529412	0.0878661197895609	0.0527888262989581
271.058	0.0659021526418787	511	0.0646418786692759	0.0877371262019817	0.0526339447188209
271.522	0.0658828125	512	0.06458203125	0.0876085736182174	0.052479819026892
271.922	0.0658284600389863	513	0.0645458089668616	0.0874804596736355	0.0523264440685548
272.35	0.065704280155642	514	0.0644785992217899	0.0873527820208594	0.052173814734299
272.758	0.0657203883495146	515	0.0644427184466019	0.0872255383296094	0.0520219259592389
273.168	0.0656279069767442	516	0.064391472868217	0.0870987262865449	0.0518707727226375
273.592	0.0655744680851064	517	0.0644023210831721	0.086972343595109	0.0517203500474379
274.026	0.0654942084942085	518	0.0643938223938224	0.0868463879753745	0.0515706529997989
274.412	0.0654258188824663	519	0.0643622350674374	0.0867208571638915	0.0514216766886379
274.83	0.0653692307692308	520	0.0643115384615385	0.0865957489135371	0.0512734162651785
275.242	0.0653090211132438	521	0.0642495201535509	0.0864710609933665	0.0511258669225041
275.622	0.0652681992337165	522	0.0642298850574713	0.0863467911884653	0.0509790238951175
276.042	0.0652313575525813	523	0.0641720841300191	0.0862229372998046	0.0508328824585047
276.452	0.0652442748091603	524	0.0641717557251908	0.0860994971440964	0.0506874379287059
276.85	0.0651580952380952	525	0.0641219047619048	0.0859764685536513	0.0505426856618901
277.228	0.0651368821292776	526	0.0641102661596958	0.0858538493762377	0.0503986210539362
277.612	0.0650512333965844	527	0.0640607210626186	0.0857316374749425	0.0502552395400182
278.044	0.0649659090909091	528	0.0639734848484848	0.0856098307280328	0.0501125365941968
278.454	0.064937618147448	529	0.0639092627599244	0.0854884270288204	0.0499705077290148
278.842	0.0648792452830189	530	0.0637849056603774	0.0853674242855258	0.049829148495098
279.258	0.0648587570621469	531	0.063774011299435	0.0852468204211461	0.0496884544807609
279.644	0.0648045112781955	532	0.0637293233082707	0.0851266133733219	0.0495484213116175
280.064	0.064765478424015	533	0.0637598499061914	0.0850068010942075	0.0494090446501963
280.474	0.064749063670412	534	0.0637340823970037	0.0848873815503413	0.0492703201955606
280.862	0.0647439252336449	535	0.0637495327102804	0.0847683527225185	0.0491322436829326
281.282	0.0646716417910448	536	0.0637835820895522	0.0846497126056643	0.048994810883323
281.664	0.064633147113594	537	0.0637169459962756	0.0845314592087092	0.0488580176031643
282.056	0.0645762081784387	538	0.0636579925650558	0.0844135905544652	0.0487218596839492
282.456	0.0645083487940631	539	0.0636289424860853	0.0842961046795034	0.0485863330018725
282.884	0.0644333333333333	540	0.0635518518518518	0.0841789996340329	0.0484514334674785
283.288	0.064369685767098	541	0.0634861367837338	0.0840622734817814	0.0483171570253111
283.734	0.0643321033210332	542	0.0634391143911439	0.0839459242998761	0.0481834996535698
284.132	0.0642467771639042	543	0.063377532228361	0.0838299501787269	0.0480504573637684
284.492	0.0642316176470588	544	0.0632867647058824	0.0837143492219103	0.0479180262003986
284.904	0.0641761467889908	545	0.0631926605504587	0.0835991195460545	0.0477862022405971
285.288	0.0640915750915751	546	0.0631868131868132	0.083484259280726	0.0476549815938173
285.67	0.0640402193784278	547	0.0631700182815357	0.0833697665683171	0.0475243604015041
286.064	0.064007299270073	548	0.0630766423357664	0.0832556395639347	0.0473943348367731
286.468	0.0639635701275046	549	0.0630309653916211	0.0831418764352903	0.0472649011040937
286.848	0.0639309090909091	550	0.0629563636363636	0.0830284753625911	0.0471360554389754
287.264	0.0638729582577132	551	0.0628784029038112	0.0829154345384325	0.0470077941076582
287.666	0.0638514492753623	552	0.0628731884057971	0.082802752167691	0.0468801134068066
288.036	0.0638047016274864	553	0.0628571428571428	0.0826904264674189	0.046753009663207
288.47	0.0637472924187726	554	0.0628014440433213	0.0825784556667402	0.0466264792334691
288.9	0.0636864864864865	555	0.0628072072072072	0.0824668380067467	0.0465005185037301
289.266	0.0636151079136691	556	0.0628021582733813	0.0823555717403961	0.0463751238893629
289.63	0.0635978456014363	557	0.0628007181328546	0.0822446551324107	0.0462502918346877
290.022	0.0635340501792115	558	0.0627634408602151	0.0821340864591773	0.0461260188126866
290.408	0.0634704830053667	559	0.0627155635062612	0.082023864008648	0.0460023013247218
290.794	0.063475	560	0.0626678571428572	0.0819139860802418	0.0458791359002571
291.202	0.0634367201426025	561	0.0626773618538325	0.0818044509847482	0.0457565190965822
291.578	0.0634021352313167	562	0.0626192170818505	0.0816952570442301	0.0456344474985408
291.954	0.0633463587921847	563	0.0625364120781527	0.0815864025919298	0.0455129177182615
292.352	0.0633262411347518	564	0.0624716312056738	0.0814778859721737	0.0453919263948918
292.744	0.0632672566371681	565	0.0624106194690265	0.08136970554028	0.0452714701943352
293.174	0.0631519434628975	566	0.0623321554770318	0.0812618596624657	0.0451515458089911
293.56	0.0631322751322751	567	0.0622751322751323	0.081154346715756	0.0450321499574983
293.894	0.0631056338028169	568	0.0622288732394366	0.0810471650878933	0.0449132793844809
294.28	0.0630017574692443	569	0.0621757469244288	0.0809403131772478	0.0447949308602971
294.656	0.0629859649122807	570	0.0621473684210526	0.0808337893927295	0.0446771011807911
295.04	0.0629772329246935	571	0.0621681260945709	0.0807275921536996	0.0445597871670475
295.444	0.0629125874125874	572	0.0621048951048951	0.0806217198898844	0.0444429856651492
295.82	0.0628970331588133	573	0.0620558464223386	0.0805161710412891	0.0443266935459372
296.226	0.0628571428571428	574	0.0620278745644599	0.0804109440581126	0.0442109077047733
296.592	0.062824347826087	575	0.0620278260869565	0.0803060374006635	0.0440956250613062
296.996	0.0627986111111111	576	0.0619652777777778	0.0802014495392765	0.0439808425592392
297.346	0.0627798960138648	577	0.0619064124783362	0.0800971789542301	0.0438665571661013
297.718	0.0627439446366782	578	0.0618615916955017	0.0799932241356647	0.0437527658730205
298.122	0.0626666666666667	579	0.0618411053540587	0.0798895835835017	0.0436394656944994
298.46	0.0626206896551724	580	0.0618103448275862	0.0797862558073631	0.0435266536681944
298.896	0.0625645438898451	581	0.0617728055077453	0.0796832393264929	0.0434143268546959
299.274	0.062553264604811	582	0.0617182130584192	0.0795805326696779	0.0433024823373118
299.628	0.0625111492281304	583	0.0616706689536878	0.0794781343751699	0.0431911172218538
299.99	0.0624897260273973	584	0.0616506849315069	0.0793760429906094	0.0430802286364248
300.374	0.062434188034188	585	0.061565811965812	0.0792742570729486	0.0429698137312099
300.752	0.0623686006825939	586	0.0615597269624573	0.0791727751883762	0.042859869678269
301.156	0.0623032367972743	587	0.0615127768313458	0.0790715959122427	0.0427503936713321
301.562	0.0622619047619048	588	0.0614863945578231	0.0789707178289863	0.0426413829255967
301.924	0.0622071307300509	589	0.0614397283531409	0.0788701395320596	0.0425328346775272
302.276	0.0621322033898305	590	0.0614	0.0787698596238571	0.0424247461846569
302.658	0.0621150592216582	591	0.0613739424703892	0.078669876715643	0.0423171147253921
303.03	0.0620472972972973	592	0.0613344594594595	0.0785701894274805	0.0422099375988179
303.372	0.0620337268128162	593	0.0613220910623946	0.078470796388161	0.042103212124507
303.732	0.061959595959596	594	0.0612222222222222	0.0783716962351342	0.0419969356423296
304.064	0.0619226890756303	595	0.0611764705882353	0.0782728876144393	0.0418911055122662
304.46	0.0618691275167785	596	0.0611476510067114	0.0781743691806362	0.041785719114222
304.806	0.0617989949748744	597	0.0610586264656616	0.0780761395967379	0.0416807738478431
305.18	0.061742474916388	598	0.0610100334448161	0.0779781975341432	0.0415762671323357
305.564	0.0617195325542571	599	0.060974958263773	0.0778805416725703	0.0414721964062858
305.948	0.0616766666666667	600	0.0609533333333333	0.077783170699991	0.0413685591274823
306.332	0.0616472545757072	601	0.0608818635607321	0.0776860833125652	0.0412653527727407
306.702	0.0616013289036545	602	0.0608272425249169	0.0775892782145764	0.04116257483773
307.092	0.061592039800995	603	0.0608092868988391	0.0774927541183678	0.0410602228368002
307.47	0.0615695364238411	604	0.0607814569536424	0.0773965097442787	0.0409582943028128
307.82	0.0615272727272727	605	0.060700826446281	0.077300543820582	0.0408567867869721
308.156	0.0614818481848185	606	0.0606534653465347	0.0772048550834216	0.0407556978586592
308.498	0.0613871499176277	607	0.0606095551894563	0.0771094422767512	0.040655025105267
308.854	0.0614013157894737	608	0.0605888157894737	0.0770143041522731	0.0405547661320377
309.216	0.0613333333333333	609	0.0605714285714286	0.0769194394693775	0.0404549185619014
309.572	0.0612918032786885	610	0.0604983606557377	0.0768248469950832	0.0403554800353167
309.94	0.0612340425531915	611	0.0604222585924714	0.0767305255039777	0.0402564482101132
310.33	0.0612124183006536	612	0.0603169934640523	0.0766364737781588	0.0401578207613351
310.674	0.061184339314845	613	0.0602707993474715	0.0765426906071762	0.0400595953810873
311.02	0.0611824104234528	614	0.0602442996742671	0.076449174787974	0.0399617697783819
311.37	0.0611512195121951	615	0.0601723577235772	0.0763559251248336	0.0398643416789881
311.776	0.0611331168831169	616	0.0601298701298701	0.0762629404293167	0.0397673088252814
312.146	0.061030794165316	617	0.0600875202593193	0.0761702195202098	0.0396706689760968
312.54	0.060957928802589	618	0.0600064724919094	0.0760777612234685	0.0395744199065815
312.938	0.0608949919224556	619	0.0599483037156704	0.075985564372162	0.0394785594080507
313.284	0.060858064516129	620	0.0599	0.0758936278064194	0.0393830852878436
313.64	0.0608148148148148	621	0.0598582930756844	0.075801950373375	0.039287995369182
313.996	0.0607620578778135	622	0.0598199356913183	0.0757105309271151	0.0391932874910298
314.346	0.0607447833065811	623	0.0597817014446228	0.0756193683286251	0.0390989595079538
314.69	0.0607115384615385	624	0.0597275641025641	0.0755284614457365	0.0390050092899869
315.018	0.060672	625	0.0596864	0.0754378091530754	0.0389114347224911
315.382	0.0606102236421725	626	0.0596645367412141	0.0753474103320107	0.0388182337060238
315.78	0.0605614035087719	627	0.0596363636363636	0.075257263870603	0.038725404156204
316.14	0.060515923566879	628	0.0595955414012739	0.0751673686635539	0.0386329440035805
316.492	0.0604737678855326	629	0.0595421303656598	0.075077723612156	0.0385408511935018
316.87	0.0604666666666667	630	0.0595079365079365	0.0749883276242432	0.0384491236859863
317.246	0.0604469096671949	631	0.0594675118858954	0.0748991796141411	0.0383577594555951
317.612	0.0604683544303797	632	0.0594683544303797	0.0748102785026189	0.0382667564913051
317.962	0.0604107424960506	633	0.0594060031595577	0.0747216232168401	0.038176112796384
318.314	0.0603880126182965	634	0.0593596214511041	0.0746332126903157	0.0380858263882662
318.676	0.060355905511811	635	0.0592976377952756	0.0745450458628555	0.0379958952984302
319.06	0.0603270440251572	636	0.0592358490566038	0.0744571216805219	0.0379063175722774
319.432	0.06025431711146	637	0.0591616954474097	0.0743694390955833	0.0378170912690118
319.802	0.0602445141065831	638	0.059128526645768	0.0742819970664672	0.0377282144615207
320.164	0.0602691705790297	639	0.0591173708920188	0.0741947945577149	0.0376396852362577
320.558	0.06023125	640	0.059090625	0.0741078305399362	0.0375515016931255
320.944	0.0602402496099844	641	0.0590639625585023	0.074021103989764	0.037463661945361
321.3	0.060202492211838	642	0.0590716510903427	0.0739346138898103	0.0373761641194207
321.688	0.0601648522550544	643	0.0590917573872473	0.0738483592286213	0.037289006354868
322.072	0.0601242236024845	644	0.059027950310559	0.0737623390006345	0.0372021868042613
322.438	0.0600961240310078	645	0.0589860465116279	0.0736765522061343	0.037115703633043
322.748	0.0600092879256966	646	0.0589287925696594	0.0735909978512099	0.0370295550194299
323.126	0.0599969088098918	647	0.0588902627511592	0.0735056749477122	0.0369437391543049
323.484	0.0599660493827161	648	0.0588858024691358	0.0734205825132117	0.0368582542411093
323.862	0.0599383667180277	649	0.0588567026194145	0.0733357195709565	0.0367730984957364
324.24	0.0599230769230769	650	0.0588307692307692	0.0732510851498309	0.0366882701464264
324.628	0.0598832565284178	651	0.0588325652841782	0.0731666782843143	0.0366037674336618
324.942	0.0598343558282209	652	0.0587760736196319	0.0730824980144405	0.0365195886100645
325.302	0.059791730474732	653	0.058728943338438	0.0729985433857569	0.0364357319402933
325.674	0.0597675840978593	654	0.0587308868501529	0.072914813449285	0.036352195700943
325.986	0.0597404580152672	655	0.0587022900763359	0.0728313072614803	0.036268978180444
326.35	0.0597317073170732	656	0.0586554878048781	0.0727480238841931	0.0361860776789632
326.73	0.0597108066971081	657	0.0586301369863014	0.0726649623846294	0.0361034925083056
327.092	0.0597112462006079	658	0.0586322188449848	0.0725821218353123	0.0360212209918175
327.464	0.0596631259484067	659	0.0585857359635812	0.0724995013140438	0.0359392614642897
327.832	0.0596636363636364	660	0.0585424242424242	0.0724170999038663	0.0358576122718624
328.248	0.0596490166414523	661	0.0585264750378215	0.0723349166930258	0.0357762717719309
328.606	0.0595861027190332	662	0.0584501510574018	0.0722529507749335	0.0356952383330521
328.946	0.0595565610859729	663	0.0583831070889894	0.0721712012481298	0.0356145103348515
329.334	0.0595030120481928	664	0.0583493975903615	0.0720896672162469	0.0355340861679324
329.704	0.0594556390977444	665	0.0583157894736842	0.0720083477879727	0.0354539642337843
330.074	0.0594234234234234	666	0.0582732732732733	0.0719272420770146	0.0353741429446935
330.412	0.0594122938530735	667	0.0582188905547226	0.071846349202064	0.0352946207236541
330.768	0.0594071856287425	668	0.0582125748502994	0.0717656682867605	0.0352153960042795
331.124	0.0593124065769806	669	0.0581584454409567	0.0716851984596573	0.0351364672307156
331.462	0.0592567164179104	670	0.058155223880597	0.0716049388541855	0.0350578328575542
331.792	0.0592339791356185	671	0.0581162444113264	0.0715248886086206	0.0349794913497472
332.156	0.059202380952381	672	0.0581071428571429	0.0714450468660474	0.0349014411825221
332.526	0.0591530460624071	673	0.0580624071322437	0.0713654127743264	0.034823680841298
332.86	0.059106824925816	674	0.0580178041543027	0.0712859854860603	0.0347462088216024
333.218	0.0590814814814815	675	0.0579851851851852	0.0712067641585602	0.0346690236289889
333.58	0.0591065088757396	676	0.0579349112426035	0.0711277479538128	0.0345921237789556
333.942	0.0591078286558346	677	0.0579468242245199	0.0710489360384477	0.0345155077968645
334.274	0.0590766961651917	678	0.0579144542772861	0.0709703275837046	0.0344391742178613
334.648	0.059039764359352	679	0.0578821796759941	0.0708919217654011	0.0343631215867965
335.024	0.0589970588235294	680	0.0578588235294118	0.0708137177639007	0.0342873484581463
335.322	0.0589838472834068	681	0.0577856093979442	0.0707357147640813	0.0342118533959358
335.666	0.0589560117302053	682	0.0577272727272727	0.0706579119553037	0.0341366349736612
336.022	0.0589341142020498	683	0.0576983894582723	0.0705803085313799	0.0340616917742141
336.382	0.0589152046783626	684	0.0576461988304094	0.0705029036905429	0.0339870223898055
336.716	0.0589051094890511	685	0.0576788321167883	0.0704256966354158	0.0339126254218915
337.062	0.0588979591836735	686	0.0576297376093294	0.0703486865729812	0.033838499481099
337.408	0.0588791848617176	687	0.0575953420669578	0.0702718727145512	0.0337646431871521
337.78	0.0588604651162791	688	0.0575581395348837	0.0701952542757374	0.0336910551687998
338.124	0.0588272859216255	689	0.0575413642960813	0.0701188304764216	0.0336177340637434
338.468	0.0587971014492754	690	0.057495652173913	0.0700426005407259	0.033544678518566
338.816	0.0587756874095514	691	0.0574442836468886	0.0699665636969838	0.0334718871886611
339.142	0.0587514450867052	692	0.0574248554913295	0.0698907191777115	0.0333993587381629
339.472	0.0587359307359307	693	0.0574054834054834	0.0698150662195788	0.0333270918398769
339.82	0.0586743515850144	694	0.057371757925072	0.0697396040633808	0.0332550851752113
340.15	0.0586762589928058	695	0.0573726618705036	0.0696643319540101	0.0331833374341087
340.496	0.0586293103448276	696	0.0573304597701149	0.0695892491404281	0.0331118473149792
340.832	0.0585738880918221	697	0.0573199426111908	0.0695143548756379	0.033040613524633
341.19	0.0585501432664756	698	0.0572922636103152	0.0694396484166565	0.0329696347782144
341.524	0.0585150214592275	699	0.0572618025751073	0.0693651290244876	0.0328989097991366
341.894	0.0585171428571429	700	0.0572342857142857	0.0692907959640945	0.0328284373190163
342.254	0.0584593437945792	701	0.0571982881597718	0.0692166485043732	0.0327582160776097
342.61	0.0583960113960114	702	0.0571823361823362	0.069142685918126	0.0326882448227484
342.952	0.0584011379800854	703	0.0571578947368421	0.0690689074820348	0.0326185223102768
343.31	0.0583721590909091	704	0.0571136363636364	0.0689953124766354	0.0325490473039888
343.684	0.0582978723404255	705	0.057063829787234	0.0689219001862909	0.0324798185755664
344.026	0.0582662889518414	706	0.0570396600566572	0.0688486698991663	0.032410834904518
344.332	0.0582319660537482	707	0.056992927864215	0.068775620907203	0.0323420950781175
344.658	0.0581949152542373	708	0.0569604519774011	0.0687027525060935	0.0322735978913442
344.992	0.0581889985895628	709	0.056916784203103	0.0686300639952559	0.0322053421468229
345.35	0.0581352112676056	710	0.0568816901408451	0.0685575546778093	0.0321373266547646
345.662	0.0581518987341772	711	0.0568720112517581	0.068485223860549	0.0320695502329081
346.028	0.0580842696629214	712	0.0568061797752809	0.068413070853922	0.0320020117064617
346.418	0.0580589060308555	713	0.0567601683029453	0.0683410949720024	0.0319347099080457
346.774	0.0580028011204482	714	0.0567002801120448	0.0682692955324677	0.031867643677635
347.14	0.058	715	0.0566629370629371	0.0681976718565747	0.0318008118625032
347.494	0.0579329608938547	716	0.056622905027933	0.0681262232691354	0.0317342133171657
347.824	0.0578800557880056	717	0.0565969316596932	0.068054949098494	0.031667846903325
348.18	0.0578440111420613	718	0.0565877437325905	0.0679838486765031	0.0316017114898152
348.528	0.0577858136300417	719	0.0565646731571627	0.0679129213385008	0.0315358059525474
348.874	0.05775	720	0.0565138888888889	0.0678421664232876	0.0314701291744559
349.23	0.057755894590846	721	0.0565270457697642	0.0677715832731033	0.0314046800454447
349.582	0.0577451523545706	722	0.0564875346260388	0.067701171233605	0.0313394574623341
349.904	0.0576901798063624	723	0.0564398340248963	0.0676309296538441	0.0312744603288083
350.244	0.0576657458563536	724	0.0564171270718232	0.0675608578862441	0.0312096875553634
350.552	0.0576193103448276	725	0.0563862068965517	0.0674909552865789	0.0311451380592554
350.876	0.0575840220385675	726	0.0563691460055096	0.0674212212139503	0.0310808107644495
351.19	0.0575515818431912	727	0.0563218707015131	0.0673516550307668	0.0310167046015687
351.546	0.0575357142857143	728	0.0562994505494505	0.0672822561027215	0.0309528185078442
351.864	0.0575308641975309	729	0.0562661179698217	0.0672130237987711	0.0308891514270651
352.186	0.0575095890410959	730	0.0562328767123288	0.0671439574911146	0.0308257023095293
352.556	0.0575075239398085	731	0.0562298221614227	0.0670750565551719	0.0307624701119941
352.9	0.0574836065573771	732	0.0561912568306011	0.0670063203695634	0.0306994537976282
353.22	0.0574379263301501	733	0.056130968622101	0.0669377483160888	0.0306366523359636
353.57	0.05741689373297	734	0.0561035422343324	0.0668693397797069	0.0305740647028472
353.928	0.0573741496598639	735	0.0560571428571429	0.0668010941485148	0.0305116898803946
354.214	0.0573478260869565	736	0.0559972826086957	0.066733010813728	0.0304495268569425
354.568	0.0572944369063772	737	0.0559755766621438	0.0666650891696601	0.0303875746270025
354.884	0.0572628726287263	738	0.0559485094850949	0.0665973286137028	0.0303258321912155
355.168	0.0572205683355886	739	0.0559404600811908	0.0665297285463063	0.0302642985563052
355.514	0.0571891891891892	740	0.0558972972972973	0.0664622883709596	0.0302029727350339
355.828	0.0571309041835358	741	0.0558812415654521	0.066395007494171	0.0301418537461572
356.14	0.0571078167115903	742	0.0558247978436658	0.0663278853254486	0.0300809406143793
356.45	0.057049798115747	743	0.0557388963660834	0.0662609212772815	0.0300202323703098
356.778	0.057010752688172	744	0.0556881720430107	0.0661941147651203	0.0299597280504191
357.108	0.0570120805369128	745	0.0556644295302013	0.0661274652073587	0.029899426696996
357.434	0.057029490616622	746	0.0556380697050938	0.0660609720253143	0.0298393273581043
357.766	0.0570093708165997	747	0.0555983935742972	0.0659946346432104	0.0297794290875403
358.078	0.0569545454545455	748	0.0555534759358289	0.0659284524881573	0.029719730944791
358.434	0.0569158878504673	749	0.0555033377837116	0.065862424990134	0.029660231994992
358.782	0.0568693333333333	750	0.0554346666666667	0.0657965515819701	0.0296009313088863
359.108	0.0568255659121172	751	0.055392809587217	0.0657308316993277	0.0295418279627831
359.442	0.0567925531914894	752	0.0553510638297872	0.0656652647806838	0.0294829210385173
359.754	0.0567861885790173	753	0.0553625498007968	0.065599850267312	0.0294242096234088
360.086	0.0567294429708223	754	0.0553448275862069	0.0655345876032652	0.0293656928102228
360.408	0.0567072847682119	755	0.0553165562913907	0.0654694762353583	0.0293073696971301
360.728	0.0566772486772487	756	0.0552936507936508	0.0654045156131505	0.0292492393876679
361.082	0.0566737120211361	757	0.0552734478203435	0.0653397051889281	0.0291913009907004
361.418	0.056646437994723	758	0.0552189973614776	0.0652750444176878	0.0291335536203806
361.742	0.0565849802371542	759	0.0551541501976285	0.065210532757119	0.0290759963961118
362.062	0.0565947368421053	760	0.0551078947368421	0.0651461696675879	0.0290186284425096
362.34	0.0565834428383706	761	0.0551090670170828	0.06508195461212	0.0289614488893644
362.644	0.0565616797900262	762	0.0550918635170604	0.0650178870563839	0.0289044568716038
362.98	0.056524246395806	763	0.0550301441677589	0.0649539664686747	0.0288476515292558
363.284	0.0564947643979058	764	0.0550052356020942	0.064890192319898	0.028791032007412
363.606	0.0564496732026144	765	0.0549960784313725	0.0648265640835531	0.0287345974561913
363.9	0.0564255874673629	766	0.0549477806788512	0.0647630812357174	0.0286783470307036
364.26	0.0564276401564537	767	0.0549282920469361	0.0646997432550303	0.0286222798910144
364.592	0.056390625	768	0.0549010416666667	0.0646365496226772	0.0285663952021087
364.924	0.0563667100130039	769	0.0548764629388817	0.064573499822374	0.0285106921338567
365.256	0.0563350649350649	770	0.0548571428571429	0.0645105933403513	0.0284551698609781
365.59	0.0563112840466926	771	0.0548456549935149	0.064447829665339	0.0283998275630079
365.93	0.056300518134715	772	0.0548523316062176	0.0643852082885509	0.028344664424262
366.284	0.0562664941785252	773	0.0548227684346701	0.0643227287036696	0.0282896796338035
366.636	0.0562428940568475	774	0.0547803617571059	0.0642603904068309	0.0282348723854085
366.97	0.0562141935483871	775	0.0547303225806452	0.0641981928966093	0.0281802418775329
367.28	0.0561649484536082	776	0.0547036082474227	0.0641361356740027	0.0281257873132793
367.666	0.0561261261261261	777	0.0547027027027027	0.0640742182424176	0.028071507900364
367.996	0.0561053984575835	778	0.0546375321336761	0.0640124401076547	0.0280174028510845
368.292	0.0560949935815148	779	0.0546007702182285	0.0639508007778939	0.0279634713822871
368.62	0.0560589743589744	780	0.0545230769230769	0.0638892997636802	0.0279097127153349
368.986	0.056056338028169	781	0.0544865556978233	0.063827936577909	0.0278561260760757
369.306	0.0560127877237852	782	0.0544424552429668	0.0637667107358118	0.0278027106948109
369.594	0.0559667943805875	783	0.0544240102171137	0.0637056217549424	0.0277494658062642
369.9	0.0559489795918367	784	0.0544183673469388	0.0636446691551625	0.0276963906495501
370.214	0.0559031847133758	785	0.054371974522293	0.0635838524586277	0.0276434844681437
370.504	0.0558575063613232	786	0.0543435114503817	0.0635231711897739	0.0275907465098498
370.81	0.0558348157560356	787	0.0543202033036849	0.0634626248753035	0.0275381760267731
371.154	0.0557715736040609	788	0.0542842639593909	0.0634022130441712	0.0274857722752876
371.51	0.0557566539923954	789	0.0543041825095057	0.0633419352275714	0.0274335345160073
371.846	0.0557164556962025	790	0.0542784810126582	0.0632817909589237	0.0273814620137567
372.162	0.0556864728192162	791	0.0542402022756005	0.0632217797738604	0.0273295540375411
372.488	0.0556641414141414	792	0.0542272727272727	0.0631619012102126	0.0272778098605182
372.832	0.05562421185372	793	0.0542042875157629	0.0631021548079976	0.0272262287599686
373.164	0.0555919395465995	794	0.0541662468513854	0.0630425401094052	0.027174810017268
373.472	0.055559748427673	795	0.0541358490566038	0.0629830566587851	0.0271235529178583
373.758	0.0555376884422111	796	0.0541206030150754	0.0629237040026339	0.0270724567512197
374.086	0.0554981179422836	797	0.054060225846926	0.0628644816895826	0.0270215208108429
374.406	0.0554586466165414	798	0.0540325814536341	0.0628053892703833	0.0269707443942014
374.736	0.0554292866082603	799	0.0540275344180225	0.0627464262978971	0.0269201268027243
375.064	0.0553775	800	0.05402	0.0626875923270812	0.0268696673417687
375.404	0.0553433208489388	801	0.0539775280898876	0.062628886914977	0.026819365320593
375.728	0.0553142144638404	802	0.0539426433915212	0.0625703096206969	0.0267692200523303
375.996	0.0552926525529265	803	0.0539153175591532	0.0625118600054132	0.0267192308539615
376.294	0.0552611940298507	804	0.0538731343283582	0.0624535376323447	0.0266693970462892
376.608	0.055232298136646	805	0.0538484472049689	0.0623953420667457	0.0266197179539117
376.948	0.0551861042183623	806	0.0537940446650124	0.062337272875893	0.0265701929051969
377.258	0.0551548946716233	807	0.0537571251548947	0.062279329629075	0.0265208212322566
377.566	0.0551237623762376	808	0.0537326732673267	0.0622215118975791	0.0264716022709214
377.88	0.0551025957972806	809	0.0536786155747837	0.0621638192546803	0.0264225353607149
378.18	0.0550666666666667	810	0.0536740740740741	0.0621062512756295	0.0263736198448289
378.504	0.0550628853267571	811	0.0536646115906289	0.0620488075376419	0.0263248550700987
378.81	0.0550172413793103	812	0.0536231527093596	0.0619914876198856	0.0262762403869779
379.12	0.0549864698646986	813	0.0535916359163592	0.0619342911034698	0.0262277751495147
379.446	0.0549459459459459	814	0.0535823095823096	0.0618772175714343	0.0261794587153268
379.766	0.054920245398773	815	0.0535435582822086	0.0618202666087372	0.026131290445578
380.102	0.0548725490196078	816	0.0535171568627451	0.0617634378022445	0.0260832697049538
380.432	0.0548421052631579	817	0.0534957160342717	0.0617067307407189	0.026035395861638
380.772	0.0547848410757946	818	0.053481662591687	0.0616501450148083	0.0259876682872891
381.102	0.0547789987789988	819	0.0534700854700855	0.0615936802170355	0.025940086357017
381.402	0.054719512195122	820	0.0534341463414634	0.0615373359417869	0.0258926494493598
381.7	0.0547259439707674	821	0.0534323995127893	0.0614811117853019	0.0258453569462609
382.04	0.054698296836983	822	0.0534063260340633	0.0614250073456622	0.025798208233046
382.404	0.0547047387606318	823	0.0533924665856622	0.061369022222781	0.0257512026984011
382.704	0.0546723300970874	824	0.053368932038835	0.0613131560183927	0.0257043397343491
383.028	0.0546424242424242	825	0.0533406060606061	0.0612574083360422	0.0256576187362288
383.336	0.0546416464891041	826	0.053319612590799	0.0612017787810745	0.0256110391026716
383.652	0.0546045949214027	827	0.053279322853688	0.0611462669606246	0.0255646002355804
383.97	0.0545797101449275	828	0.0532270531400966	0.0610908724836068	0.0255183015401078
384.284	0.0545669481302774	829	0.0532207478890229	0.0610355949607051	0.025472142424634
384.584	0.0545036144578313	830	0.0531831325301205	0.0609804340043623	0.0254261223007462
384.884	0.0544669073405535	831	0.0531528279181709	0.0609253892287706	0.0253802405832168
385.212	0.0544423076923077	832	0.0531394230769231	0.0608704602498615	0.0253344966899825
385.524	0.054391356542617	833	0.0530996398559424	0.0608156466852955	0.0252888900421236
385.858	0.0543525179856115	834	0.0530647482014388	0.0607609481544527	0.025243420063843
386.222	0.0543209580838323	835	0.0530491017964072	0.0607063642784227	0.0251980861824459
386.544	0.0542775119617225	836	0.0530023923444976	0.0606518946799951	0.0251528878283191
386.85	0.0542222222222222	837	0.0529749103942652	0.0605975389836497	0.025107824434911
387.168	0.0541718377088306	838	0.0529188544152745	0.060543296815547	0.0250628954387116
387.446	0.0541597139451728	839	0.0528939213349225	0.0604891678035188	0.0250181002792321
387.744	0.0541	840	0.0528595238095238	0.0604351515770583	0.0249734383989856
388.056	0.0541070154577884	841	0.052820451843044	0.0603812477673113	0.0249289092434673
388.35	0.0540760095011876	842	0.0527885985748219	0.0603274560070666	0.0248845122611349
388.658	0.0540047449584816	843	0.0527497034400949	0.0602737759307466	0.0248402469033896
388.936	0.0539810426540284	844	0.0527251184834123	0.0602202071743982	0.0247961126245566
389.208	0.0539431952662722	845	0.0527195266272189	0.060166749375684	0.0247521088818661
389.556	0.0539078014184397	846	0.0526808510638298	0.0601134021738728	0.0247082351354348
389.868	0.0538984651711924	847	0.0526706021251476	0.0600601652098305	0.0246644908482466
390.178	0.0539103773584906	848	0.0526556603773585	0.0600070381260117	0.0246208754861345
390.474	0.0538563015312132	849	0.0526242638398115	0.0599540205664505	0.0245773885177619
390.8	0.0538470588235294	850	0.0526	0.0599011121767514	0.0245340294146041
391.148	0.0538143360752056	851	0.0525734430082256	0.059848312604081	0.0244907976509307
391.452	0.0537699530516432	852	0.0525610328638498	0.0597956214971591	0.0244476927037869
391.784	0.053746776084408	853	0.0525205158264947	0.0597430385062499	0.0244047140529764
392.066	0.0537072599531616	854	0.0524730679156909	0.0596905632831537	0.0243618611810426
392.352	0.0536982456140351	855	0.0524584795321637	0.0596381954811982	0.024319133573252
392.686	0.0536845794392523	856	0.052446261682243	0.05958593475523	0.0242765307175761
393.002	0.0536802800466744	857	0.052441073512252	0.0595337807616061	0.0242340521046742
393.312	0.0536550116550117	858	0.0524219114219114	0.0594817331581859	0.0241916972278762
393.612	0.053627473806752	859	0.0523795110593714	0.0594297916043225	0.0241494655831656
393.936	0.0535813953488372	860	0.0523604651162791	0.0593779557608545	0.0241073566691622
394.236	0.0535354239256678	861	0.0523159117305459	0.0593262252900981	0.0240653699871058
394.534	0.0534965197215777	862	0.0523201856148492	0.0592745998558387	0.0240235050408389
394.812	0.0534530706836616	863	0.0522943221320973	0.0592230791233228	0.0239817613367905
395.074	0.0534166666666667	864	0.0522685185185185	0.05917166275925	0.0239401383839596
395.382	0.0533872832369942	865	0.0522589595375723	0.0591203504317652	0.0238986356938988
395.7	0.0533625866050808	866	0.0522286374133949	0.0590691418104504	0.023857252780698
396	0.0533287197231834	867	0.0522029988465975	0.0590180365663171	0.0238159891609683
396.316	0.053294930875576	868	0.0521728110599078	0.058967034371798	0.0237748443538265
396.614	0.0532681242807825	869	0.0521403912543153	0.05891613490074	0.0237338178808784
396.96	0.0532413793103448	870	0.0521310344827586	0.0588653378283957	0.023692909266204
397.262	0.0532055109070034	871	0.0520918484500574	0.0588146428314162	0.023652118036341
397.558	0.0531857798165138	872	0.0520596330275229	0.0587640495878434	0.0236114437202701
397.868	0.0531546391752577	873	0.0520343642611684	0.0587135577771022	0.0235708858493989
398.172	0.0531487414187643	874	0.052025171624714	0.0586631670799933	0.0235304439575472
398.49	0.05312	875	0.0519954285714286	0.0586128771786855	0.0234901175809316
398.808	0.0530936073059361	876	0.0519520547945206	0.0585626877567086	0.0234499062581504
399.116	0.0530809578107184	877	0.0519201824401368	0.0585125984989455	0.0234098095301687
399.382	0.0530501138952164	878	0.0518929384965831	0.0584626090916254	0.0233698269403036
399.672	0.0529852104664391	879	0.05186803185438	0.0584127192223161	0.0233299580342097
399.98	0.0529681818181818	880	0.0518409090909091	0.0583629285799172	0.0232902023598641
400.31	0.0529580022701476	881	0.0518637911464245	0.0583132368546525	0.0232505594675522
400.606	0.0529342403628118	882	0.0518412698412698	0.0582636437380633	0.0232110289098531
400.94	0.052885617214043	883	0.0518006795016988	0.0582141489230008	0.0231716102416256
401.262	0.0528552036199095	884	0.0517760180995475	0.0581647521036195	0.0231323030199936
401.572	0.0528067796610169	885	0.051735593220339	0.05811545297537	0.0230931068043327
401.82	0.0527968397291196	886	0.0516975169300226	0.0580662512349921	0.0230540211562552
402.136	0.0527260428410372	887	0.0516640360766629	0.0580171465805078	0.0230150456395974
402.442	0.0526711711711712	888	0.0516216216216216	0.0579681387112147	0.022976179820405
402.736	0.0526321709786277	889	0.0515860517435321	0.0579192273276789	0.0229374232669197
403.062	0.0526314606741573	890	0.0515910112359551	0.0578704121317282	0.0228987755495656
403.346	0.0525903479236813	891	0.0515735129068462	0.0578216928264459	0.0228602362409359
403.6	0.0525448430493274	892	0.0515717488789238	0.0577730691161632	0.0228218049157794
403.894	0.052501679731243	893	0.0515207166853303	0.0577245407064536	0.022783481150987
404.196	0.0524742729306488	894	0.0515167785234899	0.0576761073041254	0.022745264525579
404.52	0.0524357541899441	895	0.0514882681564246	0.0576277686172157	0.0227071546206917
404.818	0.0523883928571429	896	0.0514464285714286	0.0575795243549837	0.0226691510195644
405.134	0.0523411371237458	897	0.0514113712374582	0.0575313742279043	0.0226312533075266
405.44	0.0523229398663697	898	0.0514053452115813	0.0574833179476614	0.0225934610719853
405.698	0.0522892102335929	899	0.0513793103448276	0.057435355227142	0.022555773902412
405.98	0.0522511111111111	900	0.0513444444444444	0.0573874857804293	0.0225181913903305
406.288	0.0522441731409545	901	0.051322974472808	0.0573397093227968	0.022480713129304
406.596	0.0522128603104213	902	0.0512705099778271	0.057292025570702	0.0224433387149228
406.874	0.0521638981173865	903	0.0512403100775194	0.0572444342417799	0.0224060677447921
407.17	0.0521261061946903	904	0.0511946902654867	0.0571969350548369	0.0223688998185195
407.468	0.052092817679558	905	0.0511955801104972	0.0571495277298451	0.022331834537703
407.772	0.052075055187638	906	0.0511766004415011	0.0571022119879353	0.0222948715059188
408.102	0.0520595369349504	907	0.0511708930540243	0.057054987551392	0.0222580103287095
408.402	0.0520374449339207	908	0.0511453744493392	0.0570078541436463	0.022221250613572
408.69	0.052039603960396	909	0.0511243124312431	0.0569608114892708	0.0221845919699458
408.99	0.0520351648351648	910	0.0510747252747253	0.056913859313973	0.0221480340092011
409.274	0.05201317233809	911	0.0510537870472009	0.0568669973445898	0.0221115763446273
409.556	0.0520021929824561	912	0.0510570175438596	0.0568202253090813	0.0220752185914216
409.884	0.052	913	0.0510251916757941	0.0567735429365254	0.0220389603666769
410.182	0.0519540481400438	914	0.0509912472647702	0.0567269499571115	0.0220028012893711
410.498	0.0519366120218579	915	0.0509814207650273	0.0566804461021348	0.0219667409803555
410.834	0.051938864628821	916	0.0509650655021834	0.0566340311039909	0.0219307790623432
411.15	0.0519214830970556	917	0.0509247546346783	0.0565877046961699	0.0218949151598986
411.442	0.0518888888888889	918	0.0508888888888889	0.0565414666132507	0.0218591488994257
411.766	0.0518563656147987	919	0.0508683351468988	0.0564953165908954	0.0218234799091576
412.072	0.0518413043478261	920	0.0508565217391304	0.0564492543658435	0.0217879078191452
412.384	0.051828447339848	921	0.0508447339847991	0.056403279675907	0.0217524322612465
412.642	0.0517895878524946	922	0.0508286334056399	0.056357392259964	0.0217170528691158
412.914	0.0517811484290358	923	0.0508169014084507	0.0563115918579539	0.0216817692781929
413.208	0.0517597402597403	924	0.0507705627705628	0.0562658782108716	0.0216465811256928
413.5	0.0516994594594595	925	0.05072	0.0562202510607622	0.0216114880505948
413.808	0.0516695464362851	926	0.0506803455723542	0.0561747101507154	0.021576489693632
414.12	0.0516569579288026	927	0.0506278317152104	0.0561292552248605	0.0215415856972813
414.418	0.0516185344827586	928	0.0506185344827586	0.056083886028361	0.0215067757057527
414.728	0.0515952637244349	929	0.0505748116254037	0.0560386023074089	0.0214720593649791
415.046	0.0515849462365591	930	0.0505354838709677	0.05599340380922	0.0214374363226062
415.3	0.0515617615467239	931	0.0504919441460795	0.0559482902820283	0.0214029062279825
415.61	0.0515343347639485	932	0.0504785407725322	0.0559032614750811	0.0213684687321488
415.888	0.0515048231511254	933	0.0504308681672026	0.0558583171386336	0.0213341234878288
416.166	0.0514689507494647	934	0.0503982869379015	0.0558134570239437	0.0212998701494189
416.438	0.051420320855615	935	0.0503786096256684	0.0557686808832673	0.0212657083729781
416.738	0.0513824786324786	936	0.0503568376068376	0.0557239884698529	0.021231637816219
417.018	0.0513489861259338	937	0.050324439701174	0.0556793795379366	0.0211976581384972
417.308	0.0513049040511727	938	0.0502771855010661	0.0556348538427374	0.0211637690008022
417.604	0.0512800851970181	939	0.0502385516506922	0.0555904111404516	0.0211299700657479
417.882	0.0512489361702128	940	0.0502	0.0555460511882486	0.0210962609975627
418.16	0.0512242295430393	941	0.0501742826780021	0.0555017737442655	0.0210626414620803
418.454	0.051203821656051	942	0.0501486199575372	0.0554575785676024	0.0210291111267305
418.78	0.0511749734888653	943	0.0501442205726405	0.0554134654183174	0.0209956696605295
419.042	0.0511504237288136	944	0.0501165254237288	0.055369434057422	0.020962316734071
419.318	0.0511386243386243	945	0.0500846560846561	0.055325484246876	0.0209290520195167
419.592	0.0511099365750529	946	0.0500528541226216	0.0552816157495834	0.0208958751905876
419.884	0.0510623020063358	947	0.0500042238648363	0.0552378283293866	0.0208627859225546
420.18	0.0510485232067511	948	0.05	0.0551941217510626	0.0208297838922297
420.49	0.0510010537407798	949	0.0499557428872497	0.0551504957803181	0.0207968687779568
420.798	0.0509621052631579	950	0.0499242105263158	0.0551069501837846	0.0207640402596033
421.118	0.0509610935856993	951	0.0498927444794953	0.055063484729014	0.0207312980185509
421.398	0.0509264705882353	952	0.0498571428571429	0.0550200991844738	0.0206986417376869
421.658	0.0509045120671563	953	0.0498153200419727	0.054976793319543	0.0206660711013957
421.946	0.0508679245283019	954	0.0497756813417191	0.054933566904507	0.0206335857955501
422.22	0.0508460732984293	955	0.0497340314136126	0.0548904197105534	0.0206011855075025
422.516	0.0508179916317992	956	0.0496945606694561	0.0548473515097675	0.0205688699260769
422.8	0.05078578892372	957	0.0496844305120167	0.0548043620751277	0.0205366387415598
423.088	0.0507578288100209	958	0.0496597077244259	0.0547614511805013	0.0205044916456922
423.376	0.0507340980187696	959	0.0496433785192909	0.0547186186006399	0.0204724283316615
423.672	0.0507	960	0.0496145833333333	0.0546758641111751	0.0204404484940925
423.938	0.0506326742976067	961	0.0495754422476587	0.0546331874886141	0.0204085518290398
424.222	0.0506112266112266	962	0.0495550935550936	0.0545905885103355	0.0203767380339793
424.514	0.0505877466251298	963	0.0495576323987539	0.0545480669545849	0.0203450068078004
424.802	0.0505643153526971	964	0.0495248962655602	0.0545056226004705	0.0203133578507975
425.08	0.0505222797927461	965	0.0494984455958549	0.0544632552279592	0.0202817908646623
425.372	0.05051966873706	966	0.0494741200828157	0.054420964617872	0.020250305552476
425.65	0.0504922440537746	967	0.0494270941054809	0.0543787505518803	0.0202189016187007
425.932	0.0504442148760331	968	0.0493780991735537	0.0543366128125009	0.0201875787691726
426.246	0.0504396284829721	969	0.049374613003096	0.0542945511830928	0.0201563367110931
426.526	0.0504144329896907	970	0.0493649484536082	0.0542525654478525	0.0201251751530219
426.814	0.0503728115345005	971	0.0493470648815654	0.05421065539181	0.0200940938048691
427.132	0.0503497942386831	972	0.0493168724279835	0.0541688208008247	0.0200630923778871
427.414	0.0503494347379239	973	0.0493093525179856	0.0541270614615816	0.0200321705846636
427.746	0.0503347022587269	974	0.0492607802874743	0.0540853771615869	0.0200013281391139
428.024	0.050305641025641	975	0.0492389743589744	0.0540437676891644	0.0199705647564733
428.308	0.0502991803278689	976	0.0492110655737705	0.0540022328334511	0.0199398801532895
428.562	0.0502599795291709	977	0.0491750255885363	0.0539607723843936	0.0199092740474158
428.824	0.0502290388548057	978	0.0491554192229039	0.053919386132744	0.0198787461580032
429.084	0.0502042900919305	979	0.049150153217569	0.0538780738700559	0.0198482962054932
429.342	0.0501816326530612	980	0.0491530612244898	0.0538368353886807	0.0198179239116107
429.632	0.0501753312945974	981	0.0491376146788991	0.0537956704817637	0.019787628999357
429.912	0.0501446028513238	982	0.0490977596741344	0.0537545789432403	0.0197574111930022
430.18	0.0501057985757884	983	0.0490457782299084	0.0537135605678319	0.0197272702180783
430.452	0.0500873983739837	984	0.0490426829268293	0.0536726151510425	0.0196972058013724
430.76	0.0500812182741117	985	0.0490091370558376	0.0536317424891545	0.0196672176709191
431.036	0.0500486815415821	986	0.0489898580121704	0.0535909423792255	0.0196373055559942
431.318	0.0500222897669706	987	0.0489706180344478	0.053550214619084	0.0196074691871073
431.598	0.0500101214574899	988	0.0489352226720648	0.0535095590073262	0.0195777082959955
431.876	0.049989888776542	989	0.0489201213346815	0.0534689753433117	0.0195480226156156
432.144	0.0499676767676768	990	0.0488929292929293	0.0534284634271605	0.0195184118801385
432.396	0.049933400605449	991	0.0488678102926337	0.053388023059749	0.0194888758249415
432.71	0.0498951612903226	992	0.0488608870967742	0.0533476540427063	0.0194594141866022
433.032	0.049889224572004	993	0.0488298086606244	0.0533073561784108	0.0194300267028915
433.318	0.0498752515090543	994	0.048784708249497	0.0532671292699867	0.0194007131127675
433.6	0.0498371859296482	995	0.0487557788944724	0.0532269731213001	0.0193714731563681
433.876	0.0498232931726908	996	0.0487349397590361	0.0531868875369557	0.0193423065750053
434.158	0.0498014042126379	997	0.0487001003009027	0.0531468723222931	0.0193132131111585
434.468	0.0497715430861723	998	0.0486753507014028	0.0531069272833837	0.0192841925084676
434.73	0.0497417417417417	999	0.0486626626626627	0.0530670522270268	0.0192552445117273
435.054	0.049706	1000	0.048624	0.0530272469607463	0.0192263688668803
435.38	0.0496763236763237	1001	0.0486033966033966	0.0529875112927872	0.0191975653210112
557.712	0.0398694203864091	1501	0.0383597601598934	0.0391033136140065	0.0104550528338263
656.578	0.0336371814092953	2001	0.0321639180409795	0.0315183710367821	0.00679245292524914
741.654	0.0291515393842463	2501	0.0278952419032387	0.0266632946164959	0.00486101244120536
817.236	0.0257960679773409	3001	0.0246137954015328	0.0232567799483881	0.0036982671259619
885.254	0.0232887746358183	3501	0.0221468151956584	0.0207183419727828	0.00293500674773884
947.21	0.0211942014496376	4001	0.0201659585103724	0.0187444484825276	0.00240239515387354
1005.86	0.0195729837813819	4501	0.018577205065541	0.0171600014630163	0.00201341709085077
1060.98	0.0181475704859028	5001	0.0171873625274945	0.0158564674121987	0.00171914294120455
1112.934	0.0170285402654063	5501	0.0160483548445737	0.0147627697592037	0.00149016652350686
1162.03	0.0160159973337777	6001	0.0149911681386436	0.0138302923398051	0.0013078617245676
1209.07	0.0151376711275188	6501	0.0141418243347177	0.0130245868404509	0.00115991728722768
1254.254	0.0143705184973575	7001	0.0133543779460077	0.0123205195447212	0.00103790392359505
1298.336	0.0137035061991734	7501	0.0126732435675243	0.0116992953829376	0.000935876456452371
1339.726	0.0130728658917635	8001	0.0120737407824022	0.0111465604962968	0.000849534195071098
1379.732	0.0124994706505117	8501	0.0115386425126456	0.0106511516485565	0.000775697239542978
1418.574	0.0120108876791468	9001	0.0110523275191645	0.010204248093526	0.000711969071002455
1456.282	0.0115347858120198	9501	0.0106108830649405	0.00979878190831943	0.000656512943811462
1492.748	0.0110984901509849	10001	0.0102037796220378	0.00942901897655052	0.000607899980262297
1528.424	0.0106879344824302	10501	0.00984001523664413	0.00909025542184402	0.000565003687792659
1563.254	0.0103305154076902	11001	0.00948931915280429	0.00877859385587984	0.00052692526568541
1597.358	0.00999843491870272	11501	0.00917085470828624	0.00849077588259002	0.000492939777846628
1630.58	0.00968602616448629	12001	0.00886576118656779	0.00822405494966592	0.000462456743404125
1663.534	0.00937780977521798	12501	0.00857883369330453	0.00797609859640726	0.000434990865759823
1695.238	0.00910453042073687	13001	0.00831751403738174	0.0077449124277523	0.000410140005364593
1726.478	0.00885801051773943	13501	0.00808399377823865	0.00752878035668244	0.000387568403786395
1757.15	0.00860295693164774	14001	0.00786886650953503	0.00732621717491975	0.000366993765739294
1787.814	0.00837280187573271	14501	0.00766167850493069	0.00713593056954281	0.000348177210392447
1817.406	0.00816932204519699	15001	0.00745243650423305	0.00695679045100203	0.000330915380930246
1846.654	0.00796890523192052	15501	0.0072575962841107	0.0067878039938888	0.0003150341946309
1875.822	0.00777063933504156	16001	0.00707143303543529	0.00662809518055892	0.000300383852118857
1904.426	0.0075893582207139	16501	0.00689691533846434	0.00647688792297132	0.000286834821886915
1932.426	0.0074127404270337	17001	0.0067465443209223	0.00633349204967026	0.000274274586610463
1959.978	0.00725752814124907	17501	0.00659848008685218	0.00619729160331685	0.000262604989231499
1986.976	0.00711493805899672	18001	0.00646541858785623	0.00606773501399641	0.000251740054766387
2013.86	0.00697875790497811	18501	0.0063320901572888	0.00594432680491281	0.000241604192086463
2040.468	0.00683953476132835	19001	0.00619798957949582	0.00582662055735167	0.000232130701190957
2066.108	0.00669955386903236	19501	0.00607312445515615	0.00571421291624695	0.000223260527615763
2092.182	0.00657087145642718	20001	0.00595080245987701	0.00560673846018771	0.000214941217941298
2117.544	0.00644739281010682	20501	0.0058307399639042	0.00550386529310549	0.000207126039846165
2142.654	0.00634017427741536	21001	0.0057279177182039	0.00540529124130554	0.000199773237505046
2167.272	0.00621589693502628	21501	0.00561471559462351	0.00531074056053525	0.0001928453988667
2191.566	0.0061178128266897	22001	0.00551174946593337	0.00521996107461903	0.000186308915853937
2215.842	0.00601146615705969	22501	0.00541380383094085	0.00513272168074149	0.00018013352208774
2239.738	0.00590869962175558	23001	0.00531611669057867	0.0050488101674287	0.000174291895566856
2263.036	0.0058074975532956	23501	0.00522590528062636	0.0049680313001972	0.000168759315994674
2286.306	0.00571651181200783	24001	0.00513945252281155	0.00489020513713053	0.00016351336826077
2309.928	0.00563291294232888	24501	0.00505465083057834	0.00481516554262748	0.000158533685049862
2333.052	0.00554441822327107	25001	0.00497788088476461	0.00474275887250114	0.000153801722739397
2355.864	0.00546119760009411	25501	0.00490231755617427	0.00467284280769351	0.000149300565715168
2378.57	0.00538233144879043	26001	0.00482035306334372	0.00460528531726733	0.000145014755026522
2400.718	0.00530040375834874	26501	0.00474812271235048	0.00453996373417117	0.000140930137953665
2422.918	0.00522054738713381	27001	0.00467745639050406	0.00447676392964822	0.00013703373559645
2444.512	0.00515123086433221	27501	0.00460637794989273	0.00441557957415457	0.000133313626038703
2466.16	0.00508146137637941	28001	0.00453976643691297	0.00435631147433601	0.000129758841011656
2487.54	0.00501392933581278	28501	0.00446819409845269	0.00429886697703651	0.000126359274288322
2508.554	0.00494831212716803	29001	0.00440826178407641	0.00424315943252015	0.000123105600298612
2529.798	0.00488085149655944	29501	0.00434968306159113	0.0041891077101178	0.000119989201671604
2550.686	0.00482070597646745	30001	0.00429445685143829	0.00413663576038822	0.000117002104593857
2571.318	0.00475833579226911	30501	0.00423632012065178	0.00408567221863588	0.000114136921026835
2591.692	0.00469991290603529	31001	0.00417980065159188	0.00403615004527383	0.000111386796957141
2611.96	0.00463985270308879	31501	0.00412063109107647	0.00398800619907603	0.000108745365964307
2632.2	0.00458598168807225	32001	0.00406887284772351	0.00394118133984354	0.000106206707485481
2652.33	0.00453567582535922	32501	0.00401655333682041	0.00389561955742403	0.00010376530923721
2672.39	0.0044803490803309	33001	0.00396412229932426	0.00385126812438441	0.000101416033323748
2691.97	0.00442947971702337	33501	0.00392197247843348	0.00380807726994896	9.91540856208152e-05
2711.366	0.00437640069409723	34001	0.00386941560542337	0.00376599997308833	9.69749880748901e-05
2730.818	0.00432439639430741	34501	0.00382690356801252	0.00372499177288237	9.48745536023206e-05
2750.304	0.00427873489328876	35001	0.00378577754921288	0.00368501059448823	9.28488633107137e-05
2769.558	0.00423041604461846	35501	0.00374299315512239	0.00364601658922748	9.08942457981834e-05
2788.562	0.00418316157884503	36001	0.00370289714174606	0.00360797198746621	8.90072583147802e-05
2807.5	0.00413840716692693	36501	0.0036623106216268	0.00357084096310326	8.71846695954561e-05
2825.9	0.00409518661657793	37001	0.00362092916407665	0.00353458950860591	8.54234441957378e-05
2844.642	0.00405055865176929	37501	0.0035852910589051	0.00349918531964209	8.37207281803501e-05
2863.092	0.0040102102576248	38001	0.00354248572405989	0.00346459768845554	8.20738360317259e-05
2881.462	0.0039705981662814	38501	0.00350593491078154	0.00343079740521607	8.04802386599757e-05
2899.662	0.00392913002230712	39001	0.00346939822055845	0.00339775666665376	7.89375524087569e-05
2918.284	0.00388987620566568	39501	0.00343434343434343	0.00336544899135374	7.74435289627988e-05
2936.532	0.00384965375865603	40001	0.0033979150521237	0.00333384914114871	7.59960460728262e-05
2954.818	0.00381111577491914	40501	0.00336327498086467	0.00330293304810011	7.45930990224336e-05
2972.808	0.00377288358820517	41001	0.0033266505694983	0.00327267774660748	7.32327927692611e-05
2990.636	0.0037357654032433	41501	0.00329143876051179	0.00324306131022803	7.19133346997285e-05
3008.506	0.00369786433656342	42001	0.00325544629889765	0.00321406279282755	7.06330279427127e-05
3026.262	0.00366123150043528	42501	0.0032241123738265	0.00318566217371816	6.93902651929976e-05
3044.024	0.00363298527941211	43001	0.00319741401362759	0.00315784030646945	6.81835230001726e-05
3061.722	0.00359752649364382	43501	0.00316654789545068	0.0031305788711077	6.70113564829712e-05
3079.25	0.00356710074771028	44001	0.00313761050885207	0.00310386032944281	6.58723944328978e-05
3096.946	0.00353520145614705	44501	0.00310649198894407	0.00307766788328554	6.47653347744294e-05
3113.926	0.00350356658740917	45001	0.00307513166374081	0.00305198543533783	6.36889403521643e-05
3130.89	0.00347504450451638	45501	0.0030506142722138	0.00302679755255778	6.2642035018045e-05
3148.014	0.00344670768026782	46001	0.00302297776135301	0.0030020894318174	6.16234999942627e-05
3165.066	0.00342082965957721	46501	0.0029982581019763	0.00297784686768651	6.063227048967e-05
3182.362	0.0033914597561754	47001	0.0029740643816089	0.00295405622218993	5.96673325495316e-05
3199.282	0.00336426601545231	47501	0.00294558009305067	0.00293070439639757	5.87277201202404e-05
3216.126	0.00334047207349847	48001	0.00292235578425449	0.00290777880371835	5.78125123122493e-05
3233.152	0.00331366363580132	48501	0.0028951568008907	0.00288526734477927	5.69208308459336e-05
3249.86	0.00328936144160323	49001	0.00287198220444481	0.00286315838378021	5.60518376664199e-05
3266.474	0.00326219672329852	49501	0.00284572028847902	0.00284144072622393	5.52047327146148e-05
3282.98	0.00323217535649287	50001	0.00282010359792804	0.00282010359792804	5.43787518427478e-05


==> data/fig3k15s.txt <==
samples samplesbar active activebar  n   passive passivebar kpassive    kactive
1.01	0.01	0.078	0.0440386172673671	1	0.094	0.0471821699280378	9.46543669786873	598.119813339559
1.414	0.0564966299099545	0.094	0.0309174485047536	2	0.111	0.0333163029895242	5.62818233385668	211.467287987217
2.082	0.0688241388422314	0.0973333333333333	0.0253412576714264	3	0.106	0.0275122273644565	4.1524050864373	115.108211746414
2.75	0.0802008600696515	0.0935	0.0220024762862149	4	0.1095	0.0236063769618833	3.34653723797749	74.7649766674449
3.404	0.0910479339763552	0.0884	0.0192123041269842	5	0.0988	0.0210431039687894	2.83082584597692	53.4974624526696
4.088	0.102031731572562	0.086	0.0175345784765808	6	0.095	0.0183647137764477	2.46903483658236	40.6968985480733
4.768	0.108678438750741	0.0874285714285714	0.016330783501705	7	0.092	0.0165591608124816	2.19946535414105	32.2954342921805
5.442	0.117411180412138	0.086	0.0150647584346177	8	0.09325	0.0156707146229388	1.98986294701219	26.4334109984021
6.128	0.124568919408354	0.0893333333333333	0.0143068557080295	9	0.094	0.0145985122324257	1.82162414183729	22.1525856792429
6.79	0.130079770808328	0.0868	0.0137689435631675	10	0.0934	0.0134380684316738	1.68321911868468	18.9142092382777
7.462	0.138636138929337	0.0898181818181818	0.0130869675408664	11	0.0949090909090909	0.0129161998844003	1.56709794652149	16.3945371944192
8.118	0.148801043761289	0.0936666666666667	0.012504305403274	12	0.0965	0.0121583585766199	1.46809689742666	14.3885264683018
8.78	0.152972729700637	0.0953846153846154	0.0121458438003758	13	0.0963076923076923	0.011652167470741	1.38255730479775	12.760660685602
9.446	0.1576198586107	0.0925714285714286	0.0118323227018638	14	0.0937142857142857	0.0113689146201068	1.30780992417326	11.4181602946827
10.124	0.167414747594782	0.0914666666666667	0.0114828253058115	15	0.0948	0.0111721550458601	1.24185877702816	10.2955914493369
10.828	0.171902352073778	0.091375	0.011088448689455	16	0.092875	0.0106587316163481	1.18317958723359	9.34562208343061
11.506	0.175614074638744	0.0911764705882353	0.0106220714941302	17	0.0925882352941177	0.0102351112615962	1.13058693992151	8.5332566338191
12.162	0.180580672436768	0.0898888888888889	0.0104138118589631	18	0.0911111111111111	0.00981998259623992	1.08314419516682	7.83212177730434
12.846	0.185429559325754	0.0897894736842105	0.0101926333920387	19	0.0915789473684211	0.00964749297809023	1.04010085810849	7.22200504841149
13.512	0.191466997787304	0.0908	0.0096895389095953	20	0.091	0.00937604828073776	1.00084807602421	6.6871828065837
14.194	0.193357674441256	0.092952380952381	0.00955486875370183	21	0.0925714285714286	0.00912800845316691	0.964886398324797	6.21525922739543
14.864	0.197633154253329	0.0934545454545455	0.00950248871961327	22	0.0930909090909091	0.00900471732700994	0.931802013954752	5.79634421229445
15.53	0.204140335242563	0.0928695652173913	0.00925171319067691	23	0.0914782608695652	0.00875688496711334	0.901248963754651	5.42246097454022
16.192	0.207840986975461	0.0931666666666667	0.00929800484748439	24	0.0905833333333333	0.00848588665636593	0.872935637966604	5.08711231850916
16.854	0.208313608840268	0.09368	0.00910691447719313	25	0.09016	0.00835380432878381	0.846614395726225	4.78495850671647
17.536	0.213208671606237	0.0953846153846154	0.00903859712121445	26	0.0913076923076923	0.00837717652878885	0.822073491882236	4.51157485160486
18.212	0.21576340828767	0.0957777777777778	0.00884166982856951	27	0.0914814814814815	0.00817805839324832	0.799130731479648	4.26326710171905
18.858	0.221516581652693	0.0942857142857143	0.00857172496863238	28	0.0901428571428571	0.00815070691697923	0.777628433449005	4.03692928652257
19.558	0.222085816600408	0.0941379310344828	0.00838750055943244	29	0.0895172413793103	0.00810988430729028	0.757429397385983	3.8299331382236
20.252	0.224873753197108	0.0943333333333333	0.00828532922598663	30	0.0898	0.00793045387957959	0.738413646735234	3.64004126507618
20.944	0.227128273868272	0.0946451612903226	0.00816878235287706	31	0.0901290322580645	0.0077779036404558	0.720475778605811	3.46533837816289
21.604	0.228451760603076	0.0944375	0.00805282688122985	32	0.0910625	0.00766102527433554	0.703522791732085	3.30417637480027
22.276	0.232669681131504	0.0946060606060606	0.00793702790539693	33	0.091030303030303	0.00749961223980791	0.687472294389381	3.15513015414576
22.936	0.237841445334992	0.0942352941176471	0.00775668499022423	34	0.0907647058823529	0.00732037275335485	0.672251016541906	3.01696181568929
23.594	0.239152965959141	0.0936571428571429	0.00767158426678119	35	0.0906857142857143	0.00719604857948559	0.657793567330625	2.88859145760774
24.256	0.244206687084596	0.0933888888888889	0.00750542285720922	36	0.0915555555555556	0.00711931967224127	0.644041391733137	2.76907320990537
24.938	0.245145774347756	0.0941081081081081	0.00746657505507641	37	0.0914054054054054	0.00709839105398049	0.630941889932171	2.65757544865656
25.584	0.249639165931819	0.0942631578947368	0.00727067288544846	38	0.091	0.00703095697568847	0.618447670391526	2.55336437174762
26.256	0.256626913144159	0.0931794871794872	0.00718243718438373	39	0.0903076923076923	0.00692170902540513	0.606515913420653	2.45579029395659
26.928	0.260502817118459	0.0935	0.00705093015367931	40	0.0906	0.0068129230355683	0.59510782652239	2.36427615478471
27.524	0.26336272767698	0.0928780487804878	0.00692101589898205	41	0.089609756097561	0.00682123319477789	0.584188176365396	2.27830783681341
28.16	0.265763071362822	0.0932380952380952	0.00679160323521366	42	0.0900952380952381	0.00671677797023929	0.573724885028599	2.19742597326179
28.804	0.270346590781342	0.0927906976744186	0.00663521412270645	43	0.0904651162790698	0.00668273461541956	0.563688680398073	2.12121898655551
29.448	0.275280894667861	0.0931363636363636	0.00658497195175695	44	0.0910454545454546	0.00663357660202406	0.554052792384428	2.0493171493024
30.122	0.278393015345548	0.0932	0.00655681868672839	45	0.0908444444444444	0.00647862521108038	0.544792688067909	1.98138749824702
30.744	0.28261072068074	0.0930434782608696	0.00648570120309039	46	0.0911739130434783	0.0064594970056855	0.53588584004293	1.9171294629084
31.44	0.284293779013138	0.0931914893617021	0.00640074227454662	47	0.0909787234042553	0.00638444798098784	0.527311523180957	1.85627109547866
32.086	0.287098992537124	0.0929583333333333	0.00640162863161893	48	0.0915	0.00634126098427041	0.519050635804662	1.79856580853772
32.752	0.288968516753208	0.0921224489795918	0.00624773889359704	49	0.0911836734693878	0.00627415757744521	0.511085541901736	1.74378954326402
33.38	0.292952013278913	0.09232	0.00618252946337103	50	0.091	0.00618426156806814	0.503399931530678	1.69173830389774
34.01	0.297622730077724	0.0925490196078431	0.0060586307148053	51	0.0917647058823529	0.00611794181923637	0.495978697004726	1.64222600486654
34.646	0.299000629533992	0.0928461538461539	0.00612725339606596	52	0.0910384615384615	0.00607049385878975	0.488807822800743	1.59508258570024
35.28	0.3040169049197	0.0930566037735849	0.00612208798573033	53	0.0909811320754717	0.00599975697584888	0.481874287440824	1.55015235602276
35.92	0.306789781217888	0.0937037037037037	0.00604573501444465	54	0.0904444444444445	0.00594581167124824	0.475165975846463	1.50729253881753
36.54	0.313869923914791	0.0928363636363636	0.00600028202202431	55	0.0901454545454545	0.00596059328409361	0.468671600877036	1.4663719850548
37.176	0.314367741587303	0.0922142857142857	0.00588528486616509	56	0.09025	0.00582364021645753	0.462380632942988	1.42727003683534
37.812	0.320282936320054	0.091719298245614	0.00575140434123217	57	0.0903157894736842	0.00569220136564161	0.45628323673539	1.3898755195964
38.458	0.323482843339597	0.0912413793103448	0.00567219225870338	58	0.0901724137931035	0.00561345934970286	0.450370214241817	1.35408584676449
39.116	0.324745396280858	0.0913559322033898	0.00557588761493093	59	0.0900677966101695	0.00553318554330054	0.44463295332779	1.31980622262256
39.736	0.326916299113477	0.0918	0.00554655865600606	60	0.0900666666666667	0.00548351854432156	0.439063381256323	1.28694893116711
40.418	0.33225338219974	0.0921639344262295	0.00550868991955167	61	0.0900327868852459	0.00541451932245321	0.433653922597999	1.25543270042694
41.058	0.332755347301159	0.0916129032258065	0.00542694579014846	62	0.089741935483871	0.0053594165696329	0.428397461052578	1.22518213315249
41.724	0.336313001572722	0.0918730158730159	0.00541965964026287	63	0.09	0.005305001195127	0.423287304762197	1.19612719600669
42.38	0.336173061643478	0.09159375	0.00533425518381969	64	0.09	0.00522881874479618	0.418317154747186	1.16820276042883
43.02	0.339636130177347	0.0914769230769231	0.00526122438698512	65	0.0902461538461538	0.00514512600471017	0.413481076139563	1.1413481892326
43.644	0.342678764202965	0.0912424242424242	0.00521524053725988	66	0.0901212121212121	0.00505901047148323	0.408773471927548	1.11550696376131
44.278	0.342042972682561	0.0912835820895522	0.00521444238971608	67	0.0899402985074627	0.00500068473896475	0.404189058957641	1.09062634707748
44.91	0.345638628342964	0.0914117647058824	0.00516664879404867	68	0.0900588235294118	0.00500547482498665	0.399722845969723	1.06665707922739
45.568	0.348074300574807	0.0911594202898551	0.00510644535693505	69	0.0902608695652174	0.00494331072628468	0.395370113465953	1.04355310110701
46.206	0.34981930251721	0.0908857142857143	0.00505359760026566	70	0.0902571428571429	0.00490304530618973	0.3911263952363	1.02127130387598
46.836	0.352379730975555	0.0908450704225352	0.005012451699317	71	0.0904788732394366	0.00483641216045556	0.386987461382925	0.999771301230591
47.416	0.354621141570688	0.0903888888888889	0.00493177082322685	72	0.0906666666666667	0.00479795517319454	0.382949302702651	0.979015222163042
48.088	0.357058455130193	0.0905479452054795	0.00488731793044576	73	0.0905753424657534	0.00476026919393292	0.379008116301731	0.958967522109554
48.706	0.358256410740231	0.0908378378378378	0.00487619154300178	74	0.0904594594594595	0.00476177901794273	0.375160292330301	0.939594810629968
49.34	0.360877471698024	0.0907466666666667	0.00484118590881921	75	0.0902933333333333	0.00471510359972351	0.371402401735587	0.920865693971315
50.006	0.362851391163018	0.0907894736842105	0.00480386631250448	76	0.0902368421052632	0.00466476662330179	0.36773118494323	0.902750631051436
50.628	0.36589021433908	0.0904935064935065	0.00473284093773395	77	0.0896623376623377	0.00460995566612568	0.364143541385226	0.885221801559834
51.296	0.368226357080666	0.0902307692307692	0.00468697903464215	78	0.0894102564102564	0.00459382428100011	0.360636519801107	0.868252985014404
51.958	0.373950713741551	0.0907848101265823	0.00464226929991238	79	0.0893670886075949	0.00455833753117244	0.357207309246189	0.851819449737303
52.61	0.375938927799277	0.09065	0.00459237861360116	80	0.089325	0.00451953133288595	0.353853230747116	0.835897850822962
53.256	0.381191415952657	0.0906666666666667	0.0045647153095491	81	0.0892839506172839	0.00451151757929732	0.350571729550694	0.820466136268256
53.926	0.384189457788409	0.0906585365853659	0.00457308675779982	82	0.0888048780487805	0.00450254449933455	0.347360367917096	0.805503460520608
54.54	0.386704837495842	0.0906987951807229	0.00454653867953673	83	0.0887469879518072	0.00447204562409906	0.344216818413092	0.790990104775764
55.144	0.389944900743723	0.0907142857142857	0.00452368122529657	84	0.0885714285714286	0.00447211006413531	0.341138857665064	0.776907403424429
55.754	0.389887839928675	0.0908235294117647	0.00448925187617291	85	0.0887058823529412	0.00443994338214891	0.338124360535251	0.763237676106822
56.38	0.393094344206189	0.0908604651162791	0.00446951831503876	86	0.0881627906976744	0.00439245049959629	0.335171294687941	0.74996416488753
56.986	0.397207177650094	0.0908045977011494	0.0044400293458608	87	0.0881379310344828	0.00437306550800016	0.332277715515319	0.737070976110555
57.614	0.396345690711898	0.0909545454545455	0.00440923212572458	88	0.0881818181818182	0.00432712081651202	0.329441761395344	0.724543026536807
58.222	0.399014413493487	0.0910112359550562	0.00436570703635475	89	0.0880224719101124	0.00429256753787413	0.32666164925643	0.712365993404193
58.854	0.402816211577214	0.0913333333333333	0.00436727970050963	90	0.0882444444444444	0.00427923596871156	0.323935670425908	0.700526268084359
59.468	0.406168751274916	0.0910769230769231	0.00439878091992344	91	0.0882197802197802	0.00429637038410659	0.321262186741155	0.689010913040444
60.076	0.405763384357152	0.0912826086956522	0.00436500822016916	92	0.0882391304347826	0.00428981136106235	0.318639626904131	0.677807621817528
60.714	0.407183692812205	0.0912688172043011	0.00431871780823161	93	0.0885806451612903	0.00427974246112244	0.316066483061607	0.666904681821829
61.32	0.405833351189717	0.0909787234042553	0.00427373636507818	94	0.0885106382978723	0.00425804072776831	0.313541307594858	0.656290939666771
61.918	0.406266353594937	0.0908421052631579	0.00423296395150264	95	0.0882526315789474	0.00423048895591406	0.311062710103935	0.64595576888379
62.554	0.406946152372352	0.0907916666666667	0.0042594930842639	96	0.0883958333333333	0.00420804137809472	0.308629354572795	0.635889039813645
63.22	0.407026697139596	0.090701030927835	0.00424168818465061	97	0.0884948453608247	0.00420660411301455	0.306239956702701	0.626081091510059
63.84	0.406750455619035	0.0908979591836735	0.00420206419358081	98	0.0884897959183674	0.00421319770124065	0.303893281402283	0.616522705502091
64.442	0.409356278614219	0.0903636363636364	0.00416297414077507	99	0.0882222222222222	0.00420242615535125	0.301588140423563	0.607205081274786
65.074	0.41087573954115	0.0903	0.0041627934624266	100	0.08824	0.00422373978308209	0.299323390134082	0.598119813339559
65.696	0.410754492970913	0.0901782178217822	0.00413649552968633	101	0.0879405940594059	0.00418291770821285	0.297097929416022	0.589258869776552
66.32	0.412568666441186	0.090156862745098	0.00410435601336092	102	0.088078431372549	0.0041393771365814	0.294910697683899	0.580614572141011
66.914	0.413956551229004	0.0901747572815534	0.00406160312668109	103	0.088	0.00411616260975696	0.292760673013069	0.572179576634592
67.556	0.417403768666496	0.0898846153846154	0.00402235814301176	104	0.0881730769230769	0.00410626279232104	0.290646870371817	0.563946856450607
68.174	0.416858022663494	0.0900380952380953	0.00397817303042322	105	0.088	0.00407378589913521	0.288568339950384	0.555909685209561
68.822	0.418651043811153	0.0898867924528302	0.00398192450054591	106	0.087811320754717	0.00402810886340537	0.286524165580747	0.548061621407999
69.448	0.421993519485994	0.0897570093457944	0.00393326994650887	107	0.0878504672897196	0.00401958144230608	0.284513463241413	0.540396493809844
70.038	0.423534644449895	0.0892222222222222	0.00390567540879645	108	0.0873703703703704	0.00401618787136534	0.282535379641913	0.532908387714881
70.624	0.421695389968448	0.089394495412844	0.0039493127896699	109	0.0873394495412844	0.00399134902381517	0.280589090882055	0.525591632044219
71.238	0.42383264272266	0.0892909090909091	0.00393900209642319	110	0.0871636363636364	0.00396379409568471	0.278673801181343	0.518440787187115
71.86	0.426467747384393	0.0892432432432432	0.00390950145811367	111	0.0870450450450451	0.00391960467602576	0.276788741674287	0.511450633557869
72.432	0.427450233228354	0.0892321428571429	0.00389645578511687	112	0.0871071428571429	0.00388719110791055	0.274933169267632	0.504616160815321
73.044	0.429289543722531	0.0893628318584071	0.00389449872814588	113	0.0874690265486726	0.00388132894123347	0.273106365555799	0.497932557701084
73.678	0.428573873002591	0.0893333333333333	0.00385801462304856	114	0.0877719298245614	0.00387974312379993	0.271307635791099	0.491395202455897
74.294	0.432376430532656	0.0893913043478261	0.00388842773526963	115	0.0878782608695652	0.00388282196082611	0.269536307905481	0.484999653776467
74.872	0.432519312357639	0.0896034482758621	0.00390424846515595	116	0.0877068965517241	0.00387253723709434	0.267791731580834	0.478741642277951
75.478	0.433318658091364	0.0894017094017094	0.00388868188423985	117	0.0873846153846154	0.00386877592891257	0.266073277365022	0.472617062429702
76.064	0.434014443408251	0.0895254237288136	0.00389776446732273	118	0.0874745762711864	0.00386388595025395	0.26438033583104	0.466621964934306
76.662	0.434509515589101	0.0895126050420168	0.00387294865335698	119	0.0875294117647059	0.00382208462950749	0.26271231677685	0.46075254952199
77.262	0.434984096200188	0.0892166666666667	0.00387094703435405	120	0.0875	0.00378536841378169	0.261068648463586	0.455005158134522
77.844	0.438880752682263	0.0893719008264463	0.00383757482328569	121	0.0872231404958678	0.00376758248997621	0.25944877689001	0.4493762684745
78.436	0.441872247350699	0.0895409836065574	0.00381743762334038	122	0.0868688524590164	0.00376327391662413	0.25785216510119	0.443862487897614
79.048	0.446170355222037	0.0895772357723577	0.00379227343411348	123	0.086780487804878	0.00374161923970706	0.256278292529535	0.438460547627019
79.622	0.447767193718724	0.0895161290322581	0.0037773854613856	124	0.0865967741935484	0.00372206230730603	0.254726654366413	0.433167297270362
80.222	0.449428423875899	0.089376	0.0037822683019231	125	0.086656	0.00369644822311596	0.25319676096271	0.427979699621357
80.83	0.452368413888246	0.0894444444444444	0.00372440575110539	126	0.0866349206349206	0.00366348418395187	0.251688137256765	0.422894825728989
81.436	0.454582233293881	0.089511811023622	0.00371899513807674	127	0.0863779527559055	0.00364566256302397	0.250200322228237	0.417909850218589
82.03	0.454981702730603	0.0896875	0.00372750773847362	128	0.086546875	0.00363058905256171	0.248732868376524	0.413022046850033
82.61	0.456980719106693	0.0897209302325581	0.003709286648538	129	0.0863565891472868	0.00361529517406895	0.247285341222462	0.408228784299324
83.172	0.460040910670106	0.0896	0.00368616874418749	130	0.0862	0.00358667016199655	0.245857318832075	0.40352752215068
83.768	0.465363185083718	0.0897709923664122	0.0036713917289661	131	0.0861374045801527	0.00356859188198847	0.244448391361256	0.398915807087111
84.368	0.468614149129889	0.0896212121212121	0.00367296946080535	132	0.0859848484848485	0.00356568773066349	0.243058160620303	0.394391269268219
84.93	0.470389361937159	0.0893533834586466	0.00366282843215674	133	0.086015037593985	0.00355745496377452	0.241686239657289	0.38995161888469
85.52	0.47228812781113	0.0893880597014925	0.00367647910497764	134	0.0858955223880597	0.00353063357077915	0.240332252359341	0.385594642879598
86.154	0.474570277963394	0.0892296296296296	0.00365493480142094	135	0.0853777777777778	0.00351575834699794	0.238995833070903	0.381318201827292
86.732	0.470937939572783	0.08925	0.0036479149268232	136	0.0855294117647059	0.00349057811372584	0.237676626228166	0.377120226961161
87.306	0.474165197746849	0.0889489051094891	0.00364749652845667	137	0.0852262773722628	0.00348625027485342	0.236374286008845	0.372998717342169
87.93	0.475403499877095	0.0890579710144928	0.00364701207449629	138	0.0851884057971014	0.00347156777312701	0.235088475996572	0.36895173716051
88.534	0.476533650922706	0.089021582733813	0.00363462640223685	139	0.0852086330935252	0.0034776210118479	0.233818868859175	0.364977413163212
89.142	0.477509988516959	0.0889428571428571	0.00363023719282257	140	0.0853428571428572	0.00345082547006505	0.232565146040187	0.361073932200967
89.718	0.480984937626582	0.0887375886524823	0.00362346476460091	141	0.0852198581560284	0.00344587307103173	0.231326997462951	0.357239538887842
90.346	0.481751074128172	0.0887323943661972	0.00361626644681946	142	0.0853802816901408	0.00345143019375211	0.230104121246707	0.353472533367925
90.93	0.482093062137511	0.0887832167832168	0.00358571020258453	143	0.0852307692307692	0.0034354151313948	0.228896223434115	0.349771269183314
91.51	0.480211422709833	0.0888194444444444	0.00355508674638036	144	0.085125	0.00343232315126013	0.227703017729661	0.346134151238171
92.09	0.48477480142453	0.0885379310344828	0.00353584682944662	145	0.0847172413793103	0.0034302776441927	0.226524225248451	0.342559633853883
92.644	0.484642687176096	0.0885068493150685	0.00351245961677756	146	0.0843424657534247	0.00340148096847865	0.225359574274899	0.339046218910663
93.214	0.487358893583682	0.0883537414965986	0.00348570160772014	147	0.0841768707482993	0.0033547806478635	0.224208800030873	0.335592454071179
93.794	0.488615942846739	0.0883243243243243	0.00346229981296352	148	0.0844054054054054	0.00335501911490536	0.223071644452847	0.33219693108207
94.366	0.489186604404349	0.0881476510067114	0.00342072447090496	149	0.0842818791946309	0.00332149046072476	0.221947855977667	0.328858284149434
95.006	0.49071014448103	0.0881866666666667	0.00345027996780119	150	0.084	0.00330625523761876	0.22083718933653	0.325575188384586
95.622	0.495123543671876	0.088158940397351	0.00346615541998438	151	0.0840794701986755	0.00329193682715411	0.219739405356817	0.322346358316618
96.2	0.494352373655349	0.0881052631578947	0.00347608269338579	152	0.0839342105263158	0.00328957434369773	0.218654270771435	0.319170546468453
96.798	0.496909062848206	0.0879738562091503	0.00344526195714979	153	0.0839084967320261	0.00327271574252549	0.217581558035319	0.3160465419933
97.418	0.501213577093564	0.0880779220779221	0.00342106421924368	154	0.0838571428571429	0.00326475780749946	0.216521045148799	0.312973169368565
97.968	0.502989875477495	0.0880387096774194	0.00341867615123501	155	0.0839741935483871	0.00326128787999826	0.215472515487522	0.309949287144444
98.556	0.504578299975745	0.0878205128205128	0.00341020718865167	156	0.0838205128205128	0.00325938698660106	0.214435757638648	0.306973786744573
99.154	0.508858334350215	0.0878089171974522	0.00338323756504173	157	0.0836305732484076	0.00325050896409285	0.213410565243053	0.304045591316258
99.738	0.510844486902617	0.0877848101265823	0.00336809771006694	158	0.0836708860759494	0.00324130188130292	0.212396736843273	0.30116365462792
100.328	0.512282132988022	0.087748427672956	0.00335475739291661	159	0.0837358490566038	0.0032129554634708	0.211394075736956	0.298326960011558
100.934	0.513851871527724	0.08765	0.00334107658000035	160	0.0833875	0.00317595289371019	0.210402389835585	0.295534519348089
101.514	0.513523358155735	0.0876645962732919	0.00332986319292961	161	0.0834285714285714	0.0031701386799308	0.209421491528248	0.292785372093599
102.102	0.519380145421556	0.0872592592592593	0.00331552980287247	162	0.0831111111111111	0.00316447433099058	0.208451197550247	0.290078584344605
102.67	0.521786986843557	0.0870061349693252	0.00328935271582146	163	0.0829693251533742	0.00313346361579534	0.207491328856351	0.287413247940525
103.276	0.521600488781014	0.0870121951219512	0.00328607257084879	164	0.0830121951219512	0.00311047525497162	0.206541710498487	0.284788479601676
103.84	0.522916680350874	0.0870909090909091	0.00327393971095455	165	0.0830424242424242	0.0031018598553936	0.205602171507703	0.282203420101172
104.414	0.526556672459312	0.0872530120481928	0.00326470184382654	166	0.0831325301204819	0.00309126444941921	0.204672544780224	0.2796572334692
104.998	0.528624299637782	0.087125748502994	0.00323295534245748	167	0.0830419161676647	0.00306999359782646	0.203752666967429	0.277149106228223
105.542	0.529019113151272	0.0868333333333333	0.00323362784711891	168	0.0827857142857143	0.00305640697597049	0.202842378369597	0.274678246657723
106.106	0.530403639133077	0.0867455621301775	0.00322747122030294	169	0.0827692307692308	0.00303478520379052	0.20194152283328	0.272243884087191
106.656	0.534991457655474	0.0867529411764706	0.00322009271341625	170	0.0825882352941176	0.003029205923314	0.201049947652133	0.269845268216098
107.228	0.537334451115794	0.0867368421052632	0.00321174208486148	171	0.0825847953216374	0.0030313898244438	0.200167503471099	0.267481668459685
107.766	0.541496398695689	0.0865232558139535	0.00318622823938991	172	0.0824302325581395	0.00302045852922997	0.199294044193787	0.265152373319439
108.354	0.540994581102588	0.0864046242774567	0.00316932152124454	173	0.0823815028901734	0.00300874048865097	0.198429426892934	0.262856689777185
108.962	0.544426553727872	0.0864597701149425	0.00315597599221184	174	0.0823448275862069	0.00299603209861333	0.197573511723834	0.260593942711781
109.52	0.545027514813525	0.0862628571428571	0.00316318414224583	175	0.0822171428571428	0.00299544982943151	0.196726161840602	0.258363474337444
110.078	0.548535619685109	0.0861136363636364	0.00313780969486369	176	0.082	0.00298226288124918	0.195887243315186	0.2561646436628
110.668	0.550845518574734	0.0861694915254237	0.00312058723198989	177	0.081909604519774	0.0029702419620271	0.195056625059007	0.253996825969759
111.288	0.555488888520499	0.0862022471910112	0.00308582694010654	178	0.0819325842696629	0.00296525297570801	0.194234178747135	0.251859412311398
111.85	0.558877120727038	0.0862569832402235	0.00307205977541061	179	0.0818659217877095	0.00296248058845503	0.193419778744896	0.249751809028058
112.462	0.561084055104925	0.0863222222222222	0.00306113712117381	180	0.0819666666666667	0.00296448287995402	0.192613302036833	0.247673437280878
113.05	0.564196550410396	0.0863093922651934	0.00305187885679331	181	0.0818453038674033	0.00295757159552932	0.191814628157921	0.245623732602067
113.622	0.565774571523646	0.0863186813186813	0.00304317011885548	182	0.0817582417582418	0.00295213454341181	0.191023639126957	0.243602144461216
114.2	0.565753371137908	0.0862513661202186	0.00303789179323569	183	0.0816939890710383	0.00294655008629799	0.190240219382046	0.241608135846984
114.75	0.568302472456702	0.0861304347826087	0.00302151517245311	184	0.0816630434782609	0.00294484935889268	0.189464255718103	0.23964118286355
115.316	0.570362193385999	0.0861297297297297	0.00300595906137876	185	0.0816324324324324	0.00292947924493711	0.188695637226297	0.237700774341223
115.854	0.571390738164454	0.0861182795698925	0.00302443149327745	186	0.0817634408602151	0.00292170470459655	0.187934255235375	0.235786411460636
116.39	0.574274966156028	0.0862139037433155	0.00300889615545268	187	0.0819358288770053	0.00290083275960698	0.187180003254782	0.233897607389993
116.966	0.579738265715028	0.0861702127659574	0.00300671958500523	188	0.081968085106383	0.00289066659516485	0.186432776919531	0.232033886934833
117.52	0.583185688623126	0.0861269841269841	0.00301037337141325	189	0.081957671957672	0.00288957820063392	0.185692473936743	0.230194786199831
118.096	0.587533604742916	0.0860631578947368	0.0030084332252488	190	0.0819684210526316	0.0028843915992547	0.184958994033814	0.228379852262149
118.664	0.589732930156203	0.0861675392670157	0.00301586748748005	191	0.0818952879581152	0.00288225347007691	0.184232238908137	0.226588642855889
119.208	0.590969397933419	0.0861458333333333	0.00300906228273277	192	0.08165625	0.00289350548241627	0.183512112178333	0.224820726067216
119.782	0.59243793820488	0.0860414507772021	0.00299851976009152	193	0.0816373056994819	0.00288232145789185	0.182798519336937	0.223075680039732
120.312	0.594229677143102	0.0859072164948454	0.00299796394269257	194	0.0814845360824742	0.00287823962389763	0.182091367704489	0.221353092689719
120.896	0.597295663074037	0.0857641025641026	0.00300158283993002	195	0.081425641025641	0.00285838344044652	0.18139056638497	0.219652561430845
121.424	0.597444126932731	0.0856224489795918	0.00298957695011876	196	0.0813367346938775	0.00283375855978422	0.18069602622256	0.217973692908003
121.97	0.598196678402767	0.0855329949238579	0.00296909541516002	197	0.0813908629441624	0.00282507472082588	0.180007659759648	0.216316102739912
122.512	0.601435931066273	0.0854747474747475	0.00295219566909512	198	0.0813030303030303	0.00281721116141656	0.17932538119607	0.214679415270165
123.06	0.605636065775756	0.0855778894472362	0.00295224303587098	199	0.0812060301507538	0.00281350748139578	0.178649106349518	0.213063263326386
123.61	0.607447934943675	0.08557	0.00293249489358837	200	0.08116	0.00281766077279382	0.177978752617093	0.211467287987217
124.172	0.610207796181137	0.085363184079602	0.00291359307681597	201	0.080955223880597	0.00280445260725597	0.177314238937958	0.209891138356826
124.726	0.612251427845291	0.0851782178217822	0.00291184904308366	202	0.080960396039604	0.00278930686984117	0.176655485757055	0.20833447134666
125.27	0.617224312567196	0.0852512315270936	0.00290795694375715	203	0.081064039408867	0.00277594939907635	0.176002414989845	0.20679695146418
125.816	0.618352356552887	0.0851274509803921	0.00289458689399258	204	0.0807745098039216	0.00276225648415285	0.175354949988055	0.205278250608317
126.37	0.618495243192463	0.0849658536585366	0.00288044253632832	205	0.080819512195122	0.00275556675131383	0.174713015506368	0.203778047871411
126.92	0.620387450467363	0.0849126213592233	0.00286780945173672	206	0.0808252427184466	0.00276124763297349	0.174076537670064	0.202296029347384
127.52	0.622839652869318	0.0848019323671498	0.00285713736444827	207	0.0806763285024155	0.00274498079798024	0.17344544394354	0.200831887945934
128.068	0.62644942865048	0.0846538461538462	0.00284600495737954	208	0.0805673076923077	0.00274145394577602	0.172819663099719	0.19938532321253
128.622	0.628582529859755	0.0847464114832536	0.00284141836784674	209	0.0805263157894737	0.00273445606428951	0.172199125190289	0.197956041153995
129.182	0.634541864054434	0.0846285714285714	0.00284839982282278	210	0.0804666666666667	0.00272189974130878	0.17158376151676	0.19654375406948
129.71	0.635542154810428	0.0846350710900474	0.0028432391406365	211	0.0804739336492891	0.00271410161742769	0.170973504602316	0.195148180386643
130.242	0.63373186477252	0.0845943396226415	0.00283272584180226	212	0.0804339622641509	0.00270287443791472	0.170368288164421	0.193769044502845
130.842	0.63570648862077	0.0846384976525821	0.0028138109392436	213	0.0804413145539906	0.00270411241710773	0.169768047088174	0.192406076631181
131.42	0.635043491417701	0.0846168224299065	0.00279480745352177	214	0.080214953271028	0.00268567394865199	0.169172717400377	0.191059012651187
131.942	0.638615991095876	0.0845302325581395	0.00278286748288255	215	0.0800558139534884	0.00267058353452139	0.168582236244291	0.189727593964054
132.494	0.637356966236048	0.0844444444444444	0.00276075526437868	216	0.0799259259259259	0.00266105030171937	0.167996541855079	0.188411567352191
133.06	0.640600580930565	0.084331797235023	0.00275835349626018	217	0.0797235023041475	0.00265235552949444	0.167415573535882	0.187110684842998
133.604	0.645120052605208	0.0843211009174312	0.00275495002095867	218	0.0795871559633028	0.00265918707328499	0.166839271634543	0.185824703576686
134.178	0.650060330089995	0.0842100456621005	0.00275004375499194	219	0.0796529680365297	0.00264411302001425	0.166267577520928	0.18455338567802
134.698	0.650584048864152	0.0842	0.00274528332500613	220	0.0795181818181818	0.00261958849132072	0.165700433564854	0.18329649813185
135.252	0.651752727114972	0.0842805429864253	0.00272895652879345	221	0.079393665158371	0.00260392188091425	0.165137783114578	0.182053812662296
135.814	0.656430722773089	0.0841441441441441	0.00272262235845699	222	0.0792882882882883	0.00258904833171314	0.164579570475856	0.180825105615463
136.35	0.659146555755188	0.0839013452914798	0.00270126768710327	223	0.0791479820627803	0.00258894196530196	0.164025740891532	0.179610157845576
136.936	0.661922823644663	0.0838125	0.0026883246486116	224	0.0790803571428571	0.00258442008812108	0.163476240521657	0.178408754604417
137.504	0.662051213644213	0.0836711111111111	0.00268275547751973	225	0.0789955555555556	0.00258598397455189	0.162931016424116	0.177220685433943
138.036	0.666621217084285	0.0836283185840708	0.00267399471628589	226	0.0791150442477876	0.00258198589393727	0.162390016535745	0.176045744061999
138.618	0.667460116814688	0.0834273127753304	0.00266311714650206	227	0.0790660792951542	0.00257513203512094	0.16185318965393	0.174883728301008
139.098	0.667346610949281	0.0832280701754386	0.00266595472577808	228	0.0789649122807018	0.00257267999127918	0.161320485418671	0.17373443994955
139.624	0.667405604110121	0.0830480349344978	0.00266045206717696	229	0.0788296943231441	0.00257805021857761	0.160791854295089	0.172597684696728
140.152	0.66668006657582	0.0830347826086957	0.00264939907772464	230	0.0788347826086957	0.0025647222454477	0.160267247556381	0.171473272029234
140.686	0.669092098058383	0.0829437229437229	0.00263678114336541	231	0.0786926406926407	0.00257028119594062	0.159746617267195	0.170361015141032
141.268	0.66969458196212	0.0827758620689655	0.00261755838578577	232	0.0785603448275862	0.00255485630909395	0.159229916267414	0.169260730845562
141.838	0.6697151589201	0.0827467811158798	0.00260042003407197	233	0.0786266094420601	0.00253894404040559	0.158717098156343	0.168172239490394
142.388	0.673347603492772	0.0825811965811966	0.00260072352918237	234	0.0785299145299145	0.00252934553208017	0.158208117277288	0.167095364874254
142.906	0.672568017319172	0.0823659574468085	0.00260709946152619	235	0.0783063829787234	0.00252427070340648	0.15770292870251	0.166029934166331
143.436	0.678407545955688	0.0823389830508475	0.00260615220586151	236	0.0784406779661017	0.00251702189591857	0.157201488218541	0.16497577782782
143.954	0.676532414126276	0.0823037974683544	0.0026129614581191	237	0.0783713080168776	0.00251226420003565	0.156703752311865	0.163932729535597
144.492	0.678929536628517	0.0822100840336134	0.00261562382143505	238	0.0783361344537815	0.00250183722133922	0.156209678154939	0.162900626107995
145.03	0.681234106115269	0.0820083682008368	0.0026054650434073	239	0.0782594142259414	0.00248527910961478	0.155719223592554	0.161879307432579
145.512	0.680876653479694	0.0818083333333333	0.00258862766515814	240	0.0782083333333333	0.00246520327400035	0.15523234712852	0.160868616395889
146.018	0.682140833902909	0.0817759336099585	0.00258565664379033	241	0.0780497925311203	0.00245251093718113	0.154749007912671	0.159868398815064
146.556	0.683207581547342	0.0817603305785124	0.00258794398581646	242	0.0779090909090909	0.00244180557288966	0.154269165728177	0.158878503371313
147.092	0.686471382734799	0.081679012345679	0.00258377843492272	243	0.0778765432098765	0.00243297747666195	0.153792780979159	0.15789878154515
147.612	0.68589874362928	0.0817540983606557	0.00257932276052537	244	0.0779426229508197	0.00242267140623866	0.153319814678596	0.156929087553367
148.148	0.686889340957218	0.0816489795918367	0.00258290315913294	245	0.0780163265306122	0.00242675808881794	0.15285022843651	0.155969278287666
148.678	0.686711224097731	0.0816341463414634	0.00258422785371411	246	0.0779918699186992	0.00243070756730404	0.152383984448436	0.155019213254916
149.152	0.688807698736649	0.0815951417004049	0.00258137826391069	247	0.077919028340081	0.00241758262279989	0.151921045484155	0.154078754518979
149.708	0.690247094988077	0.0814596774193549	0.00258095309345669	248	0.0779354838709677	0.0024345863845358	0.151461374876689	0.153147766644061
150.2	0.690321060328211	0.0813815261044177	0.00258362352832457	249	0.0778152610441767	0.00243498324433963	0.151004936511552	0.152226116639539
150.742	0.694786655361296	0.0814	0.0025790553284438	250	0.077784	0.00243488588067791	0.150551694816249	0.151313673906221
151.292	0.690693086627505	0.0812908366533864	0.00256709766081068	251	0.0778326693227092	0.00242784462399818	0.150101614750009	0.150410310183997
151.776	0.693002550664321	0.0813015873015873	0.00256138905324536	252	0.0776825396825397	0.00241468646928471	0.149654661793763	0.149515899500836
152.29	0.695154785664361	0.0812252964426877	0.00254639624469801	253	0.0775573122529644	0.00240811312832909	0.149210801940341	0.148630318123097
152.842	0.695637118760345	0.0811259842519685	0.00255192563809739	254	0.0774488188976378	0.00239109106920665	0.148770001684896	0.147753444507109
153.388	0.701041268156531	0.0810588235294118	0.00255210581590437	255	0.0773647058823529	0.00238105798236567	0.148332228015541	0.146885159251979
153.926	0.70484743612588	0.0809921875	0.00253635720246388	256	0.07740625	0.00238391317966045	0.147897448404199	0.146025345053603
154.436	0.703761900672718	0.0809182879377432	0.00252711407918739	257	0.0772918287937743	0.00236152877669518	0.147465630797656	0.145173886659837
154.926	0.704016847411821	0.0808837209302325	0.00251364522990578	258	0.0772248062015504	0.00235406430450409	0.147036743608814	0.144330670826796
155.44	0.700892692509221	0.0809266409266409	0.00250576869644713	259	0.0771660231660232	0.00235366040914315	0.146610755708139	0.143495586276248
155.954	0.703444482691604	0.0807538461538461	0.00249698835173708	260	0.0771307692307692	0.00235742717536451	0.146187636415298	0.142668523654075
156.468	0.706246577946344	0.0806590038314176	0.00249117391084857	261	0.0771340996168582	0.00234761255360264	0.145767355490978	0.141849375489763
157.004	0.709113144125211	0.0805267175572519	0.00249192793362892	262	0.0771526717557252	0.00234663830473107	0.145349883128888	0.1410380361569
157.538	0.710894503177861	0.0803802281368821	0.00249435066308911	263	0.0770950570342205	0.00234920036003444	0.144935189947935	0.140234401834649
158.046	0.710977495246012	0.0803409090909091	0.00248351284167964	264	0.0769318181818182	0.00233827323550704	0.144523246984569	0.139438370470164
158.572	0.713792297786941	0.0802566037735849	0.00248091726119327	265	0.0768452830188679	0.00233315516247426	0.144114025685296	0.138649841741934
159.102	0.718001220257865	0.0802330827067669	0.00246923110882792	266	0.0767443609022556	0.00231319508143992	0.143707497899351	0.137868717024018
159.63	0.720129138051601	0.0800898876404494	0.00245584223982125	267	0.0766816479400749	0.00232121707418379	0.14330363587153	0.137094899351149
160.166	0.720328724878141	0.0800298507462687	0.00244481061396887	268	0.0765522388059701	0.00230736853159718	0.142902412235179	0.136328293384685
160.726	0.724699949572663	0.0800446096654275	0.00244952246856585	269	0.0764014869888476	0.00229345201239699	0.142503800005324	0.135568805379382
161.246	0.72738560496164	0.0798962962962963	0.00244830967923654	270	0.076437037037037	0.00229168772406598	0.14210777257196	0.134816343150969
161.736	0.728680031886795	0.0798228782287823	0.00243944206206021	271	0.0763616236162362	0.00228867472207779	0.141714303693469	0.134070816044493
162.252	0.729050731297082	0.0797573529411765	0.00242008587023289	272	0.0763382352941177	0.00228235731149571	0.141323367490188	0.133332134903423
162.794	0.727036674988516	0.0797728937728938	0.00242455781728234	273	0.0764029304029304	0.0022745768519002	0.140934938438108	0.132600212039497
163.314	0.728728101629826	0.0797445255474453	0.00241117943333059	274	0.0764598540145985	0.00226911670726176	0.140548991362703	0.131874961203266
163.786	0.731410754882313	0.0797236363636364	0.00240585666607762	275	0.0764072727272727	0.00226339347835286	0.140165501432895	0.131156297555354
164.314	0.731448646356882	0.0796449275362319	0.00240159306030249	276	0.0762536231884058	0.00226163735385145	0.139784444155135	0.130444137638377
164.822	0.735766532448808	0.0795595667870036	0.00239892992773947	277	0.076129963898917	0.00225597286875343	0.139405795367618	0.12973839934953
165.34	0.737240829961774	0.0793093525179856	0.00238690472375213	278	0.0760863309352518	0.00225971724089357	0.139029531234609	0.129039001913816
165.832	0.741610449684578	0.0791971326164875	0.00239346074521615	279	0.0759928315412187	0.002261704565699	0.13865562824089	0.128345865857885
166.32	0.740872123464403	0.0791428571428571	0.0023869625847008	280	0.0759142857142857	0.00225800767698843	0.138284063186319	0.127658912984498
166.83	0.744476915475121	0.0791032028469751	0.00238194198871662	281	0.0757864768683274	0.00224454712572933	0.137914813180503	0.126978066347566
167.346	0.750600377219039	0.0790212765957447	0.002375112622533	282	0.0757659574468085	0.00223718627646291	0.137547855637579	0.126303250227774
167.872	0.752410185354538	0.0788975265017668	0.00236609183691154	283	0.0756325088339223	0.00223515349862576	0.137183168271098	0.125634390108757
168.384	0.754703387342692	0.0789718309859155	0.00236569000463607	284	0.075669014084507	0.00222696429157282	0.136820729089017	0.124971412653824
168.9	0.754670009505143	0.0788280701754386	0.00235827426611878	285	0.0756631578947368	0.00223862643380619	0.136460516388788	0.124314245683216
169.406	0.753767493404316	0.0787202797202797	0.00235428925150581	286	0.0756853146853147	0.00223801848985448	0.136102508752551	0.123662818151873
169.894	0.760081582719631	0.0786341463414634	0.0023481483274493	287	0.075609756097561	0.00222940977841052	0.135746685042418	0.12301706012771
170.386	0.762418921562623	0.0784861111111111	0.00234605219125959	288	0.0755972222222222	0.00222638501092095	0.135393024395852	0.12237690277038
170.89	0.766190616362014	0.0783806228373702	0.00234941292341872	289	0.0755294117647059	0.00222304751674079	0.135041506221143	0.121742278310515
171.398	0.768226106487261	0.0783586206896552	0.0023482007827587	290	0.0754620689655172	0.00221637595241679	0.134692110192968	0.121113120029431
171.92	0.766450310245976	0.0782955326460481	0.0023517867129421	291	0.0754501718213058	0.00221434039460865	0.134344816248041	0.120489362239289
172.378	0.770545134602848	0.0781986301369863	0.00234837219391567	292	0.0753356164383562	0.00220315210836239	0.133999604580847	0.119870940263694
172.926	0.768771710902377	0.0781843003412969	0.00234764711481807	293	0.075296928327645	0.00219808529004998	0.133656455639465	0.119257790418725
173.472	0.770475693295459	0.0781428571428571	0.00234463954165063	294	0.0752380952380952	0.00218717950223952	0.133315350121468	0.118649849994383
174.016	0.775666679118673	0.0781627118644068	0.00233928939668685	295	0.0752881355932203	0.00218106972868953	0.1329762689699	0.11804705723645
174.508	0.776213321785342	0.0782027027027027	0.00233115007034001	296	0.0753108108108108	0.00217614215496586	0.132639193369342	0.117449351328746
174.956	0.779381298557955	0.0781548821548822	0.00233216773272801	297	0.0753468013468013	0.00217220038253689	0.13230410474204	0.116856672375769
175.448	0.780630988179827	0.0781610738255034	0.00232716858578181	298	0.0752684563758389	0.00216038107152307	0.131970984744121	0.116268961385719
175.958	0.782703894975373	0.0780133779264214	0.00231672904946881	299	0.0751505016722408	0.00214706803768624	0.131639815261873	0.115686160253889
176.45	0.779961089415366	0.0779933333333333	0.00231344552807964	300	0.07518	0.00214848796206636	0.131310578408102	0.115108211746414
176.95	0.778320863611831	0.0780199335548173	0.00230646247614908	301	0.0751627906976744	0.00214030902266197	0.130983256518551	0.114535059484375
177.41	0.783753979435231	0.0779403973509934	0.00230144565209144	302	0.0750397350993377	0.00213419375214771	0.130657832148397	0.113966647928235
177.904	0.784288565731693	0.0777953795379538	0.00229480513715423	303	0.074970297029703	0.00213163136719563	0.130334288068807	0.113402922362622
178.422	0.781718110459032	0.0777697368421053	0.0022912777644528	304	0.0749144736842105	0.00212931106106246	0.130012607263561	0.11284382888143
178.902	0.784217946059029	0.0776327868852459	0.00228753967569733	305	0.0747475409836066	0.0021292257711753	0.129692772925744	0.112289314373231
179.422	0.784058503228023	0.0775490196078431	0.00227383135031241	306	0.0746732026143791	0.00212850151893364	0.12937476845449	0.111739326507011
179.878	0.788050526880754	0.0774788273615635	0.0022626572202643	307	0.0746188925081433	0.00212241584631285	0.129058577451795	0.111193813718196
180.372	0.790150541991346	0.0773961038961039	0.00226055037930081	308	0.0745194805194805	0.00211985833036796	0.128744183719389	0.110652725194979
180.842	0.791218746748086	0.0773721682847896	0.00225523376014072	309	0.0744724919093851	0.00211784162562222	0.128431571255661	0.110116010864929
181.314	0.792804945099833	0.0772193548387097	0.00224886060146402	310	0.0743935483870968	0.00211454185360887	0.128120724252647	0.109583621381886
181.796	0.79262518185244	0.0770996784565916	0.00224835461986117	311	0.0742765273311897	0.00210532147795036	0.127811627093072	0.109055508113128
182.27	0.794907876287289	0.0769038461538462	0.00223981490426879	312	0.074275641025641	0.00210477744574416	0.12750426434744	0.1085316231268
182.758	0.798745143762746	0.076926517571885	0.00223191885042603	313	0.0742747603833866	0.00210461169782632	0.12719862077119	0.108011919179616
183.268	0.802402913450736	0.0768789808917198	0.00222559129980309	314	0.0742866242038217	0.00209681510767469	0.126894681301896	0.1074963497048
183.742	0.804354254173878	0.0768380952380952	0.00221891031439971	315	0.0742666666666667	0.00209229262090408	0.126592431056513	0.106984868800287
184.25	0.805024262072299	0.0767594936708861	0.00221377124875185	316	0.0743164556962025	0.00209553590076514	0.12629185532869	0.106477431217163
184.776	0.806793057625353	0.0766561514195584	0.00221703191469547	317	0.0744227129337539	0.00209404977809973	0.125992939586113	0.105973992348341
185.25	0.810665900111264	0.0765597484276729	0.0022121308664809	318	0.0742955974842767	0.00208389831140281	0.125695669467906	0.10547450821747
185.748	0.812321353424653	0.0766269592476489	0.00220767494831988	319	0.074294670846395	0.00207495846760744	0.125400030782081	0.104978935468067
186.248	0.81456437210315	0.076525	0.00222596239302246	320	0.0742	0.00207602891215132	0.125106009503027	0.10448723135287
186.734	0.818715848375713	0.0764548286604361	0.00221738390550079	321	0.0740872274143302	0.00207547392156187	0.124813591769046	0.103999353723414
187.14	0.818946929065156	0.0763167701863354	0.00220693905431676	322	0.0740062111801242	0.00206842938658459	0.124522763879937	0.103515261019805
187.672	0.817366176903284	0.0763343653250774	0.0022068232872482	323	0.0740185758513932	0.00206707302259051	0.124233512294619	0.103034912260708
188.13	0.818404804707754	0.0762777777777778	0.00219478133891473	324	0.0739197530864198	0.00206232894333259	0.123945823628796	0.102558267033532
188.652	0.816322285555766	0.0762153846153846	0.00218537657599484	325	0.0738646153846154	0.00205666499141402	0.123659684652667	0.102085285484816
189.152	0.817839239821362	0.076079754601227	0.00218341741711375	326	0.0737546012269939	0.00204767111015985	0.123375082288671	0.101615928310798
189.67	0.815823260949461	0.07617125382263	0.00218071799123921	327	0.0738837920489297	0.00204465715507575	0.123092003609279	0.101150156748181
190.172	0.815791723225092	0.076109756097561	0.0021742532489455	328	0.073859756097561	0.00204011698030127	0.122810435834816	0.100687932565076
190.676	0.816831994851098	0.0759939209726444	0.00216743607944919	329	0.0738054711246201	0.00203138882495813	0.122530366331329	0.100229218052122
191.158	0.817538616687156	0.0759151515151515	0.00216575845350494	330	0.0736727272727273	0.00202069328453571	0.122251782608485	0.0997739760137874
191.624	0.817677916950517	0.0758549848942598	0.00215783250057842	331	0.0735226586102719	0.00201445676198869	0.121974672317514	0.0993221697598379
192.14	0.822642429743585	0.0757590361445783	0.00216222308370139	332	0.0734036144578313	0.00201855288826141	0.121699023249178	0.0988737630969705
192.596	0.823093305042881	0.0756396396396396	0.00215456634799395	333	0.0733573573573574	0.00201675944793757	0.121424823331783	0.0984287203206134
193.086	0.821678907302733	0.0756107784431138	0.00214986296156998	334	0.073311377245509	0.00201909521979969	0.121152060629223	0.0979870062068836
193.544	0.825014465243199	0.0755462686567164	0.00213760714135163	335	0.0732597014925373	0.0020109956564257	0.120880723339052	0.0975485860047006
194.024	0.825011479167603	0.0754404761904762	0.00213479001599228	336	0.0731547619047619	0.00201023059724705	0.1206107997906	0.0971134254280537
194.492	0.828487197213749	0.0753887240356083	0.00213650202325894	337	0.0732047477744807	0.00200523766188246	0.120342278443108	0.0966814906484164
194.95	0.829256080166426	0.0753313609467456	0.00212675210312235	338	0.0732189349112426	0.00199942964466396	0.12007514788391	0.0962527482873086
195.436	0.832750562299913	0.0751740412979351	0.00212131849170624	339	0.0732448377581121	0.00199468396841428	0.11980939682663	0.0958271654089999
195.936	0.834791158895889	0.0750411764705882	0.00211533214273782	340	0.0732235294117647	0.00199363475781789	0.119545014109421	0.0954047095133527
196.39	0.83939873872024	0.0750439882697947	0.00211433474556627	341	0.0731671554252199	0.00199819138538401	0.119281988693227	0.0949853485288019
196.882	0.841332517815797	0.0749122807017544	0.00210649239011543	342	0.0731345029239766	0.00198911439876415	0.119020309660081	0.0945690508054675
197.36	0.843718891346656	0.0748046647230321	0.00210168148218375	343	0.0731078717201166	0.00197687707240186	0.118759966211425	0.0941557851083981
197.814	0.847201879874759	0.074703488372093	0.00210501567372417	344	0.0730988372093023	0.00197064279299332	0.118500947666459	0.0937455206109412
198.294	0.851281971213903	0.0746260869565217	0.00210240410610432	345	0.0730260869565217	0.00197850644437171	0.118243243460522	0.0933382268882396
198.778	0.854482574492554	0.0746647398843931	0.00209505373464474	346	0.0730809248554913	0.00197187267870732	0.117986843143495	0.0929338739108482
199.248	0.855409076081195	0.0746167146974063	0.00209662158762983	347	0.0729682997118156	0.00196731804315447	0.117731736378235	0.092532432038472
199.708	0.859880420704543	0.0746494252873563	0.0020966874110481	348	0.0728908045977011	0.00196196365773685	0.117477912939028	0.0921338720138194
200.14	0.862230371366384	0.0746647564469914	0.00209371767793347	349	0.0728767908309456	0.00195785343641733	0.117225362710079	0.0917381649565715
200.56	0.864040996578018	0.0746057142857143	0.00208726627945807	350	0.0728171428571429	0.00195399969716298	0.11697407568401	0.0913452823574617
201.04	0.864682277928446	0.0744216524216524	0.00208353509379985	351	0.0726552706552707	0.00195221652443976	0.116724041960402	0.0909551960724662
201.526	0.867805836865479	0.0743238636363636	0.00207541130265886	352	0.0725681818181818	0.00195218551831483	0.116475251744344	0.0905678783171008
201.968	0.867866390492623	0.0742492917847025	0.00207743011138547	353	0.0725495750708215	0.00194776314357353	0.116227695345017	0.0901833016608233
202.462	0.872756258546947	0.0741977401129943	0.00207507797376946	354	0.0725254237288136	0.00195068511231695	0.115981363174295	0.0898014390215379
202.914	0.875284440142238	0.0739887323943662	0.00206994109009043	355	0.0724112676056338	0.00194851375715728	0.11573624574537	0.0894222636602009
203.406	0.874855816603221	0.0738932584269663	0.00207101800732363	356	0.0723651685393258	0.00194538046370433	0.115492333671402	0.0890457491755242
203.892	0.875819625715693	0.0738543417366947	0.00206965322410215	357	0.0722352941176471	0.00193808853883534	0.115249617664185	0.0886718694987757
204.346	0.876267580922375	0.073804469273743	0.00206171533422791	358	0.0721843575418994	0.00193618347448019	0.115008088532841	0.0883005988886737
204.84	0.877620039851357	0.0738217270194986	0.00205443312033482	359	0.0721114206128134	0.00192884665120288	0.114767737182531	0.0879319119263734
205.318	0.876858621996236	0.0737833333333333	0.00205503985632972	360	0.0720555555555556	0.00193397489591851	0.114528554613185	0.0875657835105448
205.82	0.880165529339837	0.0737506925207756	0.00204889270689389	361	0.07202216066482	0.00193454466678885	0.114290531918258	0.0872021888525381
206.254	0.88498876518168	0.0736740331491713	0.00204269325541455	362	0.0719226519337017	0.00192978983955722	0.1140536602835	0.0868411034716366
206.734	0.885048612899421	0.0736528925619835	0.00204578361675043	363	0.0718787878787879	0.00193006416536407	0.11381793098575	0.086482503190394
207.194	0.888231412848217	0.0736098901098901	0.00204490349049116	364	0.0718186813186813	0.00193250899944954	0.113583335391745	0.0861263641300555
207.65	0.891860534403026	0.0735780821917808	0.00203634764149779	365	0.0717698630136986	0.00193116457302499	0.113349864956949	0.0857726627060598
208.074	0.89556903127361	0.0734754098360656	0.00203176098225074	366	0.0717213114754098	0.00192734858582367	0.113117511224404	0.0854213756236215
208.532	0.895433422668634	0.0734604904632153	0.00203025566763776	367	0.0716948228882834	0.00192956374763164	0.112886265823595	0.0850724798733908
208.992	0.894103931293846	0.0733913043478261	0.00203210294998912	368	0.071625	0.00192596190255365	0.112656120469331	0.0847259527271909
209.48	0.893887198345929	0.0733116531165312	0.00202387892479284	369	0.0716422764227642	0.0019237436972651	0.112427066960653	0.08438177173383
209.954	0.890531864197515	0.0733081081081081	0.00202274130974105	370	0.0717189189189189	0.00192508141598322	0.112199097179742	0.084039914714986
210.43	0.890398791292458	0.0731913746630728	0.00201381565579571	371	0.0716765498652291	0.00190979804276302	0.111972203090866	0.0837003597611651
210.874	0.892700142604454	0.0731720430107527	0.00200625867896801	372	0.0716344086021505	0.00191006823722053	0.111746376739323	0.0833630852277287
211.322	0.890386755651992	0.0732278820375335	0.00200286742861196	373	0.0716139410187668	0.00191238303924772	0.11152161025041	0.0830280697309915
211.744	0.889002903780781	0.0730320855614973	0.00200021060204508	374	0.0715454545454545	0.00191087895088877	0.11129789582841	0.0826952921443863
212.234	0.890650119165961	0.072896	0.00200347120696854	375	0.07144	0.00190587611394137	0.111075225755589	0.0823647315946951
212.684	0.894449176330818	0.072781914893617	0.00200283758227018	376	0.0714095744680851	0.00189693009931366	0.110853592391211	0.0820363674583464
213.14	0.893175523125338	0.0726737400530504	0.00200233990936776	377	0.0713262599469496	0.00188654266985516	0.110632988170566	0.0817101793577747
213.602	0.896578838929423	0.0725661375661376	0.00198900681903212	378	0.0711957671957672	0.00187963732981631	0.110413405604016	0.081386147157844
214.03	0.897718008489042	0.0724168865435356	0.00198583781779839	379	0.0711292875989446	0.00187553506762372	0.110194837276055	0.0810642509623319
214.468	0.899875969856652	0.0723210526315789	0.00198580828058713	380	0.0710947368421053	0.00187400947714114	0.109977275844379	0.0807444711104738
214.89	0.901862530393327	0.0722887139107612	0.00198100529923857	381	0.0710813648293963	0.00187661669553828	0.109760714038974	0.0804267881735663
215.358	0.902101242910196	0.0721937172774869	0.00197458649000281	382	0.0710523560209424	0.00187033031530386	0.109545144661219	0.080111182951628
215.83	0.903275040681539	0.072177545691906	0.00197200544915514	383	0.0709503916449086	0.00186834092578724	0.109330560582997	0.0797976364701174
216.294	0.905124611558928	0.0720833333333333	0.00196878474511016	384	0.070890625	0.00186158321760786	0.109116954745825	0.0794861299767056
216.762	0.908917766925736	0.0720883116883117	0.00196831913747906	385	0.0708155844155844	0.00185889484469252	0.108904320159995	0.0791766449381047
217.208	0.909372411281539	0.0720103626943005	0.00196612464075863	386	0.0707823834196891	0.00185485936722537	0.108692649903724	0.0788691630369477
217.678	0.913686442562132	0.0719586563307494	0.00196657388848477	387	0.0707545219638243	0.00185386568816956	0.108481937122324	0.0785636661687227
218.148	0.912538877634037	0.0719484536082474	0.00196061940875508	388	0.0707113402061856	0.00185656498509656	0.108272175027377	0.0782601364387574
218.584	0.914581791118811	0.0718766066838046	0.00195715850509259	389	0.0706632390745501	0.00185162681437198	0.108063356895929	0.0779585561592537
219.022	0.917231907685375	0.0717692307692308	0.00195808807917491	390	0.0705948717948718	0.00185479772708763	0.10785547606969	0.0776589078463725
219.466	0.917564758910448	0.0717340153452685	0.00195992391094719	391	0.0704808184143222	0.00185551235757639	0.107648525954247	0.0773611742173668
219.952	0.917014411647679	0.0716632653061225	0.00196450894393015	392	0.0704948979591837	0.00185350293938062	0.107442500018293	0.0770653381877613
220.396	0.917708808185932	0.0716335877862595	0.00196034132336948	393	0.0705089058524173	0.00184470906333329	0.107237391792863	0.0767713828685801
220.858	0.919195180314947	0.0716446700507614	0.00195606470189048	394	0.0704213197969543	0.0018357040170136	0.107033194870581	0.076479291563619
221.318	0.921783878748941	0.0716405063291139	0.00195532102834109	395	0.0704303797468354	0.00183097738433239	0.10682990290492	0.076189047766763
221.81	0.924956397000802	0.0715808080808081	0.00195878607055261	396	0.0702979797979798	0.00182339655856563	0.106627509609471	0.0759006351593482
222.296	0.925299598748258	0.0715465994962217	0.00194892715619827	397	0.0703476070528967	0.00182811313456136	0.106426008757225	0.0756140376075662
222.726	0.929013482452195	0.0714522613065327	0.00194649595439485	398	0.0703165829145729	0.00182377290501137	0.106225394179862	0.0753292391599112
223.158	0.927877953822365	0.0713684210526316	0.00194534071710538	399	0.0702857142857143	0.00182546802190777	0.106025659767055	0.0750462240446687
223.614	0.9267487428627	0.07127	0.00194672227653662	400	0.07019	0.00182639445627164	0.105826799465778	0.0747649766674449
224.07	0.930992661082771	0.0712269326683292	0.00194792597415977	401	0.07014463840399	0.00181817536921734	0.105628807279628	0.0744854816087362
224.522	0.934872835721061	0.0711741293532338	0.00194488523179066	402	0.0701691542288557	0.00181340457037974	0.105431677268156	0.0742077236215379
225.002	0.935335852612078	0.0711712158808933	0.00194649191999992	403	0.0700843672456576	0.00180643627970959	0.105235403546209	0.0739316876289913
225.446	0.937412196550313	0.0711138613861386	0.00193798061584949	404	0.0700495049504951	0.00179416770180039	0.105039980283276	0.073657358722069
225.91	0.940490221210398	0.071037037037037	0.00193499126970261	405	0.0700098765432099	0.00179527150435019	0.104845401702849	0.0733847221572971
226.322	0.943825785894536	0.0709753694581281	0.0019263626161071	406	0.0698965517241379	0.00179181996771151	0.104651662081793	0.0731137633545135
226.806	0.942185038928107	0.0709287469287469	0.00192641750499513	407	0.0698378378378378	0.00179583649347707	0.104458755749718	0.0728444678946631
227.214	0.946065790700344	0.070906862745098	0.00192379480755651	408	0.0697450980392157	0.00179076152361098	0.104266677088371	0.0725768215176264
227.64	0.943467161192427	0.0708264058679707	0.0019126278620854	409	0.0696479217603912	0.00178661163358402	0.104075420531022	0.0723108101200844
228.072	0.943060775955342	0.070780487804878	0.00190614527595842	410	0.0696048780487805	0.00178537026047287	0.103884980561877	0.0720464197534159
228.522	0.946917044470855	0.0707493917274939	0.00190859253756744	411	0.0695474452554744	0.00178264264775519	0.10369535171548	0.0717836366216288
228.948	0.949416942807416	0.0707281553398058	0.00190363227437098	412	0.0695339805825243	0.00178011490535668	0.103506528576139	0.071522447079324
229.392	0.955386658526159	0.0706731234866828	0.00189560045090624	413	0.0695157384987894	0.00177216391267046	0.10331850577735	0.0712628376296905
229.824	0.955381372400708	0.0707294685990338	0.00189208814238724	414	0.0695072463768116	0.0017704720002006	0.103131278001232	0.0710047949225334
230.27	0.958005029837729	0.070655421686747	0.00189031943449176	415	0.0694698795180723	0.00177120074948801	0.102944839977973	0.0707483057523316
230.724	0.958658637745599	0.0706394230769231	0.00188656183109635	416	0.0694423076923077	0.00176722446044107	0.102759186485279	0.0704933570563259
231.168	0.958738747592623	0.0706187050359712	0.00188145294566972	417	0.0694052757793765	0.00176643836603417	0.102574312347836	0.0702399359126379
231.606	0.956387063062642	0.0705502392344498	0.00188050032469109	418	0.0693157894736842	0.00175839136023459	0.102390212436768	0.0699880295384166
232.078	0.958128841631193	0.070472553699284	0.00188537755559179	419	0.0692124105011933	0.00175362812532745	0.102206881669119	0.0697376252880152
232.51	0.960432063593025	0.0704428571428571	0.00188428927353391	420	0.0691666666666667	0.00175388146703271	0.102024315007331	0.0694887106511951
232.948	0.962223503333782	0.0703087885985748	0.00188075367696284	421	0.0690736342042755	0.00175123035586742	0.101842507458727	0.069241273251358
233.416	0.963253652231786	0.070260663507109	0.00187573810806515	422	0.0690284360189573	0.00175211490225909	0.101661454075012	0.0689953008438055
233.892	0.961050825572648	0.070241134751773	0.0018733897912929	423	0.0689503546099291	0.00175354339463019	0.101481149951772	0.0687507813140245
234.316	0.962394898085251	0.0701745283018868	0.00187501551552376	424	0.068938679245283	0.0017475788475321	0.101301590227982	0.0685077026759999
234.738	0.963550967283155	0.0701223529411765	0.00187143874049509	425	0.068875294117647	0.00174528619958432	0.101122770085518	0.0682660530705528
235.172	0.964976335288349	0.0701032863849765	0.00186498493928955	426	0.0688544600938967	0.00174216064412382	0.100944684748687	0.0680258207637035
235.594	0.964364818027544	0.0700702576112412	0.001859074594343	427	0.0689086651053864	0.00173937314688258	0.100767329483745	0.0677869941450598
236.046	0.965811543430522	0.0700046728971963	0.00185843153885314	428	0.0688551401869159	0.00173464155227748	0.100590699598436	0.0675495617262305
236.54	0.969425724928065	0.070032634032634	0.00185619100107808	429	0.0688438228438228	0.00173893819341678	0.100414790441535	0.0673135121392611
236.966	0.972994548702308	0.0700232558139535	0.00185869484636279	430	0.0687767441860465	0.00173522627202125	0.10023959740239	0.0670788341350951
237.412	0.974233660139238	0.0699721577726218	0.00185548979303974	431	0.0687053364269141	0.00173317327127758	0.100065115910477	0.0668455165820573
237.832	0.97673355621832	0.0699212962962963	0.00185291562430597	432	0.0687083333333333	0.00173182426666071	0.0998913414349561	0.0666135484643602
238.24	0.978334745487686	0.0698937644341801	0.00184866680339604	433	0.0686697459584296	0.00173657613307494	0.0997182694842414	0.0663829188806327
238.674	0.982203892687471	0.069889400921659	0.00184169580449657	434	0.068668202764977	0.0017320504473412	0.0995458956055661	0.0661536170424716
239.098	0.984648965325732	0.0698022988505747	0.00183942858568599	435	0.0685379310344828	0.00172788752146171	0.0993742153845609	0.065925632273013
239.52	0.983668037264132	0.0697293577981651	0.00183504300739933	436	0.0684724770642202	0.00172774099439564	0.0992032244448348	0.0656989540055273
239.952	0.983715370301152	0.0697070938215103	0.00183541981746996	437	0.0684210526315789	0.00173005891240315	0.0990329184475626	0.0654735717820329
240.38	0.986286402448757	0.0696849315068493	0.00183679755726162	438	0.0684018264840183	0.00172383380227147	0.098863293091077	0.065249475251932
240.878	0.989666369994958	0.0696856492027335	0.00183444382314881	439	0.0683644646924829	0.00171890173720121	0.0986943441104668	0.0650266541706657
241.284	0.992479250940742	0.0696136363636364	0.00183092157724579	440	0.0682772727272727	0.00172018556696732	0.0985260672771798	0.0648050983983894
241.73	0.994918741065141	0.069578231292517	0.00182636937315852	441	0.0683083900226757	0.00171771879722788	0.0983584583986311	0.0645847978986674
242.162	0.996212669596874	0.0696244343891403	0.00182416937698594	442	0.0682443438914027	0.00171434384722636	0.0981915133178163	0.0643657427371874
242.626	1.00029377283914	0.0695711060948081	0.0018244935259032	443	0.0682031602708804	0.00171659913238355	0.0980252279129303	0.0641479230804926
243.054	1.00360142298686	0.0695810810810811	0.00182902175040057	444	0.0681666666666667	0.0017059594509243	0.0978595980969901	0.0639313291947336
243.482	1.00558850785869	0.0694921348314607	0.00182537445422422	445	0.0680988764044944	0.00169714326065098	0.0976946198174634	0.0637159514444377
243.912	1.0024392577259	0.0694215246636771	0.00182695021870093	446	0.0680044843049327	0.00169349245979464	0.0975302890559015	0.0635017802912966
244.338	1.0036960476216	0.0694362416107383	0.00182754946252172	447	0.0680313199105145	0.00169444930159175	0.0973666018275769	0.0632888062929714
244.794	1.00248267873671	0.0693883928571428	0.00183171898725529	448	0.0679464285714286	0.00169854979108225	0.0972035541811256	0.0630770201019151
245.244	0.999825495097065	0.0693095768374165	0.00182975893839594	449	0.067826280623608	0.0016996435473866	0.0970411421981944	0.0628664124642122
245.684	1.00339067929266	0.0692844444444444	0.00182148902581529	450	0.0677555555555556	0.00169449869762863	0.0968793619930921	0.0626569742184347
246.108	1.00775529481301	0.0692328159645233	0.00181927685280556	451	0.0677649667405765	0.0016897142803169	0.0967182097124452	0.0624486962945152
246.542	1.01155215741431	0.069212389380531	0.00181891749116562	452	0.0676769911504425	0.00168637537163117	0.0965576815348587	0.0622415697126355
246.968	1.01442013308887	0.069205298013245	0.00182105337393811	453	0.0675673289183223	0.00168617657653904	0.0963977736705804	0.0620355855821317
247.39	1.01285147019756	0.0691013215859031	0.00181763945611641	454	0.0674713656387665	0.00168554817645056	0.0962384823611694	0.0618307351004144
247.788	1.0146632606556	0.0690681318681319	0.0018146583609984	455	0.0674857142857143	0.001683158616985	0.09607980387917	0.0616270095519051
248.222	1.01698862023061	0.0690219298245614	0.00180802690739093	456	0.0674736842105263	0.00168033375744041	0.0959217345277879	0.0614244003069871
248.644	1.02075358207328	0.0689846827133479	0.00180705132335862	457	0.0674835886214442	0.00167304984991588	0.0957642706405722	0.0612228988209712
249.048	1.01989505388991	0.0688864628820961	0.00180845288038123	458	0.0673755458515284	0.00166859906220008	0.0956074085811	0.061022496633077
249.456	1.02233167212037	0.0688496732026144	0.00180350108140895	459	0.0672854030501089	0.00166361025565337	0.0954511447426661	0.0608231853654274
249.898	1.02308267716536	0.0687782608695652	0.00179989740733898	460	0.0672695652173913	0.00165865971959324	0.0952954755479755	0.0606249567220584
250.294	1.02245026951538	0.0687158351409978	0.00179820395523911	461	0.0672624728850325	0.00165732635092693	0.0951403974488408	0.0604278024879422
250.71	1.02473044761075	0.0687056277056277	0.0017952876052351	462	0.0672857142857143	0.00165149837525875	0.0949859069258826	0.0602317145280239
251.13	1.02048141273984	0.0686306695464363	0.00179135384076892	463	0.067244060475162	0.00164642093556279	0.0948320004882338	0.0600366847862723
251.538	1.02221303084046	0.0685646551724138	0.00178326297397396	464	0.0671853448275862	0.00164547894330403	0.0946786746732479	0.0598427052847438
251.996	1.02407694097214	0.0685935483870968	0.00178635543554908	465	0.0671612903225806	0.00163909037764041	0.0945259260462103	0.0596497681226592
252.446	1.02975614862941	0.0685622317596566	0.00178385723529646	466	0.0670944206008584	0.0016334706989246	0.0943737512000539	0.059457865475493
252.896	1.03166117503226	0.0684925053533191	0.00178057578749093	467	0.0670835117773019	0.0016315008648547	0.0942221467550774	0.0592669895940766
253.274	1.0316825917	0.0683931623931624	0.00177888794579666	468	0.067008547008547	0.00163402721041831	0.094071109358668	0.0590771328037128
253.688	1.03074092782804	0.0683710021321962	0.00177373112119433	469	0.0669936034115139	0.00163261535911571	0.0939206356850263	0.0588882875033024
254.116	1.0328446189406	0.0683531914893617	0.00176483505204484	470	0.0669872340425532	0.00162342146918342	0.0937707224348958	0.0587004461644845
254.552	1.03708736228981	0.0683312101910828	0.0017600632661153	471	0.0668917197452229	0.0016232299557809	0.0936213663352949	0.0585136013307867
255.004	1.03735711915141	0.0683008474576271	0.001757742620348	472	0.0668728813559322	0.00161872322632944	0.0934725641392526	0.0583277456167882
255.44	1.03816727431514	0.0682706131078224	0.00174889258818286	473	0.0668202959830867	0.00161424465532687	0.0933243126255468	0.058142871707294
255.892	1.0397305443069	0.0681856540084388	0.00174515252050984	474	0.066746835443038	0.00161351912613475	0.0931766085984469	0.0579589723565204
256.294	1.03925369424737	0.0681515789473684	0.0017422230559091	475	0.0667578947368421	0.00160913593486707	0.0930294488874578	0.0577760403872919
256.722	1.04475481449766	0.0681008403361344	0.00174177809793283	476	0.0667226890756303	0.00160415171664887	0.0928828303470694	0.0575940686902487
257.166	1.04645462410054	0.0680880503144654	0.00173558012949709	477	0.0667002096436059	0.00159884023107083	0.0927367498565062	0.0574130502230653
257.63	1.04537502505369	0.0680502092050209	0.00173971070984398	478	0.0666359832635983	0.00159223931981468	0.0925912043194826	0.0572329780096794
258.092	1.04917712951312	0.0680835073068894	0.00173712442440762	479	0.0665929018789144	0.00158969110331664	0.0924461906639594	0.0570538451395316
258.498	1.05113616689271	0.0680333333333333	0.00173107701559883	480	0.0665458333333333	0.00159129029812401	0.0923017058419042	0.0568756447668152
258.91	1.05343306447189	0.068016632016632	0.00172282653596669	481	0.0665405405405405	0.00158692688952934	0.0921577468290539	0.0566983701097364
259.358	1.05262863215365	0.0679792531120332	0.00171635766626497	482	0.0665103734439834	0.00158853039018983	0.0920143106246802	0.0565220144497837
259.744	1.05031726564969	0.0679213250517598	0.00171727897274669	483	0.0664430641821946	0.00158479283366792	0.0918713942513591	0.0563465711310081
260.134	1.05020577373922	0.0678884297520661	0.00171577651966098	484	0.0664297520661157	0.00158667763633638	0.0917289947547408	0.0561720335593125
260.572	1.05258101896918	0.0677896907216495	0.00171511583288461	485	0.066420618556701	0.0015795911494722	0.0915871092033247	0.0559983952017503
260.974	1.05722435084178	0.0677572016460905	0.00171430765185551	486	0.0663703703703704	0.00157561978768957	0.0914457346882356	0.0558256495858344
261.36	1.05980291494081	0.0676796714579055	0.00171500685833698	487	0.0663285420944559	0.0015760582051443	0.0913048683230028	0.055653790298854
261.774	1.06042935233772	0.0676311475409836	0.00171071396656878	488	0.0662868852459016	0.00156673389408389	0.0911645072433424	0.0554828109872017
262.164	1.06216370042749	0.0675828220858896	0.00170447618835683	489	0.066278118609407	0.00156294301297646	0.0910246486069412	0.0553127053557089
262.604	1.06471947104053	0.0675591836734694	0.00170106823916873	490	0.066265306122449	0.00155496850582519	0.0908852895932443	0.0551434671669903
263.032	1.06341640748797	0.0675804480651731	0.00170113364619765	491	0.0662566191446028	0.00155779760804959	0.090746427403244	0.0549750902407968
263.4	1.06774054026371	0.0675121951219512	0.00169973990796526	492	0.0661707317073171	0.00155530516079541	0.0906080592592719	0.0548075684533773
263.838	1.07405154417201	0.067448275862069	0.00170120682875602	493	0.0661460446247465	0.00155316057984548	0.0904701824047934	0.0546408957368486
264.284	1.07661308895416	0.0674251012145749	0.00170085075647215	494	0.0661093117408907	0.0015465030967064	0.0903327941042043	0.0544750660785737
264.672	1.08078488041176	0.0674060606060606	0.0016979968172062	495	0.0661090909090909	0.00154641717521926	0.0901958916426299	0.0543100735205482
265.092	1.08318670351169	0.0673467741935484	0.00169531877081402	496	0.0660483870967742	0.00154316329519956	0.0900594723257263	0.0541459121587952
265.558	1.08529943787644	0.0672837022132797	0.00168967366787444	497	0.066	0.00153957656523249	0.0899235334794846	0.0539825761427671
265.932	1.08722978421794	0.0671767068273092	0.00168820781140291	498	0.0659759036144578	0.00153159276086401	0.0897880724500362	0.0538200596747563
266.364	1.08700362413866	0.0671182364729459	0.00168708074853749	499	0.0659278557114229	0.00152642170792092	0.0896530866034616	0.0536583570093127
266.772	1.08850586851094	0.06704	0.00168417897877425	500	0.065932	0.00152249178077527	0.0895185733256008	0.0534974624526696
267.182	1.0914612562207	0.0669461077844311	0.00168324986905207	501	0.0658483033932136	0.00152047248794178	0.0893845300218655	0.0533373703621762
267.578	1.09265630745612	0.0668525896414343	0.00168216841399187	502	0.0658127490039841	0.00152365839018659	0.0892509541170542	0.0531780751457381
268.024	1.09249955617258	0.0667753479125248	0.00168110499849037	503	0.0657335984095427	0.00152721185633439	0.089117843055169	0.0530195712612647
268.442	1.09432741183056	0.0667142857142857	0.00168264304656629	504	0.0656269841269841	0.00152547679521277	0.0889851942992346	0.0528618532161237
268.868	1.09531165865354	0.0666138613861386	0.00168067470372192	505	0.065619801980198	0.00151479030822487	0.0888530053311193	0.0527049155666027
269.242	1.10012577723034	0.0665533596837945	0.00167484727795539	506	0.0654901185770751	0.00151263176697944	0.0887212736513579	0.052548752917378
269.636	1.10501370367222	0.0665009861932939	0.00167190500983963	507	0.0654753451676529	0.00150939657376018	0.0885899967789772	0.0523933599209897
270.042	1.10575450407483	0.0664606299212598	0.00166788079063322	508	0.0654527559055118	0.00150648389754974	0.0884591722513227	0.0522387312773237
270.44	1.10666676028362	0.0664165029469548	0.00166277333760775	509	0.0653909626719057	0.00150865244764044	0.0883287976238876	0.0520848617331005
270.846	1.10759814433189	0.0664235294117647	0.00166058511311166	510	0.0654039215686275	0.00150543794633091	0.0881988704701437	0.0519317460813703
271.218	1.10946003783566	0.0663326810176125	0.00166295232422637	511	0.0653463796477495	0.00150438498334632	0.0880693883813748	0.0517793791610146
271.634	1.10950711134316	0.0662578125	0.0016625776110622	512	0.0652421875	0.00150455787861726	0.0879403489665106	0.0516277558562542
272.044	1.11483031290773	0.0662066276803119	0.00166265200215819	513	0.06517738791423	0.00150684780166102	0.0878117498519638	0.0514768710961631
272.456	1.11469909835999	0.0661556420233463	0.00165584237522326	514	0.0651439688715953	0.00149770151482523	0.0876835886814683	0.0513267198541891
272.85	1.11464189779527	0.0661009708737864	0.00165361264787539	515	0.0651495145631068	0.0014957402140683	0.0875558631159195	0.0511772971476799
273.25	1.11589822551136	0.0660658914728682	0.00165573985355685	516	0.0650852713178295	0.00149330285923906	0.0874285708332161	0.0510285980374155
273.61	1.11924062132181	0.0660193423597679	0.00164821504118031	517	0.0649671179883946	0.00149503867983329	0.0873017095281042	0.0508806176271463
274.03	1.11936167481207	0.065976833976834	0.00164738994519481	518	0.0649034749034749	0.00148681042099759	0.0871752769120224	0.0507333510631372
274.418	1.118571069104	0.0659845857418112	0.00164734569445307	519	0.0648439306358382	0.00148447217770093	0.0870492707129491	0.0505867935337173
274.798	1.11932073818771	0.0659384615384615	0.00164330796912977	520	0.0648615384615385	0.00148153798137044	0.0869236886752516	0.050440940268835
275.19	1.12252368675884	0.0658464491362764	0.00164087396054821	521	0.0648176583493282	0.00147722711519655	0.0867985285595362	0.0502957865396188
275.554	1.1240903445873	0.0657931034482759	0.00164049964446502	522	0.0647739463601533	0.00147212998546699	0.0866737881425008	0.0501513276579442
275.972	1.12819255255585	0.0657284894837476	0.00163795552061834	523	0.0647495219885277	0.00146709962012247	0.0865494652167887	0.0500075589760046
276.338	1.13022606447242	0.0657213740458015	0.00163910766309957	524	0.0646984732824428	0.00146547589547048	0.0864255575908437	0.0498644758858889
276.682	1.13201309363962	0.065672380952381	0.00163509204232408	525	0.06464	0.00146118956350445	0.0863020630887674	0.0497220738191635
277.066	1.13174364098882	0.0656007604562738	0.00162775343978537	526	0.0645703422053232	0.00146087839793271	0.0861789795501776	0.0495803482464597
277.452	1.13292002536585	0.0656091081593928	0.00161948895081001	527	0.0645426944971537	0.00146087073905316	0.0860563048300685	0.0494392946770665
277.84	1.13288844010142	0.0655606060606061	0.00161526234385041	528	0.0645113636363636	0.00146011341278567	0.0859340367986726	0.0492989086585274
278.23	1.13311504894618	0.0654442344045369	0.00161407681338203	529	0.0644310018903592	0.00146468546105428	0.0858121733413231	0.0491591857762438
278.674	1.13440054117248	0.0654150943396226	0.00161495213784471	530	0.0643849056603774	0.0014601556031607	0.0856907123583194	0.0490201216530816
279.018	1.13614316757954	0.0653559322033898	0.00161088808275117	531	0.0643578154425612	0.0014576221483267	0.0855696517647925	0.0488817119489836
279.454	1.13949309333946	0.0653458646616541	0.00160833304561172	532	0.064312030075188	0.00145656845275234	0.0854489894905731	0.0487439523605862
279.874	1.14047312577633	0.065343339587242	0.00160688564064774	533	0.0642739212007505	0.00144642827946963	0.0853287234800602	0.0486068386208414
280.258	1.14468200845307	0.0653595505617977	0.00160416245647063	534	0.064250936329588	0.00144325637143303	0.0852088516920913	0.0484703664986423
280.67	1.14347637314984	0.0653009345794393	0.00160008442727962	535	0.0641383177570093	0.00144355701425832	0.085089372099815	0.0483345317984542
281.062	1.1430624303241	0.0653097014925373	0.00159543777431896	536	0.064044776119403	0.00144536682665652	0.0849702826905632	0.0481993303599498
281.454	1.14566502077547	0.0653072625698324	0.00159088285384227	537	0.0640335195530726	0.00144523216448129	0.0848515814657262	0.0480647580576484
281.814	1.14825431047999	0.0652973977695167	0.0015865517215823	538	0.0639665427509294	0.00144543407041815	0.0847332664406283	0.0479308108005603
282.208	1.15160618844366	0.0652541743970315	0.00158656156143855	539	0.0639517625231911	0.00144409710640947	0.0846153356444051	0.0477974845318345
282.576	1.15276709850846	0.0651962962962963	0.00158523269092273	540	0.0638555555555556	0.00144043872294023	0.0844977871198818	0.0476647752284115
282.978	1.15555958619436	0.0651829944547135	0.0015854805859239	541	0.0637855822550832	0.00143462841508337	0.0843806189234533	0.0475326789006801
283.372	1.15562653960927	0.0651586715867159	0.00158220622667795	542	0.0638007380073801	0.00143579825410029	0.084263829124965	0.0474011915921375
283.772	1.15590097476303	0.0651049723756906	0.00157050511562484	543	0.0637458563535912	0.00143283887547419	0.084147415807595	0.0472703093790548
284.162	1.15764378232369	0.0650441176470588	0.00157295632989523	544	0.0636544117647059	0.00143565693897719	0.0840313770677382	0.0471400283701452
284.562	1.15911387971653	0.0650275229357798	0.00157193330322928	545	0.0636330275229358	0.00143714047153785	0.0839157110148903	0.0470103447062372
284.948	1.16114163943977	0.064978021978022	0.00156947489262407	546	0.0636080586080586	0.00143277459605067	0.0838004157715344	0.0468812545599511
285.324	1.16383610140719	0.0649323583180987	0.00156939654863083	547	0.0635941499085923	0.00143198111407179	0.083685489473028	0.0467527541353794
285.74	1.16691908750932	0.0648686131386861	0.00157021061510417	548	0.0635328467153285	0.0014309269847375	0.0835709302674915	0.0466248396677712
286.168	1.17086876698553	0.0647723132969035	0.00156743770421472	549	0.063471766848816	0.0014269262549093	0.0834567363156974	0.04649750742322
286.542	1.17257856086405	0.0647490909090909	0.00156119308611439	550	0.0634327272727273	0.00142534256146025	0.0833429057909613	0.0463707536983556
286.912	1.17750555223757	0.0647078039927405	0.00155412998365133	551	0.0633938294010889	0.00142077283813689	0.0832294368790339	0.0462445748200396
287.3	1.17860912967833	0.0647210144927536	0.00155590580288829	552	0.0634021739130435	0.00141678101246227	0.0831163277779936	0.0461189671450637
287.7	1.18008442346003	0.0646546112115732	0.00155609258977717	553	0.0633345388788427	0.00141234358073249	0.0830035766981406	0.0459939270598528
288.072	1.18127381158098	0.0646101083032491	0.00155300984995166	554	0.0633176895306859	0.00141132791956115	0.0828911818618925	0.0458694509801707
288.492	1.18267782474751	0.0645837837837838	0.0015530152344963	555	0.0632792792792793	0.00141340503871078	0.0827791415036802	0.0457455353508292
288.858	1.18375757719151	0.0645323741007194	0.00155581794969401	556	0.0632517985611511	0.00141063501106236	0.0826674538698453	0.0456221766454015
289.286	1.18506526010774	0.064524236983842	0.00155601613881665	557	0.0632064631956912	0.00141119873644191	0.0825561172185385	0.0454993713659377
289.684	1.18653233193633	0.0644408602150538	0.00155389471700122	558	0.0631899641577061	0.00141344318101587	0.0824451298196193	0.0453771160426847
290.058	1.18544988547688	0.0644150268336315	0.00155558524116018	559	0.0631520572450805	0.00141442356173627	0.0823344899545561	0.0452554072338087
290.462	1.18889306723095	0.0643571428571428	0.00154921817505083	560	0.0631464285714286	0.00141356739051772	0.0822241959163281	0.0451342415251209
290.864	1.18971175923958	0.0643565062388592	0.00154362886101611	561	0.063126559714795	0.00140792070050613	0.0821142460093273	0.0450136155298072
291.276	1.19027563594987	0.0642918149466192	0.00153918384963766	562	0.0630996441281139	0.00140699245192667	0.0820046385492626	0.0448935258881598
291.622	1.19133361356457	0.0642415630550622	0.00153734442424913	563	0.0631047957371225	0.00140898809747283	0.081895371863064	0.0447739692673127
292.032	1.19042811365944	0.0641950354609929	0.00153256539078038	564	0.0630602836879433	0.0014127089253606	0.081786444288788	0.0446549423609803
292.422	1.18946069767514	0.0641663716814159	0.00153248257454388	565	0.0629982300884956	0.00140821928720837	0.0816778541755242	0.0445364418891984
292.804	1.19423311042395	0.0641413427561837	0.00153427767747573	566	0.063017667844523	0.00140536035314697	0.0815695998833025	0.044418464598069
293.138	1.19614416106391	0.0641552028218695	0.00153131402780944	567	0.0629770723104056	0.00140408431640282	0.0814616797830019	0.0443010072595069
293.54	1.1977310552212	0.0641161971830986	0.00153192897511567	568	0.0629366197183099	0.00139965104722687	0.0813540922562591	0.0441840666709906
293.932	1.20006515491254	0.064115992970123	0.00152779299552379	569	0.0629349736379613	0.00139771361984079	0.0812468356953791	0.0440676396553147
294.298	1.20075080265948	0.0640842105263158	0.00153028956901601	570	0.0629333333333333	0.00139527606174825	0.081139908503246	0.0439517230603463
294.674	1.20342311138137	0.0640140105078809	0.00152573872016796	571	0.062861646234676	0.00139556893361016	0.0810333090932355	0.0438363137587828
295.038	1.20584150273518	0.064	0.00152312572415692	572	0.0628216783216783	0.00139382887125841	0.080927035889127	0.0437214086479142
295.398	1.20638737467812	0.0640139616055846	0.00151570462249247	573	0.0628027923211169	0.00139230741811167	0.080821087325018	0.0436070046493865
295.784	1.20653333696472	0.063979094076655	0.00151773774980072	574	0.062808362369338	0.0013951464079012	0.0807154618452384	0.0434930987089686
296.17	1.20892934443651	0.0639582608695652	0.00151594324481888	575	0.0627826086956522	0.00139412963986513	0.0806101579042658	0.0433796877963218
296.498	1.20956883938933	0.0638958333333333	0.0015191556309635	576	0.0627430555555556	0.00139582479771754	0.0805051739666421	0.0432667689047713
296.916	1.21130818108354	0.0638994800693241	0.00151725081504393	577	0.0627660311958406	0.00139659614864646	0.0804005085068907	0.0431543390510816
297.266	1.21261133261601	0.0638685121107266	0.00151441161226717	578	0.0627024221453287	0.00139313895977359	0.0802961600094339	0.0430423952752325
297.65	1.21216764980033	0.0637927461139896	0.001512760009795	579	0.0626528497409326	0.00138782682871492	0.0801921269685124	0.0429309346401995
298.01	1.21421859006066	0.0637827586206897	0.00151143982113203	580	0.062648275862069	0.00138909035229323	0.0800884078881042	0.0428199542317354
298.38	1.21708644061458	0.0637177280550775	0.0015087902780233	581	0.0625748709122203	0.0013858946883193	0.0799850012818454	0.042709451158155
298.734	1.21700940706906	0.0636907216494845	0.00150761394071447	582	0.0625085910652921	0.00138086876503695	0.0798819056729515	0.0425994225501218
299.122	1.21885474615955	0.0636809605488851	0.00150739456409358	583	0.0624802744425386	0.0013817573166173	0.0797791195941386	0.0424898655604374
299.484	1.22102127935186	0.0636541095890411	0.00150904956361093	584	0.0624212328767123	0.00138695835405267	0.0796766415875471	0.0423807773638329
299.872	1.22032081463542	0.0636581196581197	0.00150580291817138	585	0.0623589743589744	0.00138593304465609	0.0795744702046642	0.042272155156763
300.254	1.22153736452663	0.0636279863481229	0.0015045585761483	586	0.0622901023890785	0.0013828904556416	0.0794726040062489	0.0421639961572022
300.626	1.22024040172123	0.063557069846678	0.0015028946268957	587	0.0622112436115843	0.00138137332264843	0.0793710415622564	0.0420562976044432
301.022	1.22343930458163	0.063547619047619	0.00150178431690147	588	0.0621904761904762	0.00137656512813338	0.0792697814517643	0.0419490567588974
301.366	1.22042309906945	0.0635042444821732	0.00149888479336735	589	0.0621290322580645	0.00137509801754561	0.0791688222628985	0.041842270901898
301.742	1.22335724650666	0.0634542372881356	0.00149700462649049	590	0.0620949152542373	0.00137516845526676	0.0790681625927605	0.0417359373355052
302.108	1.22682889296774	0.0634585448392555	0.00149414585202862	591	0.0620575296108291	0.00137492335180033	0.0789678010473558	0.0416300533823131
302.484	1.22506243246116	0.0634391891891892	0.00149427690430642	592	0.0620405405405405	0.00137610913923959	0.0788677362415214	0.0415246163852588
302.896	1.22411767124526	0.0634097807757167	0.00149434312885783	593	0.0620067453625632	0.00137664677819246	0.078767966798856	0.0414196237074345
303.24	1.22407118134281	0.0633905723905724	0.00149325045646221	594	0.061956228956229	0.00137868584132097	0.0786684913516493	0.0413150727319004
303.598	1.22745644076486	0.0633411764705882	0.0014909477131998	595	0.0619126050420168	0.00138299613283277	0.0785693085408131	0.0412109608615003
303.986	1.22995456703357	0.0632885906040268	0.00148963195017896	596	0.0618557046979866	0.001376968368968	0.0784704170158119	0.0411072855186793
304.368	1.23350086724826	0.0632562814070352	0.00148965254025878	597	0.0617922948073702	0.00137508495157944	0.0783718154345957	0.041004044145303
304.72	1.23463944625323	0.0632173913043478	0.00148962963338712	598	0.0617491638795987	0.00137324507766624	0.0782735024635318	0.0409012342024792
305.088	1.23519632561988	0.063212020033389	0.00148497642177766	599	0.0617295492487479	0.00137016114040925	0.0781754767773385	0.0407988531703813
305.466	1.23862138949472	0.0631666666666667	0.00148302424406469	600	0.06167	0.00136780383924368	0.0780777370590189	0.0406968985480733
305.826	1.24116363698924	0.0630881863560732	0.00148666906769236	601	0.0615940099833611	0.00136970216853719	0.0779802819997951	0.0405953678533375
306.212	1.24006940326299	0.0630863787375415	0.00148669195552571	602	0.0615116279069767	0.00136909921157396	0.0778831102990439	0.0404942586225029
306.582	1.24522459192383	0.0630514096185738	0.00148495440710755	603	0.0614792703150912	0.00136823543562566	0.0777862206642319	0.0403935684102769
306.948	1.24399372852938	0.0630364238410596	0.00148580118428254	604	0.0614834437086093	0.00136744230822523	0.0776896118108526	0.0402932947895773
307.32	1.24619586670651	0.0630115702479339	0.0014829666188826	605	0.0614710743801653	0.00136490777496769	0.0775932824623625	0.0401934353513671
307.688	1.24668089304254	0.062983498349835	0.00148386205378279	606	0.0614092409240924	0.00136421072619835	0.0774972313501196	0.0400939877044909
308.078	1.25039676116498	0.0629093904448105	0.00148454274265839	607	0.0613476112026359	0.00135920783515919	0.0774014572133207	0.039994949475513
308.43	1.25451875064162	0.0628881578947368	0.00148143275496497	608	0.0613190789473684	0.00135667391062538	0.0773059587989407	0.0398963183085566
308.812	1.25816954556609	0.0628472906403941	0.00147997262688636	609	0.0612873563218391	0.00135683906983717	0.0772107348616719	0.0397980918651461
309.186	1.26147780246226	0.0627901639344262	0.00148028752640151	610	0.0612131147540984	0.00135682282361124	0.0771157841638635	0.0397002678240497
309.552	1.26308759552738	0.0627528641571195	0.00147813157101898	611	0.0612209492635025	0.00135293235437736	0.0770211054754625	0.0396028438811244
309.954	1.26299186285585	0.0627385620915033	0.00147642753867417	612	0.0612156862745098	0.00135284695647815	0.0769266975739543	0.0395058177491625
310.272	1.2637417919673	0.062721044045677	0.00147315779168577	613	0.0612365415986949	0.00135224584331938	0.0768325592443048	0.0394091871577398
310.664	1.26369636989404	0.0626482084690554	0.00147354354242233	614	0.0611921824104235	0.0013501362083623	0.076738689278902	0.0393129498530652
311.006	1.26570170776169	0.0625853658536585	0.00146968751978614	615	0.0611349593495935	0.00135182801083142	0.0766450864774991	0.0392171035978319
311.37	1.26684207144694	0.0625584415584416	0.00146884122112207	616	0.0611266233766234	0.00135462925531346	0.0765517496471572	0.0391216461710707
311.74	1.26659684082757	0.0625283630470016	0.00146565293648881	617	0.0611215559157212	0.00135254418355554	0.0764586776021895	0.0390265753680038
312.102	1.26870784311028	0.0624724919093851	0.00146932137008787	618	0.0610647249190939	0.00135011897944542	0.0763658691641054	0.0389318889999015
312.502	1.26920047405991	0.0624458804523425	0.00146475420168501	619	0.0610436187399031	0.00134843597555437	0.0762733231615551	0.0388375848939389
312.876	1.27554942475263	0.0623774193548387	0.00146185365327136	620	0.0610032258064516	0.00134740690992969	0.076181038430275	0.0387436608930555
313.232	1.27762863073718	0.0623220611916264	0.00146147798803733	621	0.0610048309178744	0.0013454762806618	0.0760890138130336	0.0386501148558153
313.578	1.27682617829929	0.0623118971061093	0.00146148737597104	622	0.0609871382636656	0.00134247666093116	0.0759972481595777	0.0385569446562686
313.948	1.28020238341921	0.0622632423756019	0.00145956598642958	623	0.0609309791332263	0.0013381057450887	0.075905740326579	0.0384641481838158
314.32	1.28428601762619	0.0622115384615385	0.0014573741435331	624	0.060875	0.00133654878745701	0.0758144891775816	0.0383717233430717
314.692	1.28735013358763	0.0621344	0.00145755170427045	625	0.0608064	0.00133209083060055	0.0757234935829499	0.0382796680537318
315.084	1.29049130666035	0.0621182108626198	0.0014589348895701	626	0.0607603833865815	0.00132844588219565	0.0756327524198163	0.0381879802504399
315.442	1.29574733804214	0.0620797448165869	0.00145871201072304	627	0.0607049441786284	0.00132779876096438	0.0755422645720306	0.0380966578826572
315.818	1.30006029553527	0.0620063694267516	0.00145785063734541	628	0.0606528662420382	0.00132577089348049	0.0754520289301085	0.0380056989145322
316.19	1.30089210259929	0.0619650238473768	0.0014561946690489	629	0.0606359300476948	0.00132746878980316	0.075362044391182	0.0379151013247725
316.53	1.30523807743936	0.0619142857142857	0.0014534198287299	630	0.0606	0.00132218144671039	0.0752723098589486	0.0378248631065179
316.89	1.30857457169983	0.0618478605388273	0.00145033917679727	631	0.0605419968304279	0.00132022433305269	0.0751828242436228	0.0377349822672144
317.252	1.31181395486233	0.0618417721518987	0.0014539927103935	632	0.0605063291139241	0.00132237782987405	0.0750935864618864	0.03764545682849
317.62	1.31301971663511	0.0618009478672986	0.00145339317029166	633	0.0604865718799368	0.00132161714061808	0.0750045954368404	0.0375562848260314
317.99	1.31593141594193	0.0617476340694006	0.00145461066988147	634	0.0604416403785489	0.00131747380229929	0.0749158500979566	0.0374674643094618
318.354	1.31653615149193	0.0617007874015748	0.00145261901707459	635	0.0603748031496063	0.00132031146669869	0.0748273493810301	0.0373789933422208
318.694	1.31638316898233	0.0616352201257862	0.00145319561542441	636	0.0603459119496855	0.00131652960182662	0.074739092228132	0.0372908700014448
319.07	1.3176596306043	0.0616106750392465	0.00145377186580977	637	0.0602794348508634	0.00131711597197887	0.0746510775875628	0.0372030923778483
319.416	1.32120089242215	0.06158934169279	0.00144704358681379	638	0.0601880877742947	0.00131551458324886	0.0745633044138056	0.0371156585756074
319.746	1.32046223410296	0.0615524256651017	0.00144667142782699	639	0.0601377151799687	0.00130834149802922	0.0744757716674805	0.0370285667122441
320.098	1.32319643930188	0.061540625	0.00144185326560049	640	0.060071875	0.00130556513375653	0.0743884783152988	0.0369418149185111
320.484	1.32366573206429	0.0615413416536661	0.00143928036714576	641	0.0600499219968799	0.00130607618686858	0.074301423330018	0.0368554013382787
320.842	1.3272067692005	0.0614953271028037	0.00143954687827249	642	0.0600404984423676	0.00130625968878007	0.0742146056903972	0.0367693241284224
321.208	1.32764667189957	0.0614650077760498	0.00143691883170035	643	0.0599844479004666	0.00130189334798506	0.0741280243811523	0.0366835814587117
321.598	1.32897871412314	0.0614099378881988	0.00143682201359124	644	0.059944099378882	0.00130162767334322	0.0740416783929125	0.0365981715116999
321.958	1.3340316108371	0.0613643410852713	0.0014340002768199	645	0.059968992248062	0.00130141969912809	0.0739555667221765	0.0365130924826155
322.316	1.33785775309479	0.0612941176470588	0.00143379666407868	646	0.059938080495356	0.00130382711245963	0.0738696883712694	0.0364283425792537
322.638	1.33947610295966	0.061273570324575	0.00143489425857787	647	0.0599103554868624	0.00130220570106763	0.0737840423483	0.0363439200218704
322.99	1.34236667369736	0.0612469135802469	0.00143158785342078	648	0.0598518518518519	0.00130332272269932	0.0736986276671183	0.0362598230430756
323.342	1.34505699374713	0.0612265023112481	0.00142804928112605	649	0.0598212634822804	0.00130344545863748	0.0736134433472734	0.0361760498877297
323.694	1.3459362209654	0.0612276923076923	0.00142829675120692	650	0.0597938461538462	0.00129913508348411	0.073528488413972	0.0360925988128389
324.046	1.34561449631542	0.0612073732718894	0.00143213469788196	651	0.0597849462365591	0.00129930524146601	0.0734437618980371	0.0360094680874534
324.416	1.34420364015025	0.0611411042944785	0.00142886898808479	652	0.0597177914110429	0.00129969945312885	0.073359262835867	0.0359266559925656
324.786	1.34419579378782	0.0611026033690658	0.00142726597071045	653	0.0596967840735069	0.00129730398746294	0.0732749902693947	0.0358441608210094
325.146	1.34566255395885	0.0610244648318043	0.001423945788623	654	0.0596605504587156	0.00129579270824508	0.0731909432460478	0.0357619808773607
325.484	1.34725509450889	0.0609740458015267	0.00141919639291525	655	0.0596213740458015	0.00129289605865308	0.0731071208187085	0.0356801144778389
325.84	1.34798819758991	0.0609268292682927	0.00141562348312042	656	0.0595701219512195	0.00129285430725134	0.0730235220456744	0.0355985599502095
326.19	1.34727839715438	0.0608919330289193	0.00140906445281782	657	0.0594946727549467	0.00129099936698445	0.0729401459906191	0.0355173156336872
326.542	1.3518372773689	0.0608601823708207	0.00140946052670233	658	0.0594498480243161	0.00129121375558835	0.0728569917225532	0.0354363798788402
326.904	1.35296026941297	0.0608437025796662	0.00140942943324419	659	0.0593869499241275	0.00129028130961214	0.0727740583157862	0.0353557510474959
327.262	1.35720580547536	0.0607818181818182	0.00140807084167452	660	0.059330303030303	0.00128708789259952	0.0726913448498883	0.0352754275126465
327.614	1.3579646948864	0.060695915279879	0.00140938948480917	661	0.0592556732223903	0.00128767974445107	0.0726088504096523	0.0351954076583567
327.942	1.36083491174692	0.0606767371601208	0.00140934472408074	662	0.0592326283987915	0.00128531973497509	0.0725265740850565	0.0351156898796714
328.266	1.36212587454207	0.060630467571644	0.0014075115859608	663	0.059185520361991	0.00128645709358049	0.0724445149712271	0.0350362725825248
328.618	1.36075978125743	0.0606024096385542	0.00140210547600915	664	0.0591415662650602	0.00128925983832097	0.0723626721684019	0.03495715418365
328.944	1.36043383209468	0.0605323308270677	0.00140205402853902	665	0.0590796992481203	0.00128575114865837	0.0722810447818934	0.0348783331104903
329.27	1.36008360122628	0.0605225225225225	0.00139947548174815	666	0.0590630630630631	0.00128602269645907	0.0721996319220526	0.0347998078011099
329.66	1.35774753515462	0.0604857571214393	0.00139648868650755	667	0.0590314842578711	0.00128462695519679	0.0721184327042333	0.0347215767041073
330.036	1.361943475565	0.0604431137724551	0.00139212560617388	668	0.0589880239520958	0.00128573104705309	0.0720374462487565	0.0346436382785278
330.38	1.3660549352395	0.0604304932735426	0.00139018200253195	669	0.0589357249626308	0.00128238835533013	0.0719566716808749	0.0345659909937782
330.754	1.36389444885006	0.0603641791044776	0.0013853742789056	670	0.0589044776119403	0.00128157231910933	0.0718761081307382	0.0344886333295415
331.114	1.3665434693562	0.0603576751117735	0.0013856755512777	671	0.0588971684053651	0.00128036205831602	0.0717957547333583	0.0344115637756926
331.444	1.36526364219891	0.0602738095238095	0.00138351486120924	672	0.0588452380952381	0.00127868652252623	0.0717156106285749	0.0343347808322154
331.816	1.36610718791702	0.0602317979197623	0.00138086052621119	673	0.0587548291233284	0.00127769262333565	0.0716356749610215	0.0342582830091197
332.164	1.36536017690504	0.0601721068249258	0.00138010270449256	674	0.0587121661721068	0.00128171148932868	0.0715559468800915	0.0341820688263595
332.494	1.36213356110235	0.0601511111111111	0.00137838135142005	675	0.0586637037037037	0.00128257942868842	0.071476425539905	0.0341061368137524
332.818	1.36260516164305	0.0601538461538462	0.00137511473809476	676	0.0586272189349112	0.00128407269815556	0.071397110099275	0.0340304855108989
333.146	1.36582127279056	0.0600945347119645	0.00137105771799194	677	0.0586115214180207	0.00128451244901057	0.0713179997216751	0.0339551134671032
333.492	1.37004572319411	0.0600412979351032	0.00137276515350462	678	0.0585604719764012	0.00128487993254891	0.0712390935752065	0.0338800192412944
333.806	1.37031100366974	0.0599941089837997	0.00137083822888111	679	0.058500736377025	0.00128322403207835	0.0711603908325655	0.0338052014019487
334.156	1.3698595118512	0.0599647058823529	0.00136699367453118	680	0.0584441176470588	0.00128366535943166	0.0710818906710118	0.0337306585270122
334.484	1.370550821023	0.0599500734214391	0.0013624415967566	681	0.0583994126284875	0.00127940597784392	0.0710035922723364	0.0336563892038242
334.83	1.3689865503613	0.0598973607038123	0.00135656808192639	682	0.0584134897360704	0.00127739174183119	0.0709254948228299	0.0335823920290417
335.182	1.36933453788199	0.0598506588579795	0.00135326311395923	683	0.058389458272328	0.00127400576675852	0.0708475975132515	0.0335086656085645
335.562	1.37224730917363	0.0598421052631579	0.00135157846646547	684	0.0583479532163743	0.00127095455848479	0.070769899538798	0.0334352085574606
335.906	1.3748788026181	0.059821897810219	0.00134973992964184	685	0.0583153284671533	0.00126928778327267	0.0706924000990726	0.0333620194998928
336.25	1.37778280309525	0.0597521865889213	0.00134966690428619	686	0.0582798833819242	0.00126630448712315	0.0706150983980548	0.0332890970690458
336.576	1.37870089800839	0.0596943231441048	0.00134898466439205	687	0.0582125181950509	0.00126433440914538	0.0705379936440699	0.033216439907054
336.87	1.38126956802759	0.0596686046511628	0.00135063770566869	688	0.0581744186046512	0.00126535013466642	0.0704610850497591	0.0331440466649299
337.222	1.38583128940596	0.0596139332365747	0.00135124356735215	689	0.058188679245283	0.00126530996316088	0.0703843718320497	0.0330719160024934
337.574	1.3880177877661	0.0595768115942029	0.00135000297891791	690	0.0581565217391304	0.00126848363477447	0.0703078532121257	0.0330000465883014
337.938	1.38659059102297	0.0595803183791606	0.00134601903752104	691	0.05810998552822	0.00126903027634642	0.0702315284153983	0.0329284370995785
338.312	1.38489197229569	0.0595173410404624	0.00134260370462866	692	0.0580520231213873	0.00126707037964604	0.0701553966714771	0.0328570862221482
338.66	1.38519697147357	0.0594978354978355	0.00133737871836617	693	0.058005772005772	0.00126597903925096	0.0700794572141412	0.0327859926503642
338.992	1.38435064347273	0.0594380403458213	0.0013408587075498	694	0.0579538904899135	0.0012676449346511	0.0700037092813107	0.0327151550870434
339.32	1.38625587646367	0.0593697841726619	0.00133891665354968	695	0.0579021582733813	0.00126612210739503	0.0699281521150183	0.0326445722433987
339.642	1.38802142624479	0.0593247126436782	0.00133887294443413	696	0.0578304597701149	0.00126362439613724	0.0698527849613814	0.0325742428389726
339.988	1.39069783870414	0.0592855093256815	0.00133863657400357	697	0.0577704447632712	0.00125793574795803	0.0697776070705743	0.0325041656015715
340.326	1.39558252432495	0.0592607449856733	0.00133386200093128	698	0.0577449856733524	0.00125702084706767	0.0697026176968002	0.0324343392672009
340.688	1.3980597618036	0.0591931330472103	0.00132822886665893	699	0.0576623748211731	0.00125800614283558	0.0696278160982641	0.0323647625800005
341.04	1.40287457351612	0.0591657142857143	0.00132737530952805	700	0.0576628571428571	0.00125555307724507	0.0695532015371458	0.0322954342921805
341.388	1.4036290871765	0.0591212553495007	0.00132207287069138	701	0.0575948644793153	0.00125432804090885	0.0694787732795727	0.0322263531639585
341.734	1.40701949012513	0.059042735042735	0.0013209965408439	702	0.0575612535612536	0.0012526622987842	0.0694045305955931	0.0321575179634964
342.094	1.41028201249052	0.05900426742532	0.00131716930801839	703	0.0575419630156472	0.00125079423790293	0.0693304727591497	0.0320889274668386
342.438	1.41162696969928	0.0589318181818182	0.00131631508910398	704	0.0574772727272727	0.00124850137039611	0.0692565990480535	0.03202058045785
342.824	1.41484879964203	0.0589219858156028	0.00131283579435982	705	0.0574836879432624	0.00124718147965056	0.0691829087439576	0.0319524757281558
343.158	1.41813156076666	0.0588753541076487	0.00131697850010725	706	0.0574475920679887	0.00124723242010907	0.0691094011323315	0.0318846120770801
343.524	1.41866452544225	0.0588373408769448	0.00131506157532506	707	0.0574087694483734	0.00124860304860818	0.0690360755024348	0.0318169883115868
343.856	1.42060008530534	0.0588248587570621	0.00131046281868276	708	0.0573757062146893	0.00124477367328721	0.068962931147293	0.0317496032462198
344.2	1.42045033249818	0.0588067700987306	0.0013086394676775	709	0.0573653032440056	0.00124671676747081	0.068889967363671	0.0316824557030446
344.548	1.42173884345374	0.0587802816901409	0.00130886833549268	710	0.0573267605633803	0.00124668180635079	0.0688171834520487	0.0316155445115897
344.884	1.42338091082303	0.0587819971870605	0.00130903186405473	711	0.0572995780590717	0.00124276866058146	0.0687445787165964	0.031548868508789
345.212	1.42738988269275	0.0587162921348315	0.00130710504035603	712	0.0572247191011236	0.00124054625948558	0.0686721524651497	0.0314824265389248
345.496	1.43124352068395	0.0586928471248247	0.00130768585611314	713	0.0572173913043478	0.00124414866112295	0.068599904009185	0.0314162174535709
345.82	1.4296332739959	0.0586582633053221	0.00130610401331129	714	0.0571932773109244	0.00124712981019992	0.068527832663796	0.0313502401115365
346.18	1.431495276756	0.0586013986013986	0.00130301773920135	715	0.0571748251748252	0.00124187696896228	0.0684559377476689	0.0312844933788107
346.536	1.43330411425513	0.0585614525139665	0.00130135425273266	716	0.057159217877095	0.00123744482189764	0.0683842185830589	0.0312189761285072
346.866	1.43581387715835	0.0585244072524407	0.00130156267767802	717	0.0571352859135286	0.00123596324489469	0.0683126744957664	0.0311536872408099
347.208	1.43661978144116	0.0584623955431755	0.00129808785573655	718	0.0571058495821727	0.00123545815365279	0.0682413048151141	0.0310886256029185
347.554	1.43196707643884	0.05842280945758	0.00129836325486552	719	0.0570987482614743	0.00123278039533901	0.0681701088739226	0.0310237901089947
347.884	1.43783520662962	0.0583972222222222	0.00129867676091861	720	0.0570805555555556	0.00123189613673974	0.0680990860084887	0.0309591796601097
348.24	1.43963274141021	0.0583245492371706	0.00129640390698306	721	0.0570152565880721	0.00123254445566327	0.0680282355585611	0.0308947931641909
348.57	1.44188419715177	0.0582576177285319	0.00129547993224214	722	0.0569556786703601	0.00123382607368302	0.067957556867319	0.0308306295359698
348.916	1.44455094552225	0.0582074688796681	0.00129179003935173	723	0.0569183955739972	0.00123332490005212	0.0678870492813485	0.0307666876969306
349.264	1.44820591755872	0.058171270718232	0.0012901059853287	724	0.0568618784530387	0.00123278283392275	0.067816712150621	0.0307029665752584
349.574	1.44886021694755	0.0581434482758621	0.0012893478263011	725	0.0568165517241379	0.00123164957648152	0.0677465448284704	0.0306394651057888
349.892	1.44946533628002	0.0580826446280992	0.00128928079623856	726	0.0568044077134986	0.0012273095300986	0.0676765466715715	0.0305761822299574
350.212	1.45258165249791	0.0580275103163686	0.001287437383529	727	0.0567510316368638	0.00122379590690748	0.0676067170399182	0.0305131168957497
350.58	1.45526239062622	0.0579945054945055	0.00128499194631535	728	0.0566978021978022	0.00122171298337548	0.0675370552968016	0.030450268057652
350.928	1.45925421665619	0.0579807956104252	0.00128171891622788	729	0.0566529492455418	0.00122102326581433	0.0674675608087886	0.0303876346766021
351.284	1.46216489664838	0.0579315068493151	0.00127958906232937	730	0.0566	0.00121939136321797	0.0673982329457005	0.0303252157199407
351.598	1.46678322208443	0.0579042407660739	0.00127828113980424	731	0.0565554035567715	0.0012221174681072	0.0673290710805922	0.0302630101613634
351.864	1.46996335003076	0.0578825136612022	0.00127581816354299	732	0.0565382513661202	0.0012224474142899	0.0672600745897307	0.030201016980873
352.206	1.47119375101679	0.0578253751705321	0.0012751562639992	733	0.0565129604365621	0.0012234248576846	0.0671912428525746	0.0301392351647318
352.53	1.47498150727852	0.0577683923705722	0.00127384192662759	734	0.0564822888283379	0.00122229603022575	0.0671225752517536	0.0300776637054153
352.89	1.47896587594319	0.0577170068027211	0.00126806681957925	735	0.0564353741496599	0.00122080444073594	0.0670540711730475	0.0300163016015653
353.22	1.48151873935841	0.0577201086956522	0.00126574760294542	736	0.0563940217391304	0.00121907791462199	0.0669857300053663	0.0299551478579438
353.572	1.48408670588763	0.0576472184531886	0.00126117958934633	737	0.0563500678426052	0.00121807056782774	0.0669175511407298	0.0298942014853877
353.878	1.48557552987424	0.0576124661246612	0.00125969439672494	738	0.0562953929539295	0.00121980141258294	0.0668495339742477	0.0298334615007633
354.21	1.48846126181902	0.0574912043301759	0.00125875228878854	739	0.0562787550744249	0.00121964281410786	0.0667816779040997	0.0297729269269213
354.544	1.4903896618042	0.0574567567567568	0.00125870469342789	740	0.0562108108108108	0.00121727235344805	0.0667139823315157	0.0297125967926529
354.88	1.48908101918041	0.0574385964912281	0.00125470885259389	741	0.0561997300944669	0.00121607058477821	0.0666464466607565	0.0296524701326449
355.19	1.49309866000107	0.0574150943396226	0.00125498843574871	742	0.056177897574124	0.00121447128355655	0.066579070299094	0.0295925459874367
355.512	1.49219079327889	0.0573701211305518	0.00125380290566784	743	0.05614266487214	0.00121274508821409	0.0665118526567923	0.0295328234033768
355.834	1.49167629560926	0.0573279569892473	0.00125283265708144	744	0.0561209677419355	0.00121070892418289	0.0664447931470885	0.0294733014325795
356.166	1.49433701794046	0.057310067114094	0.00125086653829103	745	0.0560510067114094	0.00120762570122464	0.0663778911861736	0.0294139791328831
356.46	1.49462022940287	0.0572680965147453	0.00125136465712968	746	0.0560348525469169	0.00120765386371396	0.0663111461931737	0.0293548555678068
356.756	1.49707020121956	0.0572369477911647	0.00125110040007582	747	0.0560107095046854	0.0012074754550328	0.0662445575901317	0.0292959298065098
357.086	1.49935720116528	0.0572058823529412	0.0012501403283305	748	0.0559812834224599	0.00120448954805064	0.0661781248019883	0.0292372009237491
357.392	1.50201388147897	0.0571695594125501	0.001249161893673	749	0.0559786381842457	0.00120101293458035	0.0661118472565638	0.0291786679998388
357.726	1.50372633476192	0.0571306666666667	0.0012459445938239	750	0.055976	0.00120207228493589	0.06604572438454	0.0291203301206094
358.03	1.50563521422575	0.0570972037283622	0.00124240111907044	751	0.0559627163781624	0.00120286583030158	0.0659797556194418	0.0290621863773671
358.374	1.5071812214812	0.0570505319148936	0.00124280344915995	752	0.0559175531914894	0.00120430123631631	0.0659139403976196	0.0290042358668541
358.712	1.50682089469072	0.0570225763612218	0.00124339223862839	753	0.0559150066401062	0.00120568804919365	0.0658482781582312	0.0289464776912086
359.02	1.50868597549833	0.0569522546419098	0.0012440773323131	754	0.0558726790450928	0.00120652940034063	0.0657827683432243	0.0288889109579258
359.358	1.51250378119576	0.056953642384106	0.0012395202853695	755	0.0558516556291391	0.00120264349727106	0.0657174103973185	0.0288315347798185
359.674	1.51397378282021	0.0569365079365079	0.00123632402158729	756	0.0558439153439153	0.00120500906376512	0.0656522037679887	0.0287743482749789
359.986	1.51638744992478	0.056892998678996	0.00123376187050917	757	0.0558124174372523	0.00120460571072381	0.065587147905447	0.0287173505667397
360.292	1.51841922772911	0.0568390501319261	0.00123364252014682	758	0.0557519788918206	0.00120522480185089	0.065522242262626	0.0286605407836365
360.592	1.52129330480143	0.0567826086956522	0.00123277325646476	759	0.0556943346508564	0.00120739274824723	0.0654574862951616	0.02860391805937
360.932	1.52227938971922	0.05675	0.00123059191167192	760	0.0556684210526316	0.00120498095522239	0.0653928794613761	0.0285474815327686
361.258	1.52292673597961	0.056688567674113	0.00123152118340527	761	0.0556294349540079	0.0012035814953478	0.0653284212222617	0.0284912303477514
361.554	1.52350202278029	0.0566351706036745	0.00123119400499512	762	0.0555826771653543	0.00120104327710018	0.0652641110414635	0.0284351636532914
361.87	1.52502232511665	0.056605504587156	0.00123040949779333	763	0.0555491480996068	0.0012011209917776	0.065199948385263	0.028379280603379
362.196	1.526032849287	0.0565837696335078	0.00122836530155563	764	0.0555078534031414	0.00119990609383818	0.0651359327225619	0.0283235803569861
362.536	1.52887327793141	0.0564915032679739	0.00122963139188231	765	0.0554797385620915	0.00119671783935658	0.0650720635248658	0.0282680620780304
362.828	1.53036735769887	0.0564621409921671	0.00122974593187722	766	0.0554569190600522	0.00119664196351184	0.065008340266268	0.0282127249353395
363.144	1.53178744828983	0.056406779661017	0.00122971224513189	767	0.0554471968709257	0.00119759561107229	0.0649447624234334	0.0281575681026158
363.48	1.53554806895262	0.0563385416666667	0.00122837604851348	768	0.0554088541666667	0.00119283372009655	0.0648813294755828	0.0281025907584019
363.8	1.53421989786014	0.0563224967490247	0.0012253902841852	769	0.0553836150845254	0.00119328518617421	0.0648180409044767	0.0280477920860459
364.112	1.52978631890281	0.0562701298701299	0.001221769380212	770	0.0553350649350649	0.00119256561519732	0.0647548961944003	0.0279931712736667
364.41	1.53008432256144	0.0562386511024643	0.00121987679625323	771	0.0552996108949416	0.00119015496478623	0.0646918948321471	0.0279387275141204
364.742	1.5306013109302	0.0561968911917098	0.00121758680845154	772	0.055259067357513	0.00118779195535421	0.0646290363070044	0.0278844600049666
365.054	1.53225935704871	0.0561707632600259	0.00121689634949179	773	0.0552263906856404	0.00118758780871878	0.064566320110737	0.0278303679484344
365.406	1.53297787066503	0.0561317829457364	0.00121848946901579	774	0.0551860465116279	0.00118558911231367	0.0645037457375728	0.02777645055139
365.702	1.53296790700752	0.05608	0.00121795675502072	775	0.0551483870967742	0.00118470971235949	0.0644413126841872	0.0277227070253032
366.036	1.53024734407248	0.0560283505154639	0.00121706474043898	776	0.055090206185567	0.00118179427071278	0.0643790204496886	0.0276691365862149
366.366	1.53106550991527	0.05601287001287	0.00121805548071537	777	0.0550553410553411	0.00118340888107621	0.0643168685356027	0.027615738454705
366.722	1.5325648870561	0.0559820051413882	0.00121630984186805	778	0.0550539845758355	0.00118166747983319	0.0642548564458588	0.0275625118558603
367.042	1.53760886289906	0.0559281129653402	0.00121720176247679	779	0.0550192554557124	0.00118157204456495	0.0641929836867742	0.0275094560192421
367.336	1.54046729781715	0.0559179487179487	0.00121455387502375	780	0.0549666666666667	0.00118272276388897	0.0641312497670404	0.0274565701788556
367.632	1.54481273528457	0.0558847631241997	0.00121237500622139	781	0.0549526248399488	0.00118023110535584	0.0640696541977079	0.0274038535731178
367.934	1.54965179383792	0.0558695652173913	0.00121033180965036	782	0.0548823529411765	0.00117829456572206	0.0640081964921726	0.027351305444827
368.236	1.55290402972749	0.0558212005108557	0.00120673178844664	783	0.0548199233716475	0.00117697616298591	0.0639468761661612	0.0272989250411317
368.602	1.55388356044655	0.0558035714285714	0.00120731477582935	784	0.0548035714285714	0.00117965831386675	0.0638856927377171	0.0272467116135003
368.944	1.55529311850008	0.0557630573248408	0.00120347144587406	785	0.0547388535031847	0.0011809318980324	0.0638246457271863	0.0271946644176909
369.256	1.55607896937226	0.0557328244274809	0.00120271473888402	786	0.054676844783715	0.00117876533142729	0.0637637346572038	0.0271427827137209
369.568	1.55792552246579	0.0557407878017789	0.00120343100318068	787	0.0546556543837357	0.00117283734993512	0.0637029590526793	0.0270910657658377
369.886	1.56025528213291	0.055746192893401	0.00120246195067031	788	0.0546269035532995	0.00116966524568842	0.0636423184407841	0.027039512842489
370.246	1.56376566120219	0.0557186311787072	0.00120078210461964	789	0.0545779467680608	0.00116679658394686	0.0635818123509369	0.0269881232162936
370.56	1.56543104184552	0.0557012658227848	0.00120266927223621	790	0.0545189873417722	0.00116257975097545	0.0635214403147905	0.026936896164012
370.884	1.56609025264179	0.0556814159292035	0.00120173299594333	791	0.0544854614412137	0.00116059748948887	0.0634612018662185	0.0268858309665181
371.22	1.56352469557322	0.0556565656565657	0.00120086756505579	792	0.0544570707070707	0.00115850034253728	0.063401096541302	0.0268349269087706
371.528	1.56492642568487	0.0556040353089533	0.00119734866562978	793	0.0544337957124842	0.00115719466472934	0.0633411238783161	0.0267841832797843
371.798	1.56715822114022	0.0555591939546599	0.00119346838968488	794	0.0544030226700252	0.0011541043765558	0.0632812834177169	0.0267335993726023
372.192	1.57134281268766	0.0555220125786164	0.00119327141785632	795	0.0543849056603774	0.00115414555075041	0.0632215747021286	0.0266831744842682
372.488	1.57423744074994	0.0554899497487437	0.00119183707038751	796	0.0543442211055276	0.00115435528550935	0.0631619972763305	0.0266329079157982
372.824	1.57636616665658	0.0554905897114178	0.00119081921772409	797	0.0543011292346299	0.00115394338444739	0.063102550687244	0.0265827989721539
373.138	1.57694706125704	0.0554411027568922	0.00118965479798271	798	0.0542606516290727	0.00115126562372396	0.06304323448392	0.0265328469622151
373.456	1.57884282798376	0.0553792240300375	0.00118915532867305	799	0.0541927409261577	0.0011506215409658	0.0629840482175263	0.0264830511987527
373.792	1.58076448072515	0.055355	0.00118834145579084	800	0.0541525	0.00114960354043486	0.0629249914413347	0.0264334109984021
374.092	1.58366152730352	0.0552808988764045	0.00118890971826547	801	0.0540873907615481	0.00114944629086273	0.0628660637107091	0.0263839256816368
374.436	1.58587275327877	0.0552244389027431	0.00118660196129429	802	0.0540523690773067	0.00115078550493609	0.0628072645830924	0.0263345945727416
374.788	1.58625415351332	0.0551805728518057	0.0011856882791049	803	0.0540224159402242	0.00114931136431487	0.0627485936179947	0.0262854169997871
375.088	1.58801299183087	0.0551542288557214	0.00118499654470345	804	0.0540124378109453	0.00114680712756882	0.062690050376981	0.0262363922946033
375.378	1.58712765600127	0.0551105590062112	0.00118417598004644	805	0.053960248447205	0.00114651062406323	0.062631634423659	0.0261875197927543
375.708	1.58664159517462	0.0550918114143921	0.00118433529832888	806	0.0539578163771712	0.00114361631147522	0.0625733453236671	0.0261387988335127
376.014	1.58750278016982	0.0550458488228005	0.00118484050002104	807	0.0539033457249071	0.00114294463479733	0.0625151826446622	0.0260902287598341
376.328	1.59174191805033	0.0549876237623762	0.00118849083670559	808	0.0538836633663366	0.00114420531368955	0.0624571459563084	0.0260418089183326
376.702	1.59457552172865	0.0549369592088999	0.00118869412440503	809	0.0538442521631644	0.00114333557206241	0.0623992348302647	0.0259935386592552
377.026	1.59765311940254	0.0549037037037037	0.0011870603102268	810	0.0538123456790123	0.00114003103977894	0.0623414488401733	0.0259454173364577
377.372	1.60296482822683	0.0548581997533909	0.00118769113494875	811	0.0537780517879161	0.00114266202084432	0.0622837875616484	0.0258974443073802
377.684	1.603959951068	0.0548325123152709	0.001186167058389	812	0.0537487684729064	0.00113885957052951	0.0622262505722643	0.0258496189330225
378.026	1.60616914376836	0.0548290282902829	0.00118684349879555	813	0.0537318573185732	0.00113749398388974	0.0621688374515441	0.0258019405779202
378.34	1.60624361788615	0.0547911547911548	0.00118657957316804	814	0.0537223587223587	0.00113608100555821	0.0621115477809482	0.025754408610121
378.676	1.61121725688828	0.0547361963190184	0.00118644270559041	815	0.0536957055214724	0.00113607667980809	0.0620543811438633	0.0257070224011606
378.982	1.61183507421079	0.0547279411764706	0.00118297285648555	816	0.0536862745098039	0.00113446930659792	0.0619973371255907	0.0256597813260397
379.276	1.61414072829425	0.0546903304773562	0.00118130935171775	817	0.0536572827417381	0.00113061787956683	0.0619404153133356	0.0256126847632001
379.558	1.61644467486177	0.0546625916870416	0.00118046637321884	818	0.0536210268948655	0.00113104377846535	0.0618836152961959	0.0255657320945023
379.906	1.61877320208991	0.0546153846153846	0.00118072199301503	819	0.0536043956043956	0.00113121334820275	0.0618269366651512	0.0255189227052016
380.196	1.6222707074608	0.0545634146341463	0.00117923517422211	820	0.0535512195121951	0.00113173664923534	0.0617703790130517	0.0254722559839264
380.504	1.62535334745309	0.0545115712545676	0.00117747901013952	821	0.0535006090133983	0.00112911448039982	0.061713941934608	0.0254257313226548
380.774	1.62628367478079	0.0544890510948905	0.00117841011670134	822	0.0534428223844282	0.00112733098161384	0.0616576250263795	0.0253793481166924
381.074	1.62690274567491	0.0544690157958688	0.00117769516290048	823	0.053404617253949	0.00112473199690282	0.0616014278867643	0.0253331057646503
381.37	1.62992036256272	0.0544708737864078	0.00117705670612088	824	0.053381067961165	0.00112554562783842	0.0615453501159887	0.025287003668423
381.672	1.63318400095432	0.0544436363636364	0.00117485231374002	825	0.0533478787878788	0.00112594099566927	0.0614893913160961	0.0252410412331661
381.98	1.63523603056909	0.0544358353510896	0.00117438041925597	826	0.0533075060532688	0.00112795976831359	0.061433551090937	0.025195217867275
382.298	1.63664214981783	0.0544401451027811	0.0011750831935031	827	0.0532841596130593	0.00112692885959562	0.0613778290461585	0.0251495329823634
382.642	1.63452553243673	0.0544106280193237	0.00117343331120127	828	0.0532294685990338	0.00112462405862475	0.0613222247891941	0.0251039859932418
382.908	1.63573484573947	0.0543715319662244	0.00117245372957711	829	0.0531990349819059	0.00112374142489771	0.0612667379292531	0.0250585763178959
383.188	1.63949835727463	0.0543373493975904	0.00117076185522249	830	0.0531734939759036	0.00112242957560452	0.0612113680773108	0.0250133033774664
383.502	1.64135994486414	0.0543032490974729	0.00116893402707515	831	0.0531287605294826	0.00112288457821965	0.0611561148460985	0.0249681665962275
383.796	1.64048821315601	0.0542836538461538	0.00116611353736359	832	0.0531105769230769	0.00112029053768827	0.0611009778500929	0.0249231654015663
384.102	1.64302324791025	0.0542160864345738	0.00116611619783179	833	0.053046818727491	0.00111880682612136	0.0610459567055068	0.0248782992239624
384.406	1.64225830023605	0.0541822541966427	0.00116561518559253	834	0.0529952038369305	0.00111818884018712	0.0609910510302788	0.0248335674969674
384.684	1.64265901234629	0.0541293413173653	0.00116198896363911	835	0.0529508982035928	0.00111853608900961	0.0609362604440635	0.0247889696571847
385.08	1.64601465096225	0.0541172248803828	0.00116122830426374	836	0.0529497607655502	0.00111630565448604	0.0608815845682221	0.0247445051442494
385.388	1.64901428780407	0.0540884109916368	0.00115947411379912	837	0.0529199522102748	0.00111446090847095	0.0608270230258124	0.0247001734008085
385.678	1.65256993930659	0.0540429594272076	0.00115857809516233	838	0.0529069212410501	0.00111330599983956	0.0607725754415789	0.024655973872501
386.014	1.65676544264923	0.054030989272944	0.00115772973053281	839	0.0528748510131108	0.00111252897324662	0.0607182414419441	0.0246119060079383
386.326	1.66242001191903	0.053997619047619	0.00115695547573559	840	0.0528547619047619	0.00111069698178597	0.0606640206549982	0.024567969258685
386.618	1.66173530418221	0.0539405469678954	0.0011568867686314	841	0.052820451843044	0.00110835698881507	0.06060991271049	0.024524163079239
386.912	1.66468886490331	0.0539216152019002	0.00115634366702652	842	0.0528004750593824	0.00110790507253078	0.0605559172398177	0.024480486927013
387.198	1.66697773992276	0.0538932384341637	0.00115433857487927	843	0.0527829181494662	0.00110699090351294	0.0605020338760193	0.0244369402623152
387.504	1.66797311972497	0.0538530805687204	0.0011548549376214	844	0.052760663507109	0.00110589000295405	0.0604482622537634	0.0243935225483304
387.812	1.67013795410759	0.0538201183431953	0.00115372106250467	845	0.0527029585798817	0.00110440429328005	0.0603946020093404	0.0243502332511013
388.14	1.67228403911985	0.0538156028368794	0.0011537365830561	846	0.0526808510638298	0.00110578948434971	0.0603410527806529	0.02430707183951
388.432	1.67535869209479	0.0537922077922078	0.00115323521373251	847	0.0526540731995277	0.00110513967704687	0.0602876142072069	0.0242640377852596
388.762	1.67669990575748	0.0537806603773585	0.00115358696255407	848	0.0526556603773585	0.0011067736802678	0.0602342859301029	0.0242211305628557
389.098	1.67728531389135	0.0537455830388693	0.00115305445208722	849	0.0526219081272085	0.00110680317578472	0.0601810675920269	0.0241783496495884
389.428	1.68156779142725	0.0537411764705882	0.00114977420986686	850	0.0526117647058824	0.00110528212052331	0.0601279588372415	0.0241356945255143
389.752	1.68331045997955	0.0536991774383079	0.00114957589659629	851	0.0525522914218566	0.00110421013788829	0.0600749593115769	0.0240931646734387
390.096	1.68639996005673	0.0536807511737089	0.00114890765182934	852	0.0525586854460094	0.00110461906636177	0.0600220686624226	0.0240507595788977
390.398	1.69105180725395	0.0536295427901524	0.0011485338922547	853	0.0525228604923798	0.00110464283691292	0.0599692865387185	0.0240084787301405
390.672	1.69261902462907	0.0535925058548009	0.00114630850204687	854	0.0524894613583138	0.00110285618101024	0.0599166125909462	0.0239663216181123
391.01	1.69541277115905	0.0535859649122807	0.00114516997792644	855	0.0524795321637427	0.00110443719866842	0.0598640464711205	0.0239242877364367
391.334	1.69911528839786	0.0535467289719626	0.00114667136057779	856	0.0524415887850467	0.00110408375653341	0.0598115878327809	0.0238823765813984
391.694	1.70246018280395	0.0535449241540257	0.00114463004184198	857	0.0524107351225204	0.00110571459644889	0.059759236330983	0.0238405876519265
392.006	1.70325949226793	0.0534965034965035	0.00114235593543785	858	0.0523519813519814	0.00110528879125164	0.0597069916222906	0.0237989204495773
392.332	1.70561683450166	0.0534644935972061	0.0011421160629725	859	0.0523701979045402	0.00110414631875184	0.0596548533647666	0.0237573744785172
392.63	1.70767230536923	0.053446511627907	0.00113860599657969	860	0.0523325581395349	0.00110227785379132	0.0596028212179654	0.0237159492455067
392.932	1.70984902030198	0.0533960511033682	0.00113607128457548	861	0.0523205574912892	0.00110208996827764	0.0595508948429243	0.0236746442598833
393.274	1.7147307501669	0.0533828306264501	0.00113302827401355	862	0.0522946635730858	0.00109916413601569	0.0594990739021554	0.0236334590335453
393.608	1.7194640025506	0.0533580533024334	0.00113077398419501	863	0.0522618771726535	0.00109464533922694	0.0594473580596374	0.0235923930809352
393.936	1.72080123529581	0.053375	0.00112972472350344	864	0.0522361111111111	0.00109180670109934	0.0593957469808079	0.0235514459190239
394.214	1.72295694916331	0.0533294797687861	0.00112671482845268	865	0.0522127167630058	0.00108836535510376	0.0593442403325549	0.0235106170672944
394.516	1.72287102263113	0.053284064665127	0.00112491272908297	866	0.0521685912240185	0.00108577259954914	0.0592928377832093	0.0234699060477259
394.808	1.72186396417878	0.0532364475201845	0.0011255841857174	867	0.052161476355248	0.00108519766830432	0.0592415390025364	0.023429312384778
395.148	1.72687983110852	0.053205069124424	0.00112212778732849	868	0.0521497695852535	0.00108585666415627	0.0591903436617287	0.0233888356053748
395.486	1.72728036247564	0.0531875719217491	0.00112172171407234	869	0.052156501726122	0.00108402316357467	0.0591392514333977	0.0233484752388896
395.764	1.72849782584784	0.0531287356321839	0.00111887495567795	870	0.0521080459770115	0.00108408875128526	0.0590882619915663	0.0233082308171291
396.066	1.73100210090209	0.0530654420206659	0.0011166223880843	871	0.0520780711825488	0.00108222520050597	0.0590373750116612	0.0232681018743185
396.38	1.7317712462154	0.053045871559633	0.00111573604611068	872	0.0520596330275229	0.00108139981704312	0.0589865901705047	0.0232280879470857
396.736	1.73114588195855	0.0530309278350515	0.00111219841126817	873	0.0520252004581901	0.00108008671351507	0.058935907146308	0.0231881885744466
397.016	1.7322960563236	0.0529839816933638	0.00111172733213644	874	0.0519977116704805	0.00107849497510812	0.0588853256186628	0.0231484032977898
397.316	1.73619452909705	0.0529257142857143	0.00111029724218879	875	0.0519862857142857	0.00107604255030707	0.0588348452685344	0.0231087316608619
397.66	1.73364801044741	0.0528812785388128	0.00111178145656008	876	0.0519566210045662	0.00107542981935289	0.0587844657782541	0.0230691732097525
397.964	1.73401722356961	0.0528392246294185	0.00111125879659612	877	0.0519384264538198	0.00107570130785737	0.0587341868315113	0.0230297274928796
398.266	1.73722095981693	0.0527858769931663	0.00111115262372267	878	0.051879271070615	0.00107499650123082	0.058684008113347	0.0229903940609751
398.578	1.74116206588892	0.0527554038680319	0.00111171541785919	879	0.0518270762229807	0.00107100172696886	0.058633929310146	0.0229511724670703
398.882	1.73968500267729	0.0527386363636364	0.00110955776168817	880	0.0517954545454545	0.00106975092731424	0.0585839501096295	0.0229120622664813
399.182	1.74138525032898	0.0526901248581158	0.00110801951699155	881	0.0517661748013621	0.00106804999412948	0.0585340702008484	0.0228730630167951
399.502	1.74124624975095	0.0526780045351474	0.00110832228946972	882	0.051718820861678	0.00106708846406856	0.0584842892741756	0.0228341742778552
399.832	1.74543654884826	0.0526477916194791	0.00110618065362679	883	0.0516942242355606	0.00106604736427677	0.0584346070212994	0.0227953956117476
400.15	1.7460621474752	0.0526357466063348	0.00110658309573597	884	0.0516696832579186	0.00106363033808723	0.0583850231352158	0.022756726582787
400.462	1.74588810202395	0.0526146892655367	0.00110860395504851	885	0.0516497175141243	0.00106221973670404	0.0583355373102223	0.0227181667575026
400.766	1.7468726730281	0.0526139954853273	0.00110656704305109	886	0.0516185101580135	0.0010616369238657	0.05828614924191	0.0226797157046247
401.078	1.75092396410219	0.0525839909808343	0.00110612167630357	887	0.0516054114994363	0.00106080759392655	0.0582368586271576	0.022641372995071
401.398	1.75438457975855	0.0525945945945946	0.00110442772096462	888	0.0516036036036036	0.00105947523563934	0.0581876651641237	0.0226031382019328
401.664	1.75406752093207	0.0525714285714286	0.00110349404788665	889	0.0515905511811024	0.00105918735124843	0.0581385685522405	0.022565010900462
401.956	1.75593395839858	0.0525325842696629	0.0011004856151847	890	0.0515483146067416	0.00105859242185461	0.0580895684922067	0.0225269906680574
402.242	1.75706775762489	0.0524624017957351	0.00110101777371868	891	0.0514814814814815	0.00105834844180253	0.0580406646859809	0.0224890770842513
402.524	1.75571332495817	0.0524551569506726	0.00110206603043374	892	0.0514708520179372	0.00105552767959157	0.0579918568367751	0.0224512697306971
402.834	1.7574511148202	0.0524143337066069	0.00110084271822858	893	0.0514266517357223	0.00105400668921043	0.0579431446490473	0.0224135681911552
403.164	1.75926954663811	0.0523736017897092	0.00109862082958111	894	0.0514228187919463	0.00105140402369778	0.0578945278284957	0.022375972051481
403.488	1.75844830874503	0.0523374301675978	0.00109789556222687	895	0.0513921787709497	0.00104863925995232	0.0578460060820517	0.0223384808996113
403.758	1.76140884570239	0.0523191964285714	0.00109751844041358	896	0.0513883928571429	0.00104636093882733	0.0577975791178735	0.0223010943255522
404.022	1.76429569038112	0.0523076923076923	0.00109696883409428	897	0.0513333333333333	0.00104555056400652	0.0577492466453395	0.0222638119213656
404.304	1.76736075385228	0.0522850779510022	0.00109726263063064	898	0.0513251670378619	0.00104245577368112	0.0577010083750418	0.0222266332811575
404.62	1.7655826523061	0.0522447163515017	0.00109476065298399	899	0.0512791991101224	0.00104325245580298	0.05765286401878	0.0221895580010647
404.944	1.7665880073918	0.05222	0.00109432194379527	900	0.0512733333333333	0.00104267083884469	0.0576048132895546	0.0221525856792429
405.248	1.76782876862482	0.0521908990011099	0.00109269706892346	901	0.0512475027746948	0.00104221920991324	0.057556855901561	0.0221157159158544
405.526	1.77025454861457	0.052159645232816	0.00109198086584959	902	0.0512084257206208	0.00104501083497915	0.0575089915701826	0.0220789483130555
405.804	1.77006375364639	0.0521151716500554	0.00109354957425648	903	0.0511827242524917	0.00104403705312148	0.0574612200119852	0.0220422824749845
406.082	1.77101533205558	0.0520840707964602	0.00109199722103903	904	0.0511261061946903	0.0010425569005485	0.0574135409447104	0.0220057180077499
406.38	1.77165058380658	0.0520552486187845	0.00109074300830509	905	0.0510895027624309	0.00104078114766659	0.0573659540872697	0.0219692545194182
406.666	1.77150901248156	0.0520176600441501	0.00108868532896039	906	0.0510529801324503	0.00104068365964801	0.0573184591597381	0.0219328916200019
406.958	1.77224284618302	0.0520176405733186	0.00108930777400259	907	0.0510253583241455	0.00103966281638888	0.0572710558833479	0.021896628921448
407.264	1.77614394323968	0.051988986784141	0.00109011418461567	908	0.0509867841409692	0.00104000385102737	0.0572237439804833	0.0218604660376261
407.562	1.77877701297914	0.051958195819582	0.00108873325495018	909	0.050954895489549	0.00103965087832953	0.0571765231746735	0.0218244025843168
407.866	1.78394126779855	0.0519274725274725	0.00108473099132757	910	0.0509406593406593	0.00103687960500224	0.0571293931905875	0.0217884381792001
408.178	1.7852834700484	0.0518814489571899	0.00108542560049492	911	0.0508737650933041	0.00103441963512338	0.0570823537540276	0.0217525724418443
408.488	1.78725640077282	0.0518333333333333	0.00108305548235117	912	0.0508355263157895	0.00103339590064719	0.0570354045919238	0.0217168049936938
408.784	1.78528999879021	0.0518138006571741	0.00108351705574806	913	0.0508039430449069	0.0010269788541243	0.0569885454323278	0.0216811354580588
409.126	1.78696404443655	0.0517702407002188	0.00108246999128413	914	0.0508096280087527	0.00102756896598395	0.0569417760044073	0.0216455634601033
409.416	1.78781862990844	0.0517224043715847	0.00108162217771359	915	0.0507737704918033	0.00102958482505654	0.0568950960384401	0.0216100886268344
409.692	1.79152279247212	0.0516834061135371	0.0010811939884951	916	0.0507401746724891	0.0010280025190581	0.0568485052658082	0.021574710587091
409.986	1.79528465734395	0.0516663031624864	0.00108132841123966	917	0.050711014176663	0.00102552753905807	0.0568020034189924	0.0215394289715329
410.314	1.79796194841512	0.0516252723311547	0.00108018102472104	918	0.0506949891067538	0.00102420777676066	0.0567555902315665	0.02150424341263
410.614	1.79889857248288	0.05159521218716	0.00108067962238669	919	0.0506550598476605	0.00102274905463478	0.0567092654381915	0.0214691535446513
410.886	1.80085757046775	0.0515826086956522	0.00108057081406157	920	0.0506260869565217	0.00102123188078966	0.0566630287746101	0.0214341590036542
411.192	1.80264817137864	0.0515244299674267	0.00107768012890492	921	0.0505841476655809	0.00101847593345554	0.0566168799776412	0.0213992594274739
411.486	1.80391755331865	0.0514989154013015	0.00107893891286748	922	0.0505357917570499	0.00101807832141747	0.0565708187851741	0.0213644544557126
411.818	1.80440202699766	0.0514734561213434	0.00108031681189898	923	0.0505027085590466	0.00101663688276855	0.0565248449361633	0.0213297437297293
412.104	1.80741236729189	0.0514329004329004	0.00108058188955838	924	0.050495670995671	0.00101686777060687	0.0564789581706229	0.021295126892629
412.412	1.80787461272342	0.0513859459459459	0.00108087790952433	925	0.0504648648648649	0.00101642622764696	0.056433158229621	0.0212606035892525
412.718	1.81002002613043	0.0513628509719222	0.00108056339312424	926	0.050451403887689	0.00101499637272493	0.0563874448552746	0.0212261734661662
413.04	1.81350423470655	0.0513398058252427	0.00107864791627079	927	0.0504314994606257	0.0010133049463893	0.0563418177907438	0.0211918361716515
413.326	1.81494133622679	0.0513081896551724	0.00107716805272908	928	0.0503771551724138	0.00101369566071393	0.0562962767802271	0.0211575913556952
413.596	1.81827456926816	0.0513046286329386	0.00107737868675667	929	0.0503423035522067	0.0010127043667497	0.0562508215689554	0.0211234386699787
413.914	1.82562228967053	0.0512602150537634	0.00107383833447678	930	0.0503010752688172	0.00101104080906327	0.0562054519031872	0.0210893777678687
414.214	1.82791825201372	0.0512287862513426	0.00107635481908507	931	0.0502599355531686	0.0010115240301972	0.0561601675302029	0.0210554083044067
414.508	1.82844407136763	0.051206008583691	0.00107582400075683	932	0.0502489270386266	0.00101223980055871	0.0561149681983003	0.0210215299362993
414.798	1.83055494775237	0.0511768488745981	0.00107472306114076	933	0.0502293676312969	0.00101187937473542	0.0560698536567888	0.0209877423219086
415.086	1.83106251113723	0.0511627408993576	0.00107398212960591	934	0.0502355460385439	0.00101083133379168	0.0560248236559843	0.0209540451212421
415.34	1.83297410582508	0.0511208556149733	0.00107183567380716	935	0.0502053475935829	0.00100855051509016	0.0559798779472045	0.0209204379959432
415.648	1.83377970148389	0.0510940170940171	0.00106960594237249	936	0.050207264957265	0.00100792352732168	0.0559350162827635	0.0208869206092818
415.948	1.83417680940621	0.0510672358591249	0.00106811342493379	937	0.0501643543223052	0.00100781415819794	0.0558902384159667	0.0208534926261441
416.272	1.83471549621059	0.0510362473347548	0.00106521878872669	938	0.0501492537313433	0.00100695879791706	0.0558455441011059	0.0208201537130241
416.614	1.83611432758986	0.0510159744408946	0.00106460598024514	939	0.0501384451544196	0.0010065250868495	0.0558009330934543	0.0207869035380132
416.888	1.84105203509598	0.0510042553191489	0.00106385873744602	940	0.0501085106382979	0.00100391933323471	0.0557564051492617	0.0207537417707914
417.144	1.84405159997532	0.0509861849096706	0.00106271448035624	941	0.0500828905419766	0.00100285255560133	0.0557119600257491	0.0207206680826182
417.408	1.84530001856398	0.0509554140127389	0.00106218473431014	942	0.0500424628450106	0.00100222427216093	0.0556675974811045	0.0206876821463227
417.69	1.84700217003452	0.0509013785790032	0.00106277040157058	943	0.0499851537645811	0.00100106246805826	0.0556233172744772	0.0206547836362952
417.968	1.84817112687967	0.0509110169491525	0.00106073442814975	944	0.0499639830508475	0.000998951563255686	0.0555791191659737	0.0206219722284774
418.274	1.84962837671265	0.0508656084656085	0.00106074619952345	945	0.0499216931216931	0.00099709322849568	0.0555350029166524	0.0205892476003541
418.584	1.85135910043901	0.0508393234672304	0.00105997308216566	946	0.0498985200845666	0.000994091270067364	0.0554909682885193	0.0205566094309435
418.878	1.85430123134412	0.0508215417106653	0.0010579390999445	947	0.0498986272439282	0.000994368033573573	0.0554470150445225	0.020524057400789
419.214	1.85828489184283	0.0508016877637131	0.00105730443687681	948	0.049873417721519	0.000994095474261504	0.0554031429485484	0.0204915911919496
419.51	1.85672174991117	0.0507860906217071	0.0010580630443379	949	0.0498503688092729	0.000994267564141151	0.0553593517654161	0.020459210487992
419.804	1.85551826654003	0.050741052631579	0.00105824303935512	950	0.0498189473684211	0.000995156994252202	0.0553156412608734	0.020426914973981
420.062	1.85530369130046	0.0507171398527865	0.00105729046784931	951	0.0497939011566772	0.000994556874985996	0.0552720112015921	0.0203947043364714
420.316	1.85708295209523	0.0506995798319328	0.00105589458904178	952	0.0497605042016807	0.00099467826804	0.0552284613551628	0.0203625782634994
420.616	1.85811987476556	0.0506862539349423	0.00105649032554871	953	0.0497271773347324	0.000995664047181149	0.055184991490091	0.0203305364445735
420.914	1.86219659740522	0.050664570230608	0.00105682005048177	954	0.0497232704402516	0.000994637400380495	0.0551416013757924	0.0202985785706666
421.228	1.86301789639708	0.0506575916230367	0.00105656332581659	955	0.0496942408376963	0.000994421038012169	0.0550982907825879	0.0202667043342076
421.534	1.86379632183331	0.0506213389121339	0.00105496179355979	956	0.0496485355648536	0.000994637032908598	0.0550550594816997	0.0202349134290724
421.822	1.86469135665997	0.0506206896551724	0.00105499186439626	957	0.0496300940438872	0.000991909658909604	0.0550119072452466	0.0202032055505762
422.128	1.8675158753651	0.0506054279749478	0.0010519895174535	958	0.0496200417536534	0.000991190490083375	0.0549688338462394	0.020171580395465
422.408	1.86869845711995	0.0505860271115746	0.00105165798652968	959	0.0496100104275287	0.000990763407987388	0.0549258390585767	0.0201400376619072
422.694	1.86935508986088	0.0505625	0.00105003178995148	960	0.0495875	0.000989608803743515	0.0548829226570404	0.0201085770494861
422.998	1.86816375880881	0.0504890738813736	0.00104835565772363	961	0.0495442247658689	0.000988689796285801	0.0548400844172914	0.020077198259191
423.286	1.86890169052052	0.0504594594594595	0.00104624322356804	962	0.0495072765072765	0.000984898341901153	0.0547973241158651	0.0200459009934096
423.534	1.86999842503679	0.0504610591900312	0.00104598619711422	963	0.049478712357217	0.000984828471221183	0.0547546415301674	0.0200146849559201
423.822	1.87159812817763	0.0504211618257261	0.00104352705702946	964	0.0494502074688797	0.000983440513537478	0.0547120364384701	0.019983549851883
424.114	1.8745875840711	0.0504062176165803	0.00104304455215904	965	0.0494072538860104	0.00098251066749651	0.0546695086199066	0.0199524953878334
424.468	1.87522808135902	0.0504037267080745	0.00104115712105666	966	0.0493892339544513	0.000981962430215309	0.0546270578544681	0.019921521271673
424.722	1.87823031116388	0.0503805584281282	0.00104158561513721	967	0.0493505687693899	0.000980572628629014	0.0545846839229989	0.0198906272126626
424.994	1.87658440723559	0.0503657024793388	0.00104217832383327	968	0.0493512396694215	0.000980730248458672	0.0545423866071925	0.0198598129214141
425.288	1.87830478591649	0.0503157894736842	0.0010424052830299	969	0.0493106295149639	0.00097991253074585	0.0545001656895873	0.019829078109883
425.644	1.87937057033627	0.0503134020618557	0.00104252867589876	970	0.0492969072164948	0.000977641036049712	0.0544580209535625	0.0197984224913609
425.96	1.88306419316793	0.0502924819773429	0.00104105060820558	971	0.0492729145211123	0.000978633644777692	0.054415952183334	0.0197678457804676
426.244	1.88707071833485	0.0502839506172839	0.00103962762672111	972	0.0492510288065844	0.000976208640208972	0.0543739591639505	0.0197373476931438
426.542	1.89132461826586	0.0502507708119219	0.00103889632809592	973	0.0492168550873587	0.000976854311599671	0.0543320416812888	0.0197069279466435
426.834	1.89383486130777	0.0502279260780287	0.00104142485196197	974	0.04917659137577	0.000975253033943759	0.0542901995220508	0.0196765862595269
427.124	1.89455461020761	0.0502071794871795	0.00104006780807102	975	0.0491323076923077	0.000975229782536761	0.0542484324737583	0.0196463223516527
427.398	1.89543816709429	0.0501639344262295	0.00104004669597792	976	0.0491004098360656	0.000975975789502292	0.0542067403247499	0.0196161359441709
427.67	1.89478312175218	0.0501453428863869	0.0010396710185651	977	0.0490870010235415	0.00097421681024314	0.0541651228641768	0.0195860267595156
427.966	1.89632593229745	0.0501124744376278	0.00103776276472428	978	0.0490756646216769	0.000974343752629812	0.0541235798819985	0.0195559945213976
428.232	1.89831686535356	0.0501041879468846	0.0010374749181893	979	0.0490541368743616	0.000973016047161124	0.0540821111689794	0.0195260389547975
428.5	1.89831650847077	0.0500857142857143	0.00103587336061822	980	0.0490387755102041	0.000970600442219596	0.0540407165166845	0.0194961597859583
428.792	1.89854103937513	0.0500795107033639	0.00103428647844108	981	0.0490152905198777	0.000971252757384525	0.0539993957174756	0.0194663567423785
429.082	1.90029714008215	0.0500448065173116	0.00103269086704442	982	0.048979633401222	0.000971889246521809	0.0539581485645078	0.0194366295528049
429.402	1.9039824815179	0.0500061037639878	0.00103178086268486	983	0.0489338758901322	0.000968744910418182	0.0539169748517252	0.019406977947226
429.7	1.9019386578216	0.0499573170731707	0.0010315086969237	984	0.0489166666666667	0.000968107258288996	0.0538758743738572	0.0193774016568645
429.968	1.90104181826513	0.0499350253807107	0.00103077856014577	985	0.048897461928934	0.00096565080816656	0.0538348469264149	0.0193479004141709
430.244	1.90644750832768	0.0499087221095335	0.0010286963648959	986	0.0488782961460446	0.0009645698984026	0.0537938923056872	0.0193184739528164
430.498	1.90871064468071	0.04987031408308	0.00102606418234598	987	0.0488591691995947	0.000963631415404924	0.053753010308737	0.0192891220076861
430.776	1.90892002322437	0.0498380566801619	0.00102632393627987	988	0.048836032388664	0.000964120131054353	0.0537122007333978	0.0192598443148724
431.032	1.90843026231913	0.0498119312436805	0.00102476368078825	989	0.0488149646107179	0.00096631576554255	0.0536714633782695	0.019230640611668
431.292	1.90799405698188	0.0497878787878788	0.00102490795470953	990	0.0487838383838384	0.000967889968317274	0.053630798042715	0.0192015106365598
431.566	1.90987120172937	0.0497436932391524	0.00102426598684499	991	0.048752774974773	0.000966503863482883	0.0535902045268566	0.0191724541292215
431.842	1.91281835853295	0.0497237903225806	0.00102243548046895	992	0.0487237903225806	0.000965687714405644	0.0535496826315722	0.0191434708305076
432.16	1.91598996939066	0.0496938569989929	0.00102092629976749	993	0.048686807653575	0.000966444940759826	0.0535092321584919	0.0191145604824467
432.488	1.9185506990405	0.0496478873239437	0.00102115600756604	994	0.0486680080482897	0.000964149570399032	0.0534688529099942	0.0190857228282349
432.768	1.92138222839141	0.0496180904522613	0.0010215222031811	995	0.0486391959798995	0.000965392414755987	0.0534285446892025	0.0190569576122295
433.068	1.92476339791651	0.0496004016064257	0.00101880425780991	996	0.0486164658634538	0.000963846545654269	0.0533883072999814	0.0190282645799424
433.362	1.92624989574586	0.0495867602808425	0.00101816949480374	997	0.0485977933801404	0.000963136274370083	0.0533481405469336	0.0189996434780341
433.636	1.92819239604484	0.0495571142284569	0.00101823568911828	998	0.0485811623246493	0.00096389702907507	0.0533080442353959	0.0189710940543069
433.89	1.92903545141753	0.0495335335335335	0.00101822267079288	999	0.0485385385385385	0.000963189108693404	0.0532680181714359	0.0189426160576989
434.164	1.92992761944208	0.049484	0.00101814249561816	1000	0.04849	0.000962081894030671	0.0532280621618487	0.0189142092382777
434.488	1.92707882787313	0.0494745254745255	0.00101538528527877	1001	0.0484835164835165	0.000961133067988547	0.053188176014153	0.0188858733472343
556.264	2.56650297040291	0.0392538307794803	0.000747017823216352	1501	0.0385089940039973	0.000736016254107879	0.0392513986125164	0.010285304430879
656.002	3.09306180110876	0.0328415792103948	0.000582328166976725	2001	0.0322358820589705	0.000601925766625325	0.0316377317123016	0.0066821705522682
740.982	3.58695944593422	0.0286069572171132	0.000495219439492322	2501	0.0278552578968413	0.000502069587805081	0.0267642690245097	0.0047820889664304
816.61	4.03625505743348	0.0255148283905365	0.0004292007954467	3001	0.024649116961013	0.000437882464104836	0.0233448538200297	0.00363822200249077
885.156	4.41733651221742	0.0229945729791488	0.00038347627105352	3501	0.0221508140531277	0.00038527499029443	0.0207968027311332	0.00288735393182421
948.548	4.7949633381639	0.0208897775556111	0.000349276806180854	4001	0.0201394651337166	0.000349059404697475	0.0188154340683785	0.00236338982820949
1007.512	5.119971412826	0.0193192623861364	0.000316519770745375	4501	0.0185629860031104	0.00032552641404972	0.0172249867176206	0.00198072721916186
1063.17	5.41014837771181	0.0179872025594881	0.000291681204330888	5001	0.0171405718856229	0.000299909511077048	0.0159165161583558	0.00169123090925734
1115.068	5.69916389853529	0.0168256680603527	0.000267655605056409	5501	0.0159807307762225	0.000276233871931278	0.0148186766513759	0.00146597215629406
1164.836	5.97577268662868	0.0158186968838527	0.00025388131493465	6001	0.0149798366938844	0.000263432274536053	0.0138826679221086	0.00128662726094988
1211.956	6.20349356602974	0.0149506229810798	0.000237386031300551	6501	0.014091985848331	0.000251351288263268	0.013073911200578	0.00114108485183139
1257.37	6.43626547691273	0.0141562633909442	0.000224090115756859	7001	0.0133372375374946	0.000233594146358371	0.0123671775884981	0.0010210524990979
1301.002	6.71447013060127	0.0134472736968404	0.000211738608032308	7501	0.0126575123316891	0.000222288878098786	0.011743600838901	0.00092068155152327
1343.196	6.93357681635716	0.0128203974503187	0.000203977443707608	8001	0.0120607424071991	0.000212507661582475	0.0111887727346452	0.000835741144461557
1383.804	7.16042270361028	0.0122837313257264	0.000195339022092397	8501	0.0115504058346077	0.000203585745453694	0.0106914877640984	0.000763103006909644
1422.798	7.37222304621839	0.0117746917009221	0.000189191303804608	9001	0.0110545494945006	0.000193546562809851	0.0102428917767351	0.000700409529920129
1460.666	7.6128644528124	0.0113000736764551	0.000185626297083674	9501	0.0105965687822334	0.000185277563226442	0.00983589008330981	0.000645853789286137
1497.44	7.80836919410339	0.0108869113088691	0.000180439378646888	10001	0.0101897810218978	0.00017790088858878	0.00946472685222763	0.000598030106580996
1532.83	8.01313566181112	0.0105117607846872	0.000175776772591442	10501	0.00982249309589563	0.0001725773824996	0.00912468039344325	0.000555830278993441
1567.472	8.23710706724428	0.0101379874556858	0.00017011315953621	11001	0.00947732024361422	0.000167266644065356	0.00881183855915228	0.000518370098748973
1601.872	8.46507487975688	0.00980384314407443	0.000165956810508848	11501	0.00914842187635858	0.000161177976637882	0.00852293061367835	0.000484936399827541
1635.204	8.66374507680486	0.00949720856595284	0.00015945637754133	12001	0.00885926172818932	0.000155484485633825	0.00825519960346657	0.000454948288413726
1667.84	8.85185081875621	0.00919606431485481	0.000154640319844379	12501	0.00858043356531477	0.000150301739559135	0.00800630423474325	0.000427928347192679
1699.584	9.05693053288451	0.00893700484578109	0.000151258607047773	13001	0.00831520652257519	0.000146557484448107	0.00777424255963432	0.000403480965759344
1730.962	9.27175636111621	0.00868083845641064	0.000146815892602397	13501	0.00808162358343826	0.000142593910187438	0.00755729199226672	0.000381275837060888
1761.988	9.46520219399277	0.00845825298192986	0.000142848732999309	14001	0.00785558174416113	0.000137747603307604	0.0073539616998503	0.000361035249162095
1792.304	9.67637880182569	0.00824536238880077	0.00013709381518075	14501	0.00764609337287084	0.000134236885417351	0.00716295447544982	0.000342524199705067
1821.662	9.84988866403509	0.00804479701353243	0.000133206152939308	15001	0.00744483701086594	0.000130765998848669	0.0069831359498449	0.000325542633578664
1850.486	10.0201524739144	0.00784246177665957	0.00013084208787185	15501	0.00727811108960712	0.000127690700033864	0.00681350953777806	0.000309919294470917
1878.95	10.2073371229073	0.00765127179551278	0.000128046815660932	16001	0.00710193112930442	0.000124754255609703	0.00665319590410949	0.000295506815151302
1907.236	10.3341236286604	0.00746888067389855	0.000125124961997803	16501	0.00692527725592388	0.000121607180071576	0.00650141602173782	0.000282177767188211
1934.886	10.5197888121024	0.00729568848891242	0.000122210291393741	17001	0.00676324922063408	0.000118947726067722	0.00635747710551478	0.000269821460090097
1962.378	10.7206707733664	0.0071414204902577	0.000120040270109833	17501	0.00660842237586424	0.000116266407881412	0.00622076086545922	0.000258341330478499
1988.972	10.865679979901	0.00698750069440587	0.000116918424151322	18001	0.00645941892117105	0.000113946502947706	0.00609071364285062	0.000247652799260973
2015.324	11.0324758055659	0.00683963029025458	0.000113695146205671	18501	0.00631338846548835	0.00011115167740714	0.00596683808451271	0.000237681502607616
2041.412	11.1750165497808	0.00669385821798853	0.000111418471992053	19001	0.00618041155728646	0.000108898537880334	0.0058486860811349	0.000228361823459923
2067.474	11.385667487857	0.00656315060766115	0.000109867594289953	19501	0.00605989436439157	0.000106202342632091	0.00573585275013777	0.000219635666163
2093.15	11.5449353496525	0.0064410779461027	0.000107450606835774	20001	0.00592620368981551	0.00010353862337558	0.00562797128625247	0.000211451428931813
2118.12	11.7200768055921	0.00631530169260036	0.000105923591522445	20501	0.00581025315838252	0.000101291692977507	0.00552470853651379	0.000203763138191673
2142.934	11.8694437372458	0.00619646683491262	0.000103262989209408	21001	0.00569963335079282	9.95209747422856e-05	0.0054257611828894	0.000196529716065502
2167.234	12.0372818450985	0.00608036835496023	0.000101029960944424	21501	0.00559480954374215	9.74947762805209e-05	0.00533085243687791	0.000189714357924713
2191.66	12.2124956378247	0.00597091041316304	9.99908484075296e-05	22001	0.00549656833780283	9.58002739633121e-05	0.00523972916730772	0.000183284001353388
2215.862	12.3696941777735	0.00587511666148171	9.85541083906174e-05	22501	0.00540838184969557	9.44811908749469e-05	0.00515215939617264	0.00017720887137792
2239.906	12.5367747041738	0.00577514021129516	9.60033981909623e-05	23001	0.00532072518586148	9.29651466035209e-05	0.00506793010834983	0.000171462089597497
2263.294	12.6549425298653	0.00567873707501808	9.42743685193495e-05	23501	0.00523764946172503	9.17395538507351e-05	0.0049868453299991	0.000166019337074636
2286.348	12.8093106069217	0.00558318403399858	9.21163344754221e-05	24001	0.00515428523811508	9.00207679606324e-05	0.00490872443776048	0.000160858562631
2309.146	12.9069287811948	0.005497653157014	9.12953932988159e-05	24501	0.00506526264234113	8.86752113652516e-05	0.00483340066687407	0.000155959729635357
2331.986	13.0357489018836	0.00541474341026359	8.97924408565483e-05	25001	0.00498932042718291	8.75442959848993e-05	0.00476071979129948	0.000151304595539707
2354.728	13.124698025427	0.00533304576291126	8.81968518666036e-05	25501	0.00490780753695933	8.61291415777599e-05	0.0046905389530137	0.000146876519372019
2377.102	13.2340541176756	0.0052586438983116	8.68190287780829e-05	26001	0.00483781393023345	8.44605244727271e-05	0.00462272562107577	0.000142660293173408
2399.294	13.3649813157395	0.00518327610278857	8.4869373013862e-05	26501	0.00476857477076337	8.32888631583926e-05	0.0045571566638918	0.000138641994007862
2421.138	13.4628824960535	0.00510344061331062	8.3816569061013e-05	27001	0.00469427058257102	8.23202515736062e-05	0.00449371752049719	0.000134808853700863
2443.08	13.5870923320481	0.00502839896731028	8.27495250467196e-05	27501	0.0046256499763645	8.10644227392959e-05	0.004432301458676	0.000131149143900654
2464.56	13.6977801956762	0.00495696582264919	8.1921703548292e-05	28001	0.00455762294203778	7.96481020067661e-05	0.0043728089094269	0.000127652074419453
2486.024	13.8261430050781	0.00489175818392337	8.04380987314631e-05	28501	0.00448594786147854	7.88678089534951e-05	0.00431514686871455	0.000124307703115136
2507.43	13.9967974094849	0.00483148856935968	7.96987126689854e-05	29001	0.00442833005758422	7.69452890482152e-05	0.00425922835865885	0.000121106855827715
2528.66	14.1252983634397	0.00477088912240263	7.87958652459415e-05	29501	0.00436500457611606	7.57231966890525e-05	0.00420497194134726	0.000118041055098038
2549.97	14.2522868413717	0.00470484317189427	7.77289789463505e-05	30001	0.00430505649811673	7.47860010576612e-05	0.00415230127933784	0.000115102456575626
2571.096	14.4011487580516	0.00464430674404118	7.6916323815176e-05	30501	0.00424386085702108	7.37951766143642e-05	0.00410114473767559	0.000112283792174254
2591.722	14.5403340546637	0.00458559401309635	7.61825657503289e-05	31001	0.00418599400019354	7.2589658328196e-05	0.00405143502289337	0.000109578319162394
2612.182	14.6334126182307	0.00453185613155138	7.51778854824004e-05	31501	0.00413002761817085	7.14779153813977e-05	0.0040031088550268	0.000106979774484881
2632.632	14.7625759640149	0.00448204743601763	7.40837645318659e-05	32001	0.00407918502546795	7.06642432343936e-05	0.00395610666915447	0.000104482333705215
2652.938	14.9129014212049	0.00442570997815452	7.28217164590355e-05	32501	0.00402695301683025	6.96289161022916e-05	0.00391037234339124	0.000102080574037465
2673.594	15.0433444930547	0.00438004908942153	7.20667382531187e-05	33001	0.00397909154268052	6.93218853747803e-05	0.00386585295062421	9.97694410048406e-05
2693.46	15.1533168960457	0.00433324378376765	7.13529524324815e-05	33501	0.0039319423300797	6.86511525829802e-05	0.00382249853159478	9.75442183205398e-05
2713.468	15.2813043033514	0.00428310932031411	7.03440777756357e-05	34001	0.00388353283726949	6.79820864344348e-05	0.00378026188720405	9.54005006367891e-05
2733.186	15.4229884397297	0.00423610909828701	6.91549209558869e-05	34501	0.00384220747224718	6.70266103697008e-05	0.00373909838815752	9.33341688514925e-05
2753.014	15.5407524032207	0.00419268020913688	6.86575886196482e-05	35001	0.00380029142024514	6.60097074721675e-05	0.00369896580027412	9.13413676994559e-05
2772.292	15.6812339698018	0.00414670009295513	6.75516098292043e-05	35501	0.00375279569589589	6.53962280538916e-05	0.00365982412396769	8.94184853877322e-05
2791.336	15.8016196206694	0.0041008860864976	6.7448546006736e-05	36001	0.00370778589483625	6.48944469045528e-05	0.00362163544657	8.75621350629144e-05
2810.234	15.9186925166604	0.00405408071011753	6.69184059455418e-05	36501	0.00366242020766554	6.38800374015101e-05	0.00358436380630576	8.5769137922825e-05
2829.476	16.0717445493947	0.00400972946677117	6.59610373628573e-05	37001	0.00362195616334694	6.33368377652185e-05	0.00354797506685505	8.4036507806515e-05
2848.498	16.166994195902	0.00396597424068692	6.47250759309132e-05	37501	0.00358102450601317	6.26775850714494e-05	0.00351243680154871	8.23614371152476e-05
2866.902	16.2973081500358	0.0039224230941291	6.41070116281194e-05	38001	0.00354169627115076	6.16536314072407e-05	0.0034777181863396	8.0741283933561e-05
2885.716	16.4044637437638	0.00388415885301681	6.39403848302814e-05	38501	0.00350744136515935	6.11991666968861e-05	0.00344378990077934	7.91735602339094e-05
2904.536	16.5086843494833	0.00384626035229866	6.34359507038758e-05	39001	0.00346898797466732	6.06969654188955e-05	0.00341062403630649	7.7655921061032e-05
2923.056	16.6239418171674	0.00380699222804486	6.29701687999194e-05	39501	0.00343171058960533	6.00687674600954e-05	0.00337819401122058	7.61861546033405e-05
2940.99	16.7418789413331	0.00377365565860853	6.22229699293528e-05	40001	0.00339891502712432	5.94668044445341e-05	0.00334647449177685	7.47621730684325e-05
2959.068	16.8750629281238	0.00373319177304264	6.18840066799067e-05	40501	0.00336391694032246	5.90878699543338e-05	0.00331544131889103	7.33820042885096e-05
2977.296	16.9986481280693	0.00369459281480939	6.15808726411649e-05	41001	0.00332762615545962	5.85644750615881e-05	0.00328507143999146	7.20437839891496e-05
2995.254	17.1082533145854	0.00366593576058408	6.11414394978679e-05	41501	0.00329678802920412	5.80841066074422e-05	0.00325534284559951	7.07457486616747e-05
3012.906	17.2391621055389	0.00363372300659508	6.08061127938168e-05	42001	0.00326887455060594	5.76189772799643e-05	0.00322623451025755	6.94862289853882e-05
3030.582	17.3941644865205	0.00360184466247853	6.02450309489848e-05	42501	0.00323488859085669	5.71024720652176e-05	0.00319772633745898	6.82636437513069e-05
3048.24	17.5358150384465	0.00357219599544197	5.9447360013921e-05	43001	0.00320359991628102	5.66315124919926e-05	0.00316979910826548	6.70764942437851e-05
3065.596	17.659611963172	0.00353927495919634	5.88902915526826e-05	43501	0.00317509942300177	5.62587533454343e-05	0.00314243443332524	6.59233590406713e-05
3082.85	17.7632331733145	0.00351051112474716	5.81377258433582e-05	44001	0.00314883752641985	5.54872494367194e-05	0.00311561470803071	6.48028891964327e-05
3099.65	17.8619269090041	0.00347803420147862	5.76565972351923e-05	44501	0.00311745803465091	5.52071683483328e-05	0.00308932307057757	6.37138037760653e-05
3116.846	17.9663241200085	0.00345192329059354	5.67850345537383e-05	45001	0.00309064243016822	5.48550451057613e-05	0.00306354336270699	6.26548857106416e-05
3133.898	18.0609088133659	0.00341974901650513	5.6037323029342e-05	45501	0.00306296564910661	5.45477307963404e-05	0.00303826009293185	6.1624977948063e-05
3150.58	18.1761244392633	0.00339166539857829	5.54263972094329e-05	46001	0.00303810786722028	5.39061240697456e-05	0.00301345840206441	6.06229798750145e-05
3167.754	18.2757735009598	0.00336573407023505	5.50883286868891e-05	46501	0.00301172017806069	5.33583122098388e-05	0.00298912403087827	5.96478439883148e-05
3185.168	18.3963622193077	0.00333865236909853	5.44184577093075e-05	47001	0.00298810663602902	5.29362807180408e-05	0.00296524328975098	5.86985727958136e-05
3201.868	18.5282492398962	0.0033115092313846	5.38465436859961e-05	47501	0.00296259026125766	5.24705774196494e-05	0.00294180303014655	5.77742159287655e-05
3218.472	18.6383822249975	0.0032834315951751	5.35192918915696e-05	48001	0.00293468886064874	5.22207118554734e-05	0.00291879061780823	5.68738674492007e-05
3235.382	18.7803241768479	0.00325663388383745	5.31630992203572e-05	48501	0.00290913589410528	5.14745045101983e-05	0.00289619390754246	5.59966633372561e-05
3252.208	18.9316815836207	0.00323042386890064	5.27468532843177e-05	49001	0.00288369625109692	5.10030049833217e-05	0.00287400121948414	5.51417791447307e-05
3268.482	19.0373957943597	0.00320320801599968	5.25996294451957e-05	49501	0.0028559019009717	5.07162444379869e-05	0.00285220131674223	5.43084278023032e-05
3284.882	19.1577708131657	0.00317693646127077	5.20719093636486e-05	50001	0.00283078338433231	5.02675402921327e-05	0.00283078338433231	5.34958575689182e-05


==> data/fig3k2.txt <==
samples active  n   passive kpassive    kactive
0.682	0	1	0.01	2.76266154419712	19.3704342302754
1.36	0.01	2	0.032	1.74036771663451	9.6852171151377
2.024	0.0213333333333333	3	0.038	1.32814914167437	6.4568114100918
2.692	0.0185	4	0.04	1.09636296037265	4.84260855756885
3.372	0.0176	5	0.0416	0.944816957877155	3.87408684605508
4.058	0.0146666666666667	6	0.038	0.83668153049767	3.2284057050459
4.692	0.0182857142857143	7	0.042	0.754968773620113	2.76720489003934
5.376	0.0175	8	0.04075	0.69066538604928	2.42130427878442
6.064	0.0197777777777778	9	0.0393333333333333	0.638507509628002	2.1522704700306
6.756	0.0238	10	0.037	0.595197386763532	1.93704342302754
7.416	0.0252727272727273	11	0.0392727272727273	0.558554933752352	1.76094856638867
8.106	0.0258333333333333	12	0.0386666666666667	0.527076336166137	1.61420285252295
8.786	0.0286153846153846	13	0.0418461538461538	0.499687839946375	1.49003340232888
9.46	0.0301428571428571	14	0.0418571428571429	0.475600524948649	1.38360244501967
10.152	0.0313333333333333	15	0.0424	0.454220617172493	1.29136228201836
10.798	0.0315	16	0.041	0.435091929158628	1.21065213939221
11.46	0.0311764705882353	17	0.042	0.417857692341971	1.13943730766326
12.124	0.0301111111111111	18	0.0406666666666667	0.402234525948137	1.0761352350153
12.772	0.0318947368421053	19	0.0414736842105263	0.387994243126121	1.01949653843555
13.442	0.0319	20	0.0407	0.374950858212897	0.96852171151377
14.068	0.0333333333333333	21	0.0413333333333333	0.36295112978304	0.922401630013114
14.69	0.0336363636363636	22	0.0418181818181818	0.351867559278612	0.880474283194336
15.312	0.0342608695652174	23	0.0413913043478261	0.341593127915127	0.842192792620669
15.99	0.0343333333333333	24	0.04125	0.332037285418591	0.807101426261475
16.664	0.03392	25	0.04096	0.323122854396437	0.774817369211016
17.336	0.0335384615384615	26	0.0409230769230769	0.314783613962469	0.745016701164438
18.002	0.0334074074074074	27	0.0406666666666667	0.30696239379968	0.7174234900102
18.652	0.0335	28	0.0398571428571429	0.299609556361927	0.691801222509835
19.306	0.034	29	0.0407586206896552	0.292681777445243	0.667946007940531
19.96	0.0343333333333333	30	0.0402666666666667	0.286141058435932	0.64568114100918
20.642	0.0349032258064516	31	0.040258064516129	0.279953920130534	0.624852717105658
21.334	0.0348125	32	0.0415625	0.274090740093162	0.605326069696106
22.004	0.0356363636363636	33	0.0410909090909091	0.268525204399138	0.586982855462891
22.68	0.0361176470588235	34	0.0408823529411765	0.263233851221072	0.569718653831629
23.352	0.0359428571428571	35	0.0406857142857143	0.25819568867648	0.553440978007868
23.98	0.0368333333333333	36	0.041	0.253391873118272	0.53806761750765
24.632	0.0372432432432432	37	0.0407567567567568	0.248805436926367	0.523525249466903
25.292	0.0370526315789474	38	0.0393157894736842	0.244421057076315	0.509748269217774
25.97	0.0370769230769231	39	0.0384615384615385	0.240224857483499	0.496677800776292
26.606	0.0365	40	0.0388	0.236204239469289	0.484260855756885
27.276	0.0365365853658537	41	0.0385853658536585	0.232347735757143	0.472449615372571
27.956	0.037	42	0.0387142857142857	0.228644884248389	0.461200815006557
28.57	0.0375813953488372	43	0.0384651162790698	0.225086118498725	0.450475214657567
29.236	0.0370454545454545	44	0.0381363636363636	0.221662672355128	0.440237141597168
29.898	0.0375111111111111	45	0.0380888888888889	0.218366496647265	0.43045409400612
30.532	0.0373913043478261	46	0.0386086956521739	0.21519018617985	0.421096396310335
31.23	0.0372765957446809	47	0.0387234042553191	0.212126915559464	0.412136898516498
31.824	0.0370416666666667	48	0.0392916666666667	0.209170382624418	0.403550713130737
32.446	0.0370204081632653	49	0.0388163265306122	0.20631475843962	0.395314984291335
33.136	0.03748	50	0.03968	0.203554642978094	0.387408684605508
33.802	0.0378039215686275	51	0.0402745098039216	0.200885025743284	0.379812435887753
34.498	0.0375384615384615	52	0.0403846153846154	0.198301250696648	0.372508350582219
35.154	0.0374716981132075	53	0.0407547169811321	0.195798984947208	0.365479891137272
35.816	0.0374814814814815	54	0.0402592592592593	0.193374190737168	0.3587117450051
36.482	0.0374545454545455	55	0.0404	0.191023100322824	0.352189713277734
37.12	0.0383928571428571	56	0.0406428571428571	0.188742193405028	0.345900611254918
37.78	0.038140350877193	57	0.0411228070175439	0.186528176810132	0.339832179478516
38.432	0.0383448275862069	58	0.0411034482758621	0.184377966161954	0.333973003970265
39.084	0.0389152542372881	59	0.0422372881355932	0.182288669319157	0.328312444580939
39.752	0.039	60	0.0423666666666667	0.180257571381315	0.32284057050459
40.414	0.0394426229508197	61	0.0422622950819672	0.178282121091749	0.317548102135662
41.038	0.0400967741935484	62	0.0426129032258065	0.176359918486524	0.312426358552829
41.684	0.0402222222222222	63	0.0423492063492063	0.174488703657392	0.307467210004371
42.336	0.0393125	64	0.0416875	0.17266634651232	0.302663034848053
42.978	0.0386153846153846	65	0.0407384615384615	0.170890837431027	0.298006680465775
43.646	0.0387575757575758	66	0.0410909090909091	0.169160278724898	0.293491427731445
44.302	0.0387462686567164	67	0.0403283582089552	0.167472876821017	0.289110958660827
44.93	0.0391176470588235	68	0.0401470588235294	0.165826935099162	0.284859326915815
45.618	0.0391884057971014	69	0.0402608695652174	0.164220847318519	0.280730930873556
46.306	0.0384285714285714	70	0.0403714285714286	0.1626530915778	0.276720489003934
46.974	0.0386478873239437	71	0.0406478873239437	0.161122224758583	0.272823017327822
47.636	0.0386111111111111	72	0.0404166666666667	0.159626877407001	0.269033808753825
48.318	0.0381917808219178	73	0.0399452054794521	0.158165749013673	0.265348414113362
48.964	0.038	74	0.0397297297297297	0.156737603655911	0.261762624733451
49.618	0.0384	75	0.0398666666666667	0.155341265969921	0.258272456403672
50.238	0.0383947368421053	76	0.0398157894736842	0.153975617424003	0.254874134608887
50.888	0.0385454545454545	77	0.0393506493506494	0.152639592866606	0.251564080912668
51.502	0.0386666666666667	78	0.0395641025641026	0.151332177325728	0.248338900388146
52.13	0.0387594936708861	79	0.0392405063291139	0.150052403038375	0.245195370003486
52.784	0.038725	80	0.03945	0.148799346690883	0.242130427878442
53.44	0.038320987654321	81	0.0390864197530864	0.147572126852707	0.239141163336733
54.108	0.0381951219512195	82	0.0392682926829268	0.146369901587918	0.236224807686285
54.784	0.0382409638554217	83	0.0392771084337349	0.145191866230101	0.233378725665969
55.448	0.0380238095238095	84	0.0394523809523809	0.144037251307661	0.230600407503278
56.124	0.0377411764705882	85	0.0393176470588235	0.14290532060772	0.227887461532652
56.8	0.0377674418604651	86	0.0396976744186046	0.141795369367838	0.225237607328784
57.434	0.0378390804597701	87	0.0397241379310345	0.140706722585737	0.22264866931351
58.082	0.0379545454545455	88	0.0398863636363636	0.139638733438088	0.220118570798584
58.732	0.0384044943820225	89	0.040247191011236	0.138590781800158	0.217645328430061
59.382	0.0379555555555556	90	0.0401555555555556	0.137562272858844	0.21522704700306
60.03	0.0375164835164835	91	0.0402197802197802	0.136552635812229	0.212861914618411
60.674	0.037304347826087	92	0.0397608695652174	0.135561322649395	0.210548198155167
61.312	0.0373548387096774	93	0.0399354838709677	0.134587807004712	0.208284239035219
61.966	0.0374042553191489	94	0.0402340425531915	0.13363158308132	0.206068449258249
62.598	0.0380210526315789	95	0.0403368421052632	0.13269216463894	0.203899307687109
63.246	0.0380416666666667	96	0.0404791666666667	0.131769084041534	0.201775356565369
63.878	0.037979381443299	97	0.0406185567010309	0.130861891360707	0.199695198250262
64.532	0.0380816326530612	98	0.040469387755102	0.129970153531027	0.197657492145667
65.158	0.0386464646464646	99	0.0402828282828283	0.129093453553788	0.195660951820964
65.8	0.03858	100	0.04002	0.128231389745968	0.193704342302754
66.43	0.0387722772277228	101	0.0399405940594059	0.127383575031386	0.191786477527479
67.096	0.0386470588235294	102	0.0401960784313725	0.126549636271319	0.189906217943876
67.746	0.0385436893203884	103	0.0404271844660194	0.125729213631991	0.188062468255101
68.378	0.0382115384615385	104	0.0401923076923077	0.124921959986594	0.18625417529111
69.036	0.0382857142857143	105	0.0402285714285714	0.124127540349626	0.184480326002623
69.628	0.0383584905660377	106	0.0400377358490566	0.123345631341518	0.182739945568636
70.258	0.0382990654205607	107	0.0398878504672897	0.122575920681662	0.18103209561005
70.88	0.0383148148148148	108	0.039962962962963	0.121818106708072	0.17935587250255
71.494	0.0382201834862385	109	0.0401284403669725	0.121071897922071	0.177710405782343
72.086	0.0381454545454545	110	0.0398	0.120337012556453	0.176094856638867
72.706	0.038018018018018	111	0.0398738738738739	0.119613178165733	0.174508416488968
73.354	0.0381785714285714	112	0.0397321428571429	0.118900131237162	0.172950305627459
73.994	0.0381592920353982	113	0.0398407079646018	0.118197616821268	0.17141977194934
74.668	0.0383684210526316	114	0.039859649122807	0.117505388180799	0.169916089739258
75.316	0.0384695652173913	115	0.04	0.116823206456985	0.168438558524134
75.952	0.0383103448275862	116	0.0400172413793103	0.116150840352125	0.166986501985133
76.56	0.0383247863247863	117	0.0401196581196581	0.115488065827578	0.165559266925431
77.198	0.0380677966101695	118	0.0399830508474576	0.114834665816266	0.164156222290469
77.802	0.0379663865546218	119	0.0402352941176471	0.114190429948895	0.162776758237608
78.424	0.0376833333333333	120	0.0403166666666667	0.113555154293123	0.161420285252295
79.09	0.0376694214876033	121	0.0402314049586777	0.112928641104954	0.160086233308061
79.746	0.0370819672131147	122	0.0401475409836066	0.1123106985917	0.158774051067831
80.424	0.0370569105691057	123	0.0404065040650406	0.11170114068588	0.15748320512419
81.054	0.0369516129032258	124	0.0404193548387097	0.111099786829458	0.156213179276414
81.66	0.036832	125	0.040048	0.110506461767885	0.154963473842203
82.304	0.0369206349206349	126	0.0399206349206349	0.109920995353409	0.153733605002186
82.96	0.0370551181102362	127	0.0398897637795276	0.109343222357175	0.152523104175397
83.596	0.037	128	0.03978125	0.108772982289657	0.151331517424027
84.272	0.0370232558139535	129	0.0395968992248062	0.108210119228983	0.150158404885856
84.902	0.0370307692307692	130	0.0396	0.107654481656757	0.149003340232888
85.558	0.037175572519084	131	0.0394809160305344	0.107105922300992	0.147865910154774
86.192	0.0370151515151515	132	0.0393181818181818	0.106564297985792	0.146745713865723
86.828	0.0370676691729323	133	0.0392781954887218	0.106029469487447	0.14564236263365
87.444	0.0370298507462687	134	0.0391940298507463	0.105501301396625	0.144555479330413
88.08	0.0366222222222222	135	0.0390074074074074	0.104979661986351	0.14348469800204
88.726	0.0366029411764706	136	0.0388529411764706	0.104464423085493	0.142429663457907
89.336	0.0364379562043796	137	0.0388613138686131	0.103955459957495	0.141390030877923
89.996	0.0364492753623188	138	0.0390724637681159	0.103452651184087	0.140365465436778
90.622	0.0364460431654676	139	0.0391654676258993	0.102955878553745	0.139355641944427
91.246	0.0365	140	0.0388714285714286	0.102465026954674	0.138360244501967
91.864	0.0361843971631206	141	0.038709219858156	0.101979984272091	0.137378966172166
92.488	0.036056338028169	142	0.0386760563380282	0.101500641289616	0.136411508663911
93.09	0.035958041958042	143	0.0386853146853147	0.101026891594575	0.135457582029898
93.762	0.0359027777777778	144	0.0385277777777778	0.100558631487034	0.134516904376912
94.392	0.0360827586206897	145	0.0385931034482759	0.10009575989239	0.133589201588106
95.058	0.035986301369863	146	0.0383561643835616	0.0996381782773579	0.132674207056681
95.712	0.0355646258503401	147	0.0381632653061224	0.0991857905692064	0.131771661430445
96.376	0.0356081081081081	148	0.0382162162162162	0.0987385030780808	0.130881312366726
97.05	0.0356510067114094	149	0.0381744966442953	0.0982962244222889	0.13000291429715
97.664	0.0356	150	0.0380133333333333	0.0978588654564111	0.129136228201836
98.32	0.0357218543046358	151	0.038158940397351	0.0974263392021114	0.128281021392552
98.936	0.0356842105263158	152	0.0379473684210526	0.0969985607815303	0.127437067304443
99.558	0.0355294117647059	153	0.0376339869281046	0.0965754473531481	0.126604145295918
100.17	0.0353246753246753	154	0.0376493506493507	0.09615691805001	0.125782040456334
100.784	0.0351096774193548	155	0.0374709677419355	0.0957428939202125	0.124970543421132
101.378	0.0350512820512821	156	0.0373846153846154	0.0953332978695543	0.124169450194073
101.978	0.035031847133758	157	0.037515923566879	0.0949280546062582	0.123378561976276
102.606	0.0351012658227848	158	0.0376582278481013	0.0945270905876792	0.122597685001743
103.228	0.0350188679245283	159	0.0375974842767296	0.0941303339689125	0.121826630379091
103.872	0.03495	160	0.037675	0.0937377145532244	0.121065213939221
104.476	0.0347577639751553	161	0.0378509316770186	0.0933491637442292	0.120313256088667
105.1	0.0348148148148148	162	0.0378888888888889	0.0929646144997412	0.119570581668367
105.72	0.034760736196319	163	0.0377914110429448	0.0925840012872322	0.11883701981764
106.366	0.0349634146341463	164	0.037890243902439	0.0922072600408297	0.118112403843143
106.978	0.0348242424242424	165	0.0378424242424242	0.0918343281197938	0.117396571092578
107.578	0.0348674698795181	166	0.0377228915662651	0.0914651442684124	0.116689362832984
108.258	0.034814371257485	167	0.0378203592814371	0.0910996485772594	0.115990624133386
108.858	0.03475	168	0.0377976190476191	0.0907377824457599	0.115300203751639
109.48	0.0348047337278106	169	0.0378579881656805	0.0903794885460131	0.114617954025298
110.142	0.0348	170	0.0379058823529412	0.0900247107878212	0.113943730766326
110.736	0.0348070175438596	171	0.038	0.0896733942848792	0.113277393159505
111.344	0.0348953488372093	172	0.0381395348837209	0.0893254853220788	0.112618803664392
111.918	0.0349364161849711	173	0.0383236994219653	0.0889809313238852	0.111967827920667
112.514	0.0348275862068966	174	0.038264367816092	0.0886396808237441	0.111324334656755
113.13	0.0346628571428571	175	0.0382514285714286	0.0883016834344809	0.110688195601574
113.78	0.0345340909090909	176	0.0381818181818182	0.0879668898196531	0.110059285399292
114.384	0.0343502824858757	177	0.038180790960452	0.0876352516658212	0.10943748152698
114.984	0.0343483146067416	178	0.0381123595505618	0.0873067216557034	0.10882266421503
115.616	0.0343016759776536	179	0.0380670391061452	0.0869812534421803	0.108214716370254
116.226	0.0342555555555556	180	0.0380222222222222	0.0866588016231196	0.10761352350153
116.796	0.0340994475138122	181	0.0381436464088398	0.0863393217169885	0.10701897364793
117.414	0.033989010989011	182	0.0381318681318681	0.0860227701392276	0.106430957309205
118.036	0.0340765027322404	183	0.0382732240437159	0.0857091041793559	0.105849367378554
118.666	0.0342282608695652	184	0.0382282608695652	0.0853982819787818	0.105274099077584
119.28	0.0342054054054054	185	0.0383783783783784	0.0850902625092949	0.104705049893381
119.89	0.0341397849462366	186	0.0384623655913978	0.0847850055522129	0.10414211951761
120.468	0.0341604278074866	187	0.0385133689839572	0.084482471678162	0.103585209787569
121.102	0.0340531914893617	188	0.0386063829787234	0.0841826222274656	0.103034224629124
121.72	0.033989417989418	189	0.0385925925925926	0.0838854192911237	0.102489070001457
122.314	0.0340947368421053	190	0.0385578947368421	0.0835908256923581	0.101949653843555
122.952	0.0343350785340314	191	0.0384293193717277	0.083298804968707	0.101415886022384
123.562	0.0341979166666667	192	0.0382916666666667	0.0830093213546478	0.100887678282684
124.14	0.0342176165803109	193	0.0382694300518135	0.0827223397647307	0.100364944198318
124.716	0.0342783505154639	194	0.038319587628866	0.0824378257772054	0.0998475991251309
125.334	0.0344102564102564	195	0.0383076923076923	0.0821557456181241	0.0993355601552584
125.958	0.0345816326530612	196	0.038265306122449	0.0818760661459046	0.0988287460728336
126.552	0.0345482233502538	197	0.0384365482233502	0.0815987548363372	0.0983270773110426
127.146	0.0345252525252525	198	0.0383838383838384	0.0813237797680221	0.0978304759104818
127.744	0.0344723618090452	199	0.0382613065326633	0.0810511096082207	0.0973388654787708
128.326	0.03452	200	0.03819	0.0807807135991093	0.096852171151377
128.928	0.0345870646766169	201	0.0382487562189055	0.0805125615444191	0.0963703195536089
129.534	0.0347326732673267	202	0.0381386138613861	0.0802466237964532	0.0958932387637396
130.116	0.0347389162561576	203	0.0382955665024631	0.0799828712434649	0.0954208582772187
130.734	0.0346764705882353	204	0.0382450980392157	0.0797212752973871	0.0949531089719382
131.318	0.0346341463414634	205	0.0380975609756098	0.0794618078819017	0.0944899230745141
131.94	0.0345533980582524	206	0.0381747572815534	0.0792044414208372	0.0940312341275505
132.53	0.0347149758454106	207	0.0380676328502415	0.078949148826884	0.0935769769578522
133.13	0.0350865384615385	208	0.0383557692307692	0.0786959034906173	0.0931270876455548
133.778	0.0349856459330144	209	0.0383349282296651	0.0784446792698186	0.0926815034941406
134.462	0.0350857142857143	210	0.0383047619047619	0.0781954504790845	0.0922401630013114
135.044	0.0349099526066351	211	0.0383981042654028	0.0779481918797157	0.0918030058306891
135.648	0.0349622641509434	212	0.0384716981132075	0.0777028786698759	0.0913699727843179
136.286	0.0350328638497653	213	0.0384225352112676	0.0774594864750132	0.0909410057759408
136.918	0.0350747663551402	214	0.0382897196261682	0.0772179913385348	0.0905160478050252
137.558	0.0350046511627907	215	0.0382325581395349	0.0769783697127281	0.0900950429315135
138.18	0.0351296296296296	216	0.0382962962962963	0.07674059844992	0.089677936251275
138.744	0.0353179723502304	217	0.038258064516129	0.0765046547938671	0.0892646738722368
139.35	0.0351926605504587	218	0.0382477064220183	0.0762705163713704	0.0888552028911716
139.972	0.0352420091324201	219	0.0382009132420091	0.0760381611841064	0.0884494713711205
140.56	0.0352181818181818	220	0.0380545454545455	0.0758075676006693	0.0880474283194336
141.15	0.035185520361991	221	0.038	0.0755787143488173	0.0876490236664045
141.764	0.0352342342342342	222	0.037981981981982	0.0753515805079167	0.0872542082444838
142.39	0.0353004484304933	223	0.0379282511210762	0.0751261455015787	0.0868629337680511
143	0.0352053571428571	224	0.0378035714285714	0.0749023890904818	0.0864751528137294
143.598	0.0352888888888889	225	0.0378044444444444	0.074680291365376	0.086090818801224
144.218	0.0352654867256637	226	0.0376106194690265	0.074459832740262	0.0857098859746699
144.842	0.0351541850220264	227	0.0375154185022026	0.0742409939457407	0.0853323093844731
145.482	0.0351140350877193	228	0.0375701754385965	0.0740237560225286	0.0849580448696289
146.06	0.0350917030567686	229	0.0375458515283843	0.0738081003151331	0.0845870490405039
146.648	0.035104347826087	230	0.0375391304347826	0.0735940084656848	0.0842192792620669
147.248	0.0350562770562771	231	0.0375497835497835	0.07338146240792	0.0838546936375558
147.844	0.0351293103448276	232	0.0374568965517241	0.0731704443613108	0.0834932509925664
148.408	0.0351416309012876	233	0.0374935622317597	0.0729609368253386	0.0831349108595511
149.018	0.034965811965812	234	0.0374786324786325	0.0727529225739053	0.0827796334627154
149.608	0.0348936170212766	235	0.0375489361702128	0.0725463846498804	0.0824273797032996
150.214	0.0347542372881356	236	0.0375932203389831	0.0723413063597783	0.0820781111452347
150.85	0.0348101265822785	237	0.037746835443038	0.0721376712685636	0.081731790001162
151.488	0.0347983193277311	238	0.0377899159663866	0.0719354631945796	0.0813883791188042
152.08	0.034652719665272	239	0.0378661087866109	0.0717346662045976	0.0810478419676795
152.674	0.034675	240	0.037675	0.0715352646089831	0.0807101426261475
153.278	0.0346141078838174	241	0.0375850622406639	0.0713372429569752	0.0803752457687776
153.878	0.0347438016528926	242	0.0375619834710744	0.0711405860320775	0.0800431166540306
154.512	0.0347489711934156	243	0.037440329218107	0.0709452788475558	0.0797137211122444
155.108	0.0347622950819672	244	0.0373196721311475	0.0707513066420409	0.0793870255339156
155.708	0.0350040816326531	245	0.0374122448979592	0.0705586548752328	0.0790629968582669
156.306	0.0348861788617886	246	0.0371707317073171	0.0703673092237043	0.0787416025620951
156.9	0.0348097165991903	247	0.0371740890688259	0.0701772555768008	0.0784228106488882
157.526	0.0347983870967742	248	0.0370967741935484	0.0699884800326335	0.0781065896382072
158.114	0.03485140562249	249	0.0371004016064257	0.0698009688941646	0.0777929085553229
158.7	0.034968	250	0.037168	0.0696147086653805	0.0774817369211016
159.28	0.0349561752988048	251	0.0371872509960159	0.0694296860475519	0.077173044742133
159.868	0.034984126984127	252	0.0370873015873016	0.069245887935578	0.0768668025010928
160.424	0.0350118577075099	253	0.0370830039525692	0.0690633014144127	0.0765629811473336
161.046	0.0349370078740157	254	0.037	0.0688819137555703	0.0762615520876984
161.654	0.0349803921568627	255	0.0369725490196078	0.068701712413709	0.0759624871775506
162.252	0.034984375	256	0.0368125	0.0685226850232906	0.0756657587120133
162.85	0.0349805447470817	257	0.0367937743190661	0.0683448193953128	0.075371339417414
163.444	0.034968992248062	258	0.0367286821705426	0.0681681035141148	0.0750792024429279
164.048	0.034996138996139	259	0.0368339768339768	0.067992525534251	0.0747893213524147
164.628	0.0349615384615385	260	0.0368153846153846	0.0678180737774349	0.0745016701164438
165.234	0.0349731800766284	261	0.0367662835249042	0.0676447367295476	0.0742162231045034
165.826	0.0351221374045802	262	0.0367175572519084	0.0674725030377123	0.073932955077387
166.396	0.0350874524714829	263	0.0368212927756654	0.0673013615074313	0.0736518411797544
166.996	0.0351439393939394	264	0.0367424242424242	0.0671313010997844	0.0733728569328613
167.598	0.0351396226415094	265	0.0367018867924528	0.0669623109286877	0.0730959782274543
168.168	0.0351804511278196	266	0.0366015037593985	0.0667943802582104	0.0728211813168248
168.776	0.0351310861423221	267	0.036561797752809	0.0666274984999487	0.0725484428100202
169.398	0.0351492537313433	268	0.0365298507462687	0.0664616552104558	0.0722777396652067
169.99	0.0351524163568773	269	0.0365873605947955	0.0662968400887247	0.0720090491831799
170.594	0.0350962962962963	270	0.0365555555555556	0.0661330429737259	0.07174234900102
171.176	0.0351808118081181	271	0.0365756457564576	0.0659702538419941	0.0714776170858871
171.784	0.0351323529411765	272	0.0365661764705882	0.0658084628052681	0.0712148317289537
172.36	0.0350989010989011	273	0.0366373626373626	0.0656476601081769	0.0709539715394703
172.94	0.034978102189781	274	0.0365839416058394	0.0654878361259757	0.0706950154389613
173.54	0.0351054545454545	275	0.0365381818181818	0.0653289813623276	0.0704379426555469
174.146	0.0351376811594203	276	0.0365724637681159	0.0651710864471313	0.0701827327183891
174.704	0.0352274368231047	277	0.0365559566787004	0.0650141421343931	0.0699293654522578
175.288	0.0352374100719424	278	0.0365179856115108	0.0648581393001419	0.0696778209722137
175.9	0.0352401433691756	279	0.0365448028673835	0.0647030689403877	0.0694280796784064
176.464	0.0351285714285714	280	0.0365857142857143	0.0645489221691199	0.0691801222509836
177.08	0.0351886120996441	281	0.0366192170818505	0.0643956902163475	0.0689339296451082
177.63	0.0351843971631206	282	0.0366170212765957	0.0642433644261777	0.068689483086083
178.21	0.0351024734982332	283	0.0366572438162544	0.0640919362549333	0.0684467640645774
178.792	0.035056338028169	284	0.0364647887323944	0.0639413972693078	0.0682057543319556
179.364	0.035178947368421	285	0.0364982456140351	0.0637917391445568	0.0679664358957031
179.95	0.0350769230769231	286	0.0364405594405594	0.0636429536627263	0.0677287910149489
180.554	0.0351498257839721	287	0.0364808362369338	0.0634950327109141	0.0674928021960815
181.118	0.0352152777777778	288	0.0364513888888889	0.0633479682795679	0.0672584521884562
181.718	0.03519723183391	289	0.0365467128027682	0.0632017524608143	0.0670257239801917
182.3	0.0352068965517241	290	0.0366344827586207	0.0630563774468223	0.0667946007940531
182.894	0.0350652920962199	291	0.0365910652920962	0.0629118355281982	0.0665650660834206
183.476	0.0350205479452055	292	0.0365342465753425	0.0627681190924106	0.0663371035283404
184.032	0.0349283276450512	293	0.0364095563139932	0.062625220622248	0.0661106970316566
184.616	0.0350544217687075	294	0.0364829931972789	0.0624831326943038	0.0658858307152224
185.218	0.0351661016949153	295	0.0365966101694915	0.0623418479774922	0.0656624889161878
185.796	0.0351959459459459	296	0.0366081081081081	0.0622013592315919	0.0654406561833628
186.366	0.0351986531986532	297	0.0366262626262626	0.0620616593058169	0.0652203172736545
186.932	0.0351946308724832	298	0.0365503355704698	0.0619227411374161	0.0650014571485751
187.518	0.0352307692307692	299	0.0366020066889632	0.0617845977502979	0.0647840609708207
188.118	0.0353	300	0.0366266666666667	0.0616472222536813	0.064568114100918
188.684	0.0352890365448505	301	0.0365980066445183	0.0615106078407732	0.0643536020939382
189.268	0.0353841059602649	302	0.0365430463576159	0.0613747477874691	0.0641405106962761
189.846	0.0354323432343234	303	0.0366072607260726	0.0612396354510794	0.0639288258424931
190.41	0.0354671052631579	304	0.0366184210526316	0.0611052642690787	0.0637185336522217
190.974	0.0354032786885246	305	0.0366229508196721	0.0609716277578784	0.0635096204271324
191.566	0.0354313725490196	306	0.036562091503268	0.0608387195116227	0.0633020726479588
192.182	0.0353029315960912	307	0.0364690553745928	0.0607065332010059	0.0630958769715811
192.802	0.0353116883116883	308	0.0364805194805195	0.0605750625721119	0.0628910202281669
193.332	0.0353398058252427	309	0.0364401294498382	0.0604443014452756	0.062687489418367
193.878	0.0353483870967742	310	0.0364129032258065	0.0603142437139638	0.0624852717105658
194.454	0.0353697749196141	311	0.0363536977491961	0.0601848833436777	0.0622843544381846
195.008	0.0353653846153846	312	0.0363269230769231	0.0600562143708747	0.0620847250970365
195.592	0.0353418530351438	313	0.0363067092651757	0.0599282309019101	0.0618863713427329
196.216	0.0352611464968153	314	0.0361974522292994	0.0598009271119973	0.0616892809881382
196.792	0.035231746031746	315	0.0362285714285714	0.0596742972441879	0.0614934420008743
197.388	0.0352341772151899	316	0.0362215189873418	0.0595483356083683	0.0612988425008715
197.962	0.0352302839116719	317	0.0361703470031546	0.0594230365802763	0.0611054707579665
198.55	0.0351446540880503	318	0.0360691823899371	0.0592983946005337	0.0609133151895453
199.12	0.0352978056426332	319	0.0360501567398119	0.0591744041736964	0.0607223643582301
199.682	0.0353	320	0.0359875	0.0590510598673222	0.0605326069696106
200.274	0.035214953271028	321	0.03601246105919	0.0589283563110538	0.0603440318700168
200.872	0.0352422360248447	322	0.0359378881987578	0.0588062881957188	0.0601566280443335
201.404	0.0351764705882353	323	0.0359566563467492	0.0586848502724454	0.0599703846138557
201.972	0.0351049382716049	324	0.0359506172839506	0.058564037351793	0.0597852908341833
202.534	0.0350646153846154	325	0.0359630769230769	0.0584438443028989	0.0596013360931551
203.074	0.0350061349693252	326	0.0359079754601227	0.0583242660526389	0.0594185099088202
203.686	0.0349908256880734	327	0.0357920489296636	0.0582052975848032	0.0592368019274477
204.274	0.0349756097560976	328	0.0357987804878049	0.0580869339392859	0.0590562019215713
204.862	0.0350334346504559	329	0.0357933130699088	0.0579691702112891	0.0588766997880711
205.452	0.0350121212121212	330	0.0356909090909091	0.0578520015505404	0.0586982855462891
205.988	0.0350090634441088	331	0.0356616314199396	0.0577354231605234	0.0585209493361794
206.572	0.0350301204819277	332	0.0356867469879518	0.0576194302977221	0.0583446814164922
207.094	0.0348708708708709	333	0.0356996996996997	0.0575040182708775	0.0581694721629892
207.672	0.034814371257485	334	0.035622754491018	0.0573891824402573	0.0579953120666928
208.24	0.0348298507462687	335	0.0356597014925373	0.0572749182169377	0.0578221917321654
208.806	0.0348511904761905	336	0.0357202380952381	0.0571612210620972	0.0576501018758196
209.376	0.0348842729970326	337	0.0357566765578635	0.0570480864863228	0.0574790333242593
209.964	0.0348698224852071	338	0.0356745562130178	0.0569355100489272	0.0573089770126491
210.508	0.0349557522123894	339	0.0356873156342183	0.0568234873572779	0.0571399239831133
211.096	0.0349058823529412	340	0.0356705882352941	0.056712014066137	0.0569718653831629
211.714	0.0349032258064516	341	0.0356129032258065	0.0566010858770128	0.0568047924641507
212.286	0.0349590643274854	342	0.0356140350877193	0.056490698537521	0.0566386965797526
212.846	0.0348746355685131	343	0.0355743440233236	0.0563808478407575	0.0564735691844764
213.446	0.0348953488372093	344	0.0356395348837209	0.0562715296246813	0.0563094018321959
214.01	0.034904347826087	345	0.0356521739130435	0.0561627397715066	0.0561461861747113
214.55	0.0349942196531792	346	0.0357109826589595	0.0560544742071065	0.0559839139603335
215.126	0.0350259365994236	347	0.0357579250720461	0.0559467289004249	0.0558225770324939
215.692	0.0349655172413793	348	0.0357298850574713	0.0558394998628991	0.0556621673283776
216.292	0.0349512893982808	349	0.0356790830945559	0.055732783147891	0.0555026768775799
216.862	0.0349428571428571	350	0.0356514285714286	0.055626574850128	0.0553440978007868
217.442	0.0348717948717949	351	0.0356011396011396	0.0555208711051528	0.0551864223084769
218.01	0.0348693181818182	352	0.0355852272727273	0.055415668088782	0.055029642699646
218.58	0.0349235127478754	353	0.0356827195467422	0.0553109620165733	0.0548737513605535
219.132	0.0349039548022599	354	0.0356440677966102	0.0552067491433015	0.0547187407634898
219.708	0.0348676056338028	355	0.0356	0.0551030257624426	0.0545646034655645
220.292	0.0348370786516854	356	0.0356011235955056	0.0549997882056666	0.0544113321075152
220.886	0.0348795518207283	357	0.0355518207282913	0.0548970328423375	0.0542589194125361
221.42	0.034804469273743	358	0.0355418994413408	0.0547947560790219	0.0541073581851268
222.014	0.0346685236768802	359	0.0354317548746518	0.0546929543590055	0.0539566413099593
222.56	0.0346944444444444	360	0.0355111111111111	0.0545916241618162	0.053806761750765
223.138	0.0346426592797784	361	0.0354681440443213	0.0544907620027561	0.0536577125492393
223.7	0.0346629834254144	362	0.0355027624309392	0.0543903644324397	0.0535094868239652
224.296	0.0345564738292011	363	0.0354820936639118	0.0542904280363398	0.0533620777693537
224.84	0.0344340659340659	364	0.0354285714285714	0.0541909494343405	0.0532154786546027
225.412	0.0343506849315069	365	0.035413698630137	0.0540919252802968	0.0530696828226723
225.986	0.0343224043715847	366	0.0353825136612022	0.0539933522616016	0.052924683689277
226.524	0.034299727520436	367	0.0354550408719346	0.0538952270987585	0.0527804747418948
227.114	0.0344021739130435	368	0.0354836956521739	0.0537975465449626	0.0526370495387918
227.69	0.0343739837398374	369	0.0355013550135501	0.0537003073856859	0.0524944017080634
228.26	0.0342540540540541	370	0.0355405405405405	0.0536035064382706	0.0523525249466903
228.798	0.0342264150943396	371	0.035466307277628	0.053507140551528	0.0522114130196102
229.348	0.0341236559139785	372	0.0353602150537634	0.0534112066053434	0.0520710597588048
229.96	0.0341286863270777	373	0.0352868632707775	0.0533157015102872	0.0519314590624005
230.496	0.0341550802139037	374	0.0351871657754011	0.0532206222072319	0.0517926048937845
231.062	0.0340693333333333	375	0.0352213333333333	0.0531259656669746	0.0516544912807344
231.648	0.0340797872340426	376	0.0351702127659574	0.053031728889866	0.0515171123145622
232.202	0.0339416445623342	377	0.0351777188328912	0.0529379089054436	0.0513804621492716
232.774	0.0339523809523809	378	0.0351322751322751	0.0528445027720721	0.0512445350007286
233.32	0.0339788918205805	379	0.035197889182058	0.0527515075765874	0.0511093251458454
233.862	0.0339631578947368	380	0.0351315789473684	0.0526589204339476	0.0509748269217773
234.456	0.0339475065616798	381	0.0350761154855643	0.0525667384868877	0.0508410347251323
235.04	0.0340418848167539	382	0.0350732984293194	0.0524749589055808	0.0507079430111921
235.56	0.0340052219321149	383	0.0350443864229765	0.0523835788873031	0.0505755462931472
236.122	0.03396875	384	0.0350052083333333	0.0522925956561044	0.0504438391413422
236.702	0.0339168831168831	385	0.0351168831168831	0.052202006462484	0.0503128161825335
237.244	0.0339637305699482	386	0.0350829015544041	0.05211180858307	0.0501824720991591
237.796	0.034	387	0.0350129198966408	0.0520219993203047	0.0500528016286186
238.382	0.0338298969072165	388	0.0350154639175258	0.0519325760021336	0.0499237995625654
238.952	0.0338611825192802	389	0.0349665809768638	0.0518435359816998	0.0497954607462092
239.504	0.0338512820512821	390	0.0349179487179487	0.0517548766370415	0.0496677800776292
240.066	0.0338107416879795	391	0.0348644501278772	0.0516665953707959	0.0495407525070982
240.624	0.0337755102040816	392	0.0348622448979592	0.0515786896099051	0.0494143730364168
241.19	0.033735368956743	393	0.0348091603053435	0.0514911568053282	0.049288636718258
241.736	0.0336649746192893	394	0.034761421319797	0.0514039944317562	0.0491635386555213
242.25	0.0336658227848101	395	0.0347594936708861	0.0513171999873318	0.0490390740006972
242.818	0.0336515151515151	396	0.0347070707070707	0.0512307709933729	0.0489152379552409
243.38	0.0336775818639798	397	0.0346347607052897	0.0511447049940999	0.0487920257689557
243.92	0.0336130653266332	398	0.034643216080402	0.051058999556367	0.0486694327393854
244.464	0.0336190476190476	399	0.0347318295739348	0.0509736522693977	0.0485474542112165
244.986	0.033675	400	0.034665	0.0508886607445234	0.0484260855756885
245.526	0.033645885286783	401	0.0346034912718205	0.0508040226149262	0.0483053222700135
246.022	0.033592039800995	402	0.0345820895522388	0.0507197355353851	0.0481851597768045
246.57	0.0335732009925558	403	0.0346501240694789	0.0506357971820255	0.0480655936235121
247.1	0.0334950495049505	404	0.0346534653465346	0.0505522052520731	0.0479466193818698
247.66	0.0334617283950617	405	0.0346666666666667	0.0504689574636103	0.0478282326673467
248.208	0.0334088669950739	406	0.03464039408867	0.0503860515553364	0.0477104291386094
248.754	0.0334004914004914	407	0.0345896805896806	0.050303485286331	0.0475932044969911
249.316	0.0334509803921569	408	0.0345588235294118	0.0502212564358211	0.0474765544859691
249.87	0.0333740831295843	409	0.0345672371638142	0.0501393628029509	0.0473604748906489
250.436	0.0333804878048781	410	0.0345707317073171	0.0500578022065551	0.0472449615372571
250.99	0.0334014598540146	411	0.0344768856447689	0.0499765724849353	0.0471300102926409
251.53	0.0334174757281553	412	0.0345825242718447	0.0498956714956391	0.0470156170637752
252.094	0.0334624697336562	413	0.034547215496368	0.0498150971152429	0.046901777797277
252.632	0.0334589371980676	414	0.0345845410628019	0.0497348472391371	0.0467884884789261
253.182	0.0333975903614458	415	0.0346265060240964	0.0496549197813147	0.0466757451331937
253.766	0.0333990384615385	416	0.0346298076923077	0.0495753126741621	0.0465635438227774
254.306	0.0333333333333333	417	0.0346091127098321	0.0494960238682536	0.0464518806481424
254.864	0.0332775119617225	418	0.0346028708133971	0.0494170513321482	0.0463407517470703
255.398	0.0331980906921241	419	0.0345393794749403	0.0493383930521889	0.0462301532942134
255.92	0.0332047619047619	420	0.0345619047619048	0.0492600470323054	0.0461200815006557
256.446	0.0332019002375297	421	0.0346270783847981	0.0491820112938187	0.0460105326134807
256.968	0.0331800947867299	422	0.0346161137440758	0.0491042838752492	0.0459015029153445
257.516	0.0331867612293144	423	0.0346193853427896	0.0490268628321265	0.0457929887240553
258.046	0.0331367924528302	424	0.0345566037735849	0.048949746236802	0.045684986392159
258.648	0.0331152941176471	425	0.0346211764705882	0.0488729321782647	0.0455774923065303
259.194	0.0331549295774648	426	0.0344835680751174	0.0487964187619582	0.0454705028879704
259.752	0.0331381733021077	427	0.0344590163934426	0.0487202041096013	0.0453640145908089
260.274	0.0331261682242991	428	0.0343971962616822	0.04864428635901	0.0452580239025126
260.786	0.033044289044289	429	0.0343682983682984	0.048568663663923	0.0451525273432993
261.324	0.0330046511627907	430	0.0343441860465116	0.0484933341938281	0.0450475214657567
261.912	0.0329419953596288	431	0.0342737819025522	0.048418296133792	0.0449430028544673
262.466	0.0329166666666667	432	0.0341990740740741	0.048343547684292	0.0448389681256375
262.984	0.0329653579676674	433	0.0341801385681293	0.0482690870610497	0.044735413926733
263.55	0.033	434	0.0342534562211982	0.0481949124948669	0.0446323369361184
264.026	0.0329655172413793	435	0.0342344827586207	0.0481210222314642	0.0445297338627021
264.594	0.0329633027522936	436	0.0342110091743119	0.0480474145313205	0.0444276014455858
265.098	0.032974828375286	437	0.0342013729977117	0.0479740876695164	0.0443259364537194
265.624	0.032958904109589	438	0.0342283105022831	0.0479010399355774	0.0442247356855603
266.14	0.0329931662870159	439	0.0341867881548975	0.0478282696333213	0.0441239959687367
266.694	0.0330181818181818	440	0.0341909090909091	0.0477557750807059	0.0440237141597168
267.23	0.0329705215419501	441	0.0342176870748299	0.0476835546096795	0.0439238871434816
267.786	0.0329321266968326	442	0.0342533936651584	0.0476116065660333	0.0438245118332023
268.314	0.0328939051918736	443	0.0342302483069977	0.0475399293092552	0.0437255851699219
268.87	0.0328603603603604	444	0.0342207207207207	0.0474685212123862	0.0436271041222419
269.388	0.0328494382022472	445	0.0341977528089888	0.0473973806618779	0.0435290656860121
269.918	0.0328295964125561	446	0.0341255605381166	0.047326506057452	0.0434314668840255
270.424	0.0327472035794183	447	0.0340671140939597	0.0472558958119622	0.0433343047657168
270.958	0.0328526785714286	448	0.0340669642857143	0.0471855483512571	0.0432375764068647
271.472	0.0328195991091314	449	0.0340623608017817	0.0471154621140447	0.0431412789092993
271.988	0.0328	450	0.0340311111111111	0.0470456355517598	0.043045409400612
272.512	0.0327893569844789	451	0.034039911308204	0.0469760671284316	0.0429499650338701
273.032	0.0327654867256637	452	0.0340265486725664	0.0469067553205538	0.0428549429873349
273.56	0.0327682119205298	453	0.034	0.0468376986169563	0.0427603404641841
274.1	0.0326696035242291	454	0.0339603524229075	0.0467688955186783	0.0426661546922366
274.658	0.0326197802197802	455	0.0339076923076923	0.0467003445388428	0.0425723829236822
275.182	0.0326535087719298	456	0.0338815789473684	0.0466320442025331	0.0424790224348145
275.722	0.0326520787746171	457	0.0338380743982495	0.0465639930466706	0.0423860705257667
276.294	0.032703056768559	458	0.0338296943231441	0.0464961896198943	0.042293524520252
276.834	0.0325751633986928	459	0.0338126361655773	0.0464286324824412	0.0422013817653059
277.404	0.032495652173913	460	0.0338478260869565	0.0463613202060289	0.0421096396310335
277.93	0.0324859002169197	461	0.0338308026030369	0.0462942513737394	0.0420182955103588
278.506	0.0324718614718615	462	0.0338484848484848	0.0462274245799039	0.0419273468187779
279.07	0.0324665226781857	463	0.0338099352051836	0.0461608384299898	0.0418367909941153
279.618	0.0324784482758621	464	0.0338405172413793	0.0460944915404886	0.0417466254962832
280.136	0.0324387096774194	465	0.0337720430107527	0.0460283825388048	0.0416568478070439
280.702	0.0324463519313305	466	0.0337510729613734	0.0459625100631471	0.0415674554297755
281.25	0.0324668094218415	467	0.0337730192719486	0.04589687276242	0.0414784458892407
281.738	0.032491452991453	468	0.0337692307692308	0.0458314692961176	0.0413898167313577
282.298	0.0324605543710021	469	0.0337867803837953	0.0457662983342175	0.0413015655229753
282.864	0.0324425531914894	470	0.0338085106382979	0.0457013585570773	0.0412136898516498
283.424	0.0324458598726115	471	0.0337409766454352	0.0456366486553314	0.0411261873254255
283.976	0.0323940677966102	472	0.0337796610169492	0.0455721673297893	0.0410390555726174
284.496	0.0323298097251586	473	0.0337885835095137	0.0455079132913355	0.040952292241597
285.052	0.0323881856540084	474	0.0337552742616034	0.0454438852608299	0.040865895000581
285.588	0.0323705263157895	475	0.0337852631578947	0.0453800819690102	0.0407798615374219
286.094	0.0322647058823529	476	0.0337689075630252	0.0453165021563944	0.0406941895594021
286.61	0.0322976939203354	477	0.0337316561844864	0.0452531445731856	0.0406088767930302
287.176	0.0322510460251046	478	0.0337322175732218	0.0451900079791775	0.0405239209838397
287.746	0.0322922755741127	479	0.0337912317327766	0.0451270911436602	0.0404393198961908
288.266	0.0322791666666667	480	0.0338166666666667	0.0450643928453288	0.0403550713130737
288.782	0.0322037422037422	481	0.0338295218295218	0.0450019118721913	0.0402711730359156
289.31	0.0322323651452282	482	0.0338879668049792	0.0449396470214789	0.0401876228843888
289.858	0.0321863354037267	483	0.0339171842650103	0.0448775970995568	0.0401044186962224
290.404	0.0321652892561983	484	0.0339132231404959	0.0448157609218358	0.0400215583270153
290.918	0.0321525773195876	485	0.0338474226804124	0.0447541373126856	0.0399390396500524
291.412	0.0321481481481481	486	0.0337942386831276	0.0446927251053485	0.0398568605561222
291.934	0.0321437371663244	487	0.0337700205338809	0.0446315231418545	0.0397750189533376
292.456	0.032094262295082	488	0.033766393442623	0.0445705302729371	0.0396935127669578
292.98	0.0321145194274029	489	0.0338241308793456	0.0445097453579504	0.0396123399392135
293.536	0.0321265306122449	490	0.0338	0.0444491672647866	0.0395314984291335
294.03	0.03210183299389	491	0.0337637474541752	0.0443887948697955	0.0394509862123735
294.544	0.0320650406504065	492	0.0337723577235772	0.0443286270577034	0.0393708012810476
295.084	0.0320689655172414	493	0.0338133874239351	0.0442686627215344	0.0392909416435606
295.634	0.0321052631578947	494	0.0338259109311741	0.0442089007625319	0.0392114053244441
296.17	0.0320242424242424	495	0.033749494949495	0.0441493400900807	0.0391321903641927
296.688	0.0320040322580645	496	0.0337096774193548	0.044089979621631	0.0390532948191036
297.198	0.0319758551307847	497	0.0337022132796781	0.0440308182826221	0.0389747167611175
297.712	0.0319076305220884	498	0.0336506024096386	0.0439718550064076	0.0388964542776614
298.266	0.0318597194388778	499	0.0336192384769539	0.0439130887341819	0.0388185054714938
298.828	0.031916	500	0.033632	0.043854518414906	0.0387408684605508
299.338	0.0318962075848303	501	0.0336047904191617	0.0437961430052361	0.0386635413777952
299.834	0.0318844621513944	502	0.0334940239043825	0.0437379614694515	0.0385865223710665
300.386	0.0318648111332008	503	0.0334473161033797	0.0436799727793841	0.0385098096029332
300.872	0.0318849206349206	504	0.0334325396825397	0.0436221759143481	0.0384334012505464
301.382	0.0319247524752475	505	0.0334376237623762	0.0435645698610713	0.0383572955054958
301.914	0.0318735177865613	506	0.0333754940711462	0.0435071536136265	0.0382814905736668
302.434	0.0319211045364892	507	0.0333885601577909	0.0434499261733636	0.0382059846750994
302.954	0.0319606299212598	508	0.0333503937007874	0.0433928865488431	0.0381307760438492
303.456	0.0319646365422397	509	0.0333673870333988	0.04333603375577	0.0380558629278495
304.002	0.0319764705882353	510	0.0333450980392157	0.043279366816928	0.0379812435887753
304.508	0.0319647749510763	511	0.0333385518590998	0.0432228847621152	0.0379069163019088
305.024	0.03196875	512	0.0333515625	0.04316658662808	0.0378328793560066
305.544	0.0319727095516569	513	0.0333606237816764	0.0431104714584579	0.0377591310531684
306.062	0.0319533073929961	514	0.0332684824902724	0.043054538303709	0.037685669708707
306.564	0.0319029126213592	515	0.0332427184466019	0.042998786221056	0.0376124936510202
307.1	0.031906976744186	516	0.0332286821705426	0.0429432142744229	0.037539601221464
307.62	0.0319226305609284	517	0.0332301740812379	0.0428878215343751	0.0374669907742271
308.2	0.0319420849420849	518	0.0332200772200772	0.0428326070780588	0.0373946606762073
308.752	0.0319691714836223	519	0.033271676300578	0.0427775699891421	0.037322609306889
309.226	0.0319692307692308	520	0.0332730769230769	0.0427227093577568	0.0372508350582219
309.748	0.031957773512476	521	0.0332053742802303	0.04266802428044	0.0371793363345017
310.21	0.0319540229885057	522	0.0332068965517241	0.0426135138600769	0.0371081115522517
310.762	0.0319655831739962	523	0.0332313575525813	0.0425591772058444	0.0370371591401059
311.28	0.0319770992366412	524	0.0332442748091603	0.0425050134331548	0.0369664775386935
311.812	0.0319695238095238	525	0.0333142857142857	0.0424510216636003	0.0368960652005246
312.344	0.0319391634980989	526	0.0332813688212928	0.0423972010248986	0.0368259205898772
312.846	0.0319962049335863	527	0.0332713472485769	0.0423435506508382	0.0367560421826858
313.406	0.0319810606060606	528	0.0332727272727273	0.0422900696812246	0.0366864284664307
313.898	0.0319546313799622	529	0.0332930056710775	0.0422367572618279	0.0366170779400291
314.44	0.0319509433962264	530	0.0332528301886792	0.0421836125443296	0.0365479891137272
314.938	0.031924670433145	531	0.0331638418079096	0.0421306346862708	0.0364791605089932
315.464	0.0318984962406015	532	0.0331315789473684	0.0420778228510009	0.0364105906584124
315.954	0.031891181988743	533	0.0331181988742964	0.0420251762076268	0.0363422781055824
316.47	0.0319288389513109	534	0.0330823970037453	0.0419726939309622	0.0362742214050101
316.98	0.0319289719626168	535	0.0330691588785047	0.0419203752014784	0.0362064191220101
317.508	0.0319365671641791	536	0.0330559701492537	0.0418682192052542	0.0361388698326033
318.084	0.0319292364990689	537	0.0330614525139665	0.0418162251339281	0.0360715721234179
318.592	0.0318959107806691	538	0.0329776951672862	0.0417643921846493	0.0360045245915899
319.112	0.0319332096474954	539	0.0329907235621521	0.0417127195600303	0.0359377258446668
319.624	0.0319259259259259	540	0.0329666666666667	0.0416612064680997	0.03587117450051
320.18	0.0319186691312384	541	0.0329316081330869	0.0416098521222554	0.0358048691872004
320.704	0.0319335793357934	542	0.032929889298893	0.0415586557412183	0.0357388085429435
321.216	0.0319337016574586	543	0.0328950276243094	0.0415076165489866	0.0356729912159768
321.76	0.0319632352941176	544	0.0328492647058824	0.0414567337747906	0.0356074158644768
322.256	0.0319559633027523	545	0.0327963302752294	0.0414060066530476	0.0355420811564686
322.754	0.031956043956044	546	0.0327985347985348	0.041355434423318	0.0354769857697352
323.284	0.0319707495429616	547	0.0327531992687386	0.041305016330261	0.0354121283917283
323.786	0.0319379562043796	548	0.0327518248175182	0.0412547516235913	0.0353475077194807
324.272	0.0319708561020036	549	0.0327650273224044	0.0412046395580363	0.035283122459518
324.768	0.0320036363636364	550	0.0327636363636364	0.0411546793932932	0.0352189713277734
325.314	0.0319637023593466	551	0.0327114337568058	0.0411048703939872	0.0351550530495016
325.832	0.0319927536231884	552	0.0327173913043478	0.0410552118296296	0.0350913663591946
326.352	0.032	553	0.0327305605786618	0.0410057029745769	0.035027910000498
326.878	0.0319638989169675	554	0.0326931407942238	0.0409563431079895	0.0349646827261289
327.43	0.0319747747747748	555	0.0326378378378378	0.0409071315137917	0.0349016832977935
327.966	0.0319604316546763	556	0.0326798561151079	0.0408580674806314	0.0348389104861068
328.526	0.031903052064632	557	0.0326391382405745	0.0408091503018407	0.0347763630705124
329.014	0.0318888888888889	558	0.0326021505376344	0.0407603792753968	0.0347140398392032
329.512	0.0318568872987478	559	0.0325438282647585	0.0407117537038829	0.0346519395890436
330.072	0.0318464285714286	560	0.0325571428571429	0.04066327289445	0.0345900611254918
330.586	0.0317967914438503	561	0.032541889483066	0.040614936158779	0.034528403262523
331.114	0.0317864768683274	562	0.0325551601423488	0.0405667428130428	0.0344669648225541
331.624	0.0317726465364121	563	0.0325222024866785	0.0405186921778693	0.0344057446363684
332.15	0.0317624113475177	564	0.0324255319148936	0.0404707835783044	0.0343447415430415
332.67	0.0317663716814159	565	0.0324247787610619	0.0404230163437755	0.034283954389868
333.192	0.0317137809187279	566	0.0323957597173145	0.0403753898080554	0.0342233820322887
333.74	0.0317072310405644	567	0.0324761904761905	0.0403279033092266	0.034163023333819
334.2	0.0317570422535211	568	0.0324683098591549	0.0402805561896457	0.0341028771659778
334.704	0.0317152899824253	569	0.0324534270650264	0.0402333477959084	0.0340429424082169
335.226	0.0317052631578947	570	0.0323929824561404	0.040186277478815	0.0339832179478516
335.716	0.0317092819614711	571	0.032399299474606	0.0401393445933356	0.0339237026799919
336.23	0.0317132867132867	572	0.0324160839160839	0.0400925484985764	0.0338643955074745
336.734	0.0316928446771379	573	0.0323979057591623	0.0400458885577461	0.0338052953407948
337.254	0.0316132404181185	574	0.0324006968641115	0.0399993641381221	0.0337464010980408
337.714	0.0316452173913043	575	0.0324486956521739	0.0399529746110179	0.0336877117048268
338.202	0.0316388888888889	576	0.0324479166666667	0.0399067193517502	0.0336292260942281
338.71	0.0316360485268631	577	0.0324471403812825	0.0398605977396063	0.0335709432067165
339.226	0.0316159169550173	578	0.0324705882352941	0.0398146091578125	0.0335128619900958
339.744	0.0316407599309154	579	0.0325250431778929	0.0397687529935021	0.0334549813994394
340.26	0.0316620689655172	580	0.0325344827586207	0.0397230286376839	0.0333973003970265
340.794	0.0316075731497418	581	0.0324991394148021	0.0396774354852111	0.0333398179522812
341.288	0.031680412371134	582	0.0325189003436426	0.0396319729347505	0.0332825330417103
341.778	0.0316912521440823	583	0.0324631217838765	0.039586640388752	0.0332254446488429
342.296	0.0316198630136986	584	0.0324006849315068	0.0395414372534182	0.0331685517641702
342.766	0.0316	585	0.032382905982906	0.0394963629386748	0.0331118533850861
343.266	0.0315836177474403	586	0.0323788395904437	0.0394514168581404	0.0330553485158283
343.768	0.0315434412265758	587	0.0323373083475298	0.0394065984290976	0.0329990361674198
344.278	0.0315204081632653	588	0.0323333333333333	0.0393619070724639	0.0329429153576112
344.794	0.0315551782682513	589	0.0323667232597623	0.0393173422127626	0.0328869851108241
345.332	0.0315559322033898	590	0.0323423728813559	0.0392729032780943	0.0328312444580939
345.838	0.0315532994923858	591	0.0323451776649746	0.039228589700109	0.0327756924370142
346.402	0.0315777027027027	592	0.0323040540540541	0.0391844009139777	0.0327203280916814
346.946	0.0315345699831366	593	0.0323102866779089	0.039140336358365	0.0326651504726398
347.438	0.0315084175084175	594	0.0322996632996633	0.0390963954754014	0.0326101586368273
347.952	0.0314924369747899	595	0.0322689075630252	0.0390525777106563	0.0325553516475217
348.448	0.031503355704698	596	0.0323020134228188	0.0390088825131109	0.0325007285742876
348.95	0.0314974874371859	597	0.0323082077051926	0.0389653093351317	0.0324462884929236
349.478	0.0314247491638796	598	0.0323076923076923	0.0389218576324438	0.0323920304854104
349.952	0.0313856427378965	599	0.0323038397328881	0.0388785268641053	0.0323379536398588
350.434	0.0313833333333333	600	0.03226	0.0388353164924804	0.032284057050459
350.95	0.0313477537437604	601	0.0322396006655574	0.0387922259832147	0.0322303398174299
351.448	0.0313156146179402	602	0.0322126245847176	0.0387492548052094	0.0321768010469691
351.97	0.0312470978441128	603	0.0322255389718076	0.0387064024305957	0.032123439851203
352.506	0.0312417218543046	604	0.0322086092715232	0.0386636683347106	0.0320702553481381
352.982	0.031203305785124	605	0.0321586776859504	0.0386210519960713	0.0320172466616122
353.532	0.0312046204620462	606	0.0321815181518152	0.0385785528963517	0.0319644129212465
354.028	0.0312158154859967	607	0.032171334431631	0.038536170520357	0.0319117532623977
354.496	0.0311480263157895	608	0.0321644736842105	0.0384939043560007	0.0318592668261109
355.01	0.0311165845648604	609	0.0321510673234811	0.03845175389428	0.0318069527590729
355.484	0.0310950819672131	610	0.0321672131147541	0.0384097186292528	0.0317548102135662
355.988	0.0311292962356792	611	0.032176759410802	0.0383677980580138	0.0317028383474229
356.504	0.0310915032679739	612	0.0321601307189543	0.0383259916806717	0.0316510363239794
356.994	0.0310570962479608	613	0.0321239804241436	0.0382842990003261	0.0315994033120316
357.484	0.031114006514658	614	0.0321009771986971	0.0382427195230446	0.0315479384857906
357.97	0.0311056910569106	615	0.0320650406504065	0.0382012527578409	0.031496641024838
358.474	0.0310811688311688	616	0.0320746753246753	0.0381598982166515	0.0314455101140834
359.006	0.0311150729335494	617	0.0320842787682334	0.0381186554143144	0.0313945449437203
359.512	0.0311035598705502	618	0.0321229773462783	0.0380775238685469	0.0313437447091835
360.026	0.0311050080775444	619	0.0321453957996769	0.0380365030999239	0.0312931086111073
360.558	0.0311	620	0.0321161290322581	0.0379955926318563	0.0312426358552829
361.06	0.0311304347826087	621	0.0320740740740741	0.0379547919905697	0.0311923256526174
361.51	0.0311157556270096	622	0.0320868167202572	0.0379141007050834	0.0311421772190923
361.992	0.0311107544141252	623	0.0320609951845907	0.0378735183071896	0.0310921897757229
362.496	0.0311314102564103	624	0.0320448717948718	0.037833044331432	0.0310423625485183
362.98	0.031168	625	0.0320864	0.0377926783150862	0.0309926947684406
363.466	0.0310958466453674	626	0.0320670926517572	0.0377524197981385	0.0309431856713664
363.942	0.0311004784688995	627	0.0320956937799043	0.0377122683232661	0.0308938344980469
364.486	0.0311146496815287	628	0.0320891719745223	0.0376722234358172	0.0308446404940691
364.988	0.0311033386327504	629	0.0320985691573927	0.037632284683791	0.0307956029098178
365.47	0.0310571428571429	630	0.0320857142857143	0.0375924516178179	0.0307467210004371
365.938	0.0310776545166403	631	0.0320665610142631	0.0375527237911405	0.030697994025793
366.44	0.0310569620253165	632	0.031993670886076	0.0375131007595938	0.0306494212504358
366.948	0.0310205371248025	633	0.032044233807267	0.0374735820815865	0.030601001943563
367.476	0.0309621451104101	634	0.0319842271293375	0.0374341673180816	0.0305527353789833
367.976	0.0309228346456693	635	0.0319338582677165	0.0373948560325782	0.0305046208350794
368.5	0.0308836477987421	636	0.0318805031446541	0.0373556477910924	0.0304566575947726
369.002	0.0308791208791209	637	0.0319372056514914	0.0373165421621391	0.0304088449454873
369.492	0.0307962382445141	638	0.0319184952978056	0.0372775387167136	0.030361182179115
369.98	0.0307856025039124	639	0.0318810641627543	0.0372386370282735	0.0303136685919803
370.454	0.0308	640	0.0318875	0.0371998366727208	0.0302663034848053
370.92	0.0307675507020281	641	0.0318533541341654	0.0371611372283841	0.0302190861626761
371.378	0.0307476635514019	642	0.0318566978193146	0.037122538276001	0.0301720159350084
371.902	0.0307433903576983	643	0.0318195956454121	0.0370840393987004	0.0301250921155138
372.374	0.0307080745341615	644	0.0317732919254658	0.0370456401819853	0.0300783140221668
372.844	0.0307007751937984	645	0.0317147286821705	0.0370073402137157	0.0300316809771712
373.332	0.030687306501548	646	0.0316842105263158	0.0369691390840914	0.0299851923069279
373.802	0.0306893353941267	647	0.0316476043276662	0.0369310363856354	0.0299388473420022
374.294	0.030679012345679	648	0.0316172839506173	0.0368930317131768	0.0298926454170917
374.81	0.0306779661016949	649	0.0316302003081664	0.0368551246638345	0.0298465858709944
375.324	0.0306676923076923	650	0.0316307692307692	0.0368173148370005	0.0298006680465775
375.824	0.0306574500768049	651	0.0315975422427035	0.0367796018343238	0.0297548912907456
376.274	0.0307085889570552	652	0.0316288343558282	0.0367419852596944	0.0297092549544101
376.71	0.0306584992343032	653	0.031614088820827	0.0367044647192267	0.0296637583924585
377.226	0.0306422018348624	654	0.0316146788990826	0.0366670398212444	0.0296184009637239
377.72	0.0306961832061069	655	0.0316824427480916	0.0366297101762639	0.0295731820309548
378.224	0.0306585365853659	656	0.0316798780487805	0.0365924753969796	0.0295281009607857
378.742	0.030648401826484	657	0.0316803652968037	0.0365553350982476	0.0294831571237068
379.284	0.0306322188449848	658	0.031629179331307	0.036518288897071	0.0294383498940355
379.802	0.0306312594840668	659	0.0316176024279211	0.0364813364125843	0.0293936786498868
380.294	0.0305818181818182	660	0.0315636363636364	0.0364444772660384	0.0293491427731445
380.766	0.0306021180030257	661	0.0315794251134644	0.0364077110807858	0.0293047416494333
381.272	0.0306132930513595	662	0.031607250755287	0.0363710374822657	0.0292604746680897
381.756	0.0306365007541478	663	0.0315867269984917	0.0363344560979894	0.0292163412221348
382.218	0.0306475903614458	664	0.0315512048192771	0.0362979665575253	0.0291723407082461
382.692	0.0306736842105263	665	0.0315338345864662	0.036261568492485	0.0291284725267299
383.196	0.0306636636636637	666	0.0315735735735736	0.036225261536509	0.0290847360814946
383.7	0.0306146926536732	667	0.0315622188905547	0.0361890453252518	0.0290411307800231
384.18	0.0305928143712575	668	0.0315508982035928	0.0361529194963687	0.0289976560333464
384.68	0.0305829596412556	669	0.0315156950672646	0.0361168836895012	0.028954311256017
385.182	0.0305731343283582	670	0.0315432835820895	0.0360809375462636	0.0289110958660827
385.678	0.0305603576751118	671	0.0315201192250373	0.0360450807102288	0.0288680092850602
386.138	0.0305327380952381	672	0.0315178571428571	0.0360093128269152	0.0288250509379098
386.622	0.0305438335809807	673	0.0315245170876672	0.035973633543773	0.0287822202530095
387.096	0.0305281899109792	674	0.0314688427299703	0.0359380425101707	0.0287395166621297
387.584	0.0305362962962963	675	0.0314874074074074	0.0359025393773819	0.028696939600408
388.044	0.0305325443786982	676	0.0315059171597633	0.0358671237985723	0.0286544885063246
388.558	0.0304992614475628	677	0.0314859675036928	0.0358317954287864	0.0286121628216771
389.054	0.0305191740412979	678	0.0314631268436578	0.0357965539249348	0.0285699619915566
389.534	0.0305449189985272	679	0.0314845360824742	0.0357613989457813	0.0285278854643231
390.022	0.0305352941176471	680	0.0314588235294118	0.0357263301519301	0.0284859326915815
390.466	0.0305521292217327	681	0.0314801762114537	0.0356913472058132	0.0284441031281577
390.934	0.030524926686217	682	0.0314604105571848	0.0356564497716779	0.0284023962320754
391.444	0.0305241581259151	683	0.0314582723279649	0.0356216375155746	0.0283608114645321
391.912	0.0305058479532164	684	0.0314122807017544	0.0355869101053441	0.0283193482898763
392.408	0.0304934306569343	685	0.031421897810219	0.0355522672106057	0.0282780061755845
392.9	0.0305072886297376	686	0.0314052478134111	0.0355177085027452	0.0282367845922382
393.398	0.0305240174672489	687	0.0313857350800582	0.0354832336549023	0.0281956830135013
393.888	0.0304883720930233	688	0.0313081395348837	0.0354488423419594	0.028154700916098
394.29	0.0304702467343977	689	0.0312685050798258	0.0354145342405296	0.0281138377797901
394.786	0.0304811594202899	690	0.0312579710144927	0.0353803090289446	0.0280730930873556
395.3	0.0304862518089725	691	0.0312677279305355	0.0353461663872435	0.0280324663245664
395.8	0.0305231213872832	692	0.0312630057803468	0.0353121059971613	0.0279919569801668
396.288	0.0305685425685426	693	0.0312698412698413	0.0352781275421173	0.0279515645458519
396.748	0.0305504322766571	694	0.0312737752161383	0.0352442307072036	0.027911288516247
397.238	0.030526618705036	695	0.0312546762589928	0.0352104151791743	0.0278711283888855
397.748	0.0305114942528736	696	0.0312758620689655	0.0351766806464342	0.0278310836641888
398.204	0.0305308464849354	697	0.0313572453371593	0.0351430267990275	0.0277911538454453
398.66	0.030541547277937	698	0.0313982808022923	0.035109453328627	0.02775133843879
399.136	0.0304721030042918	699	0.0313905579399142	0.0350759599285235	0.0277116369531837
399.616	0.0304571428571429	700	0.0313428571428571	0.0350425462936145	0.0276720489003934
400.132	0.0304564907275321	701	0.0312924393723253	0.0350092121203938	0.027632573794972
400.608	0.0304017094017094	702	0.0312735042735043	0.034975957106941	0.0275932111542385
401.09	0.0303926031294452	703	0.0312204836415363	0.0349427809529107	0.027553960498258
401.558	0.0303721590909091	704	0.0312215909090909	0.034909683359522	0.027514821349823
402.006	0.0303914893617021	705	0.0312368794326241	0.0348766640295487	0.0274757932344332
402.482	0.0303909348441926	706	0.0312492917847025	0.0348437226673082	0.0274368756802768
402.946	0.0303734087694484	707	0.0312107496463932	0.0348108589786522	0.0273980682182113
403.43	0.0303022598870057	708	0.0311440677966102	0.0347780726709556	0.0273593703817449
403.922	0.0302905500705219	709	0.031114245416079	0.0347453634531075	0.0273207817070175
404.386	0.0302760563380282	710	0.0311323943661972	0.0347127310355005	0.0272823017327822
404.878	0.0302475386779184	711	0.0311279887482419	0.034680175130021	0.0272439300003873
405.358	0.0302443820224719	712	0.0311095505617978	0.0346476954500396	0.0272056660537576
405.84	0.0302103786816269	713	0.0310743338008415	0.0346152917104012	0.0271675094393764
406.324	0.0302044817927171	714	0.0311064425770308	0.0345829636274156	0.0271294597062681
406.826	0.0301594405594406	715	0.0310657342657343	0.0345507109188475	0.0270915164059796
407.312	0.0301508379888268	716	0.0310698324022346	0.0345185333039074	0.0270536790925634
407.782	0.0301478382147838	717	0.0310627615062762	0.0344864305032421	0.0270159473225598
408.224	0.0301448467966574	718	0.0310362116991643	0.0344544022389253	0.0269783206549797
408.702	0.0301112656467316	719	0.0310347705146036	0.0344224482344483	0.0269407986512871
409.182	0.0300972222222222	720	0.0310277777777778	0.0343905682147109	0.0269033808753825
409.676	0.0301026352288488	721	0.0310513176144244	0.0343587619060123	0.0268660668935858
410.168	0.0301191135734072	722	0.0310498614958449	0.0343270290360421	0.0268288562746197
410.648	0.0301244813278008	723	0.0310594744121715	0.0342953693338709	0.0267917485895925
411.134	0.0301022099447514	724	0.0310773480662983	0.0342637825299421	0.0267547434119826
411.676	0.030168275862069	725	0.0310758620689655	0.0342322683560625	0.0267178403176212
412.17	0.0301239669421488	726	0.0309917355371901	0.0342008265453937	0.0266810388846769
412.59	0.030101788170564	727	0.0309766162310867	0.0341694568324435	0.0266443386936388
413.04	0.0300686813186813	728	0.0309368131868132	0.0341381589530571	0.0266077393273014
413.502	0.0300438957475994	729	0.0308971193415638	0.0341069326444089	0.0265712403707481
413.978	0.0300876712328767	730	0.0308931506849315	0.0340757776449933	0.0265348414113362
414.484	0.0300683994528044	731	0.0309357045143639	0.0340446936946171	0.0264985420386804
414.94	0.0300601092896175	732	0.0309426229508197	0.0340136805343904	0.0264623418446385
415.4	0.03006275579809	733	0.0309085948158254	0.0339827379067189	0.0264262404232952
415.9	0.0300871934604905	734	0.0309291553133515	0.0339518655552952	0.0263902373709474
416.38	0.0301115646258503	735	0.0309469387755102	0.0339210632250911	0.026354332286089
416.876	0.030125	736	0.0309619565217391	0.0338903306623488	0.0263185247693959
417.372	0.0300868385345997	737	0.0309850746268657	0.0338596676145736	0.0262828144237115
417.798	0.030070460704607	738	0.0309674796747967	0.0338290738305254	0.0262472008540317
418.246	0.0300838971583221	739	0.0309499323410014	0.033798549060211	0.0262116836674904
418.756	0.0301027027027027	740	0.0309459459459459	0.0337680930548762	0.0261762624733451
419.222	0.0301295546558704	741	0.030974358974359	0.033737705566998	0.0261409368829627
419.696	0.0301159029649596	742	0.0309703504043127	0.0337073863502768	0.0261057065098051
420.158	0.0300969044414536	743	0.0309421265141319	0.0336771351596288	0.0260705709694151
420.632	0.0301021505376344	744	0.0309408602150538	0.0336469517511781	0.0260355298794024
421.084	0.0300993288590604	745	0.0309288590604027	0.0336168358822497	0.0260005828594301
421.522	0.0301206434316354	746	0.0308981233243968	0.0335867873113614	0.0259657295312003
422.028	0.0301070950468541	747	0.0309103078982597	0.0335568057982166	0.025930969518441
422.474	0.0300882352941176	748	0.030927807486631	0.033526891103697	0.0258963024468922
422.93	0.0300560747663551	749	0.03086782376502	0.033497042989855	0.0258617279442929
423.412	0.0300053333333333	750	0.0308613333333333	0.0334672612199068	0.0258272456403672
423.898	0.0300026631158455	751	0.0308255659121172	0.0334375455582247	0.0257928551668114
424.41	0.0299787234042553	752	0.0308005319148936	0.0334078957703301	0.0257585561572811
424.884	0.0299654714475432	753	0.0308074369189907	0.0333783116228867	0.0257243482473777
425.314	0.0299920424403183	754	0.0307957559681698	0.0333487928836928	0.0256902310746358
425.764	0.0300423841059603	755	0.0307443708609272	0.0333193393216751	0.0256562042785105
426.2	0.0300079365079365	756	0.0307354497354497	0.0332899507068808	0.0256222675003643
426.638	0.0300264200792602	757	0.0307318361955086	0.0332606268104714	0.0255884203834549
427.1	0.030023746701847	758	0.0307176781002639	0.0332313674047157	0.0255546625729227
427.528	0.0299499341238472	759	0.0306745718050066	0.0332021722629826	0.0255209937157779
427.994	0.0299157894736842	760	0.0306657894736842	0.0331730411597349	0.0254874134608887
428.438	0.029892247043364	761	0.0306622864651774	0.0331439738705222	0.025453921458969
428.89	0.0298556430446194	762	0.0306351706036745	0.0331149701719744	0.0254205173625661
429.328	0.0298138925294889	763	0.0306186107470511	0.0330860298417951	0.025387200826049
429.774	0.0298062827225131	764	0.0306492146596859	0.0330571526587549	0.0253539715055961
430.246	0.0298169934640523	765	0.030643137254902	0.033028338402685	0.0253208290591835
430.688	0.0298015665796345	766	0.0306187989556136	0.0329995868544709	0.0252877731465736
431.132	0.0297757496740548	767	0.0306284224250326	0.0329708977960456	0.025254803429303
431.588	0.0297630208333333	768	0.0306380208333333	0.0329422710103836	0.0252219195706711
432.058	0.0297139141742523	769	0.0306085825747724	0.0329137062814943	0.0251891212357287
432.522	0.0296753246753247	770	0.0306233766233766	0.0328852033944159	0.0251564080912667
432.99	0.0296264591439689	771	0.0305784695201038	0.0328567621352091	0.0251237798058047
433.482	0.0296036269430052	772	0.0305569948186529	0.0328283822909511	0.0250912360495795
433.91	0.029614489003881	773	0.0305485122897801	0.032800063649729	0.0250587764945348
434.396	0.0296175710594315	774	0.0305038759689922	0.0327718060006343	0.0250264008143093
434.822	0.0295922580645161	775	0.0304748387096774	0.0327436091337564	0.0249941086842263
435.256	0.0295180412371134	776	0.0304536082474227	0.0327154728401768	0.0249618997812827
435.686	0.0295341055341055	777	0.0304195624195624	0.032687396911963	0.0249297737841382
436.118	0.0295321336760925	778	0.0304241645244216	0.0326593811421629	0.0248977303731046
436.55	0.0295044929396662	779	0.0303697047496791	0.0326314253247986	0.0248657692301353
437.03	0.0294974358974359	780	0.0303564102564103	0.0326035292548605	0.0248338900388146
437.488	0.0294801536491677	781	0.0303380281690141	0.0325756927283021	0.0248020924843475
437.978	0.029462915601023	782	0.0303324808184143	0.0325479155420334	0.0247703762535491
438.46	0.0294431673052363	783	0.030301404853129	0.0325201974939159	0.0247387410348345
438.936	0.0294234693877551	784	0.0302576530612245	0.0324925383827567	0.0247071865182084
439.426	0.0294012738853503	785	0.0302242038216561	0.0324649380083027	0.0246757123952553
439.854	0.0293791348600509	786	0.0301832061068702	0.0324373961712353	0.024644318359129
440.342	0.0293900889453621	787	0.0301677255400254	0.0324099126731646	0.0246130041045431
440.782	0.0294035532994924	788	0.0301725888324873	0.0323824873166242	0.0245817693277607
441.192	0.0293967046894804	789	0.0301343472750317	0.0323551199050655	0.0245506137265848
441.644	0.0293848101265823	790	0.0301063291139241	0.0323278102428521	0.0245195370003486
442.102	0.0293830594184577	791	0.0300682680151707	0.0323005581352552	0.0244885388499057
442.524	0.0293535353535354	792	0.0300429292929293	0.0322733633884471	0.0244576189776205
442.98	0.0293266078184111	793	0.0300554854981085	0.032246225809497	0.0244267770873586
443.432	0.0293324937027708	794	0.0300705289672544	0.0322191452063649	0.0243960128844778
443.884	0.0293232704402516	795	0.0300704402515723	0.032192121387897	0.0243653260758181
444.364	0.0293492462311558	796	0.030070351758794	0.0321651541638199	0.0243347163696927
444.844	0.029375156838143	797	0.0300702634880803	0.0321382433447359	0.0243041834758788
445.296	0.0293583959899749	798	0.0300576441102757	0.0321113887421178	0.0242737271056083
445.764	0.0293141426783479	799	0.0299949937421777	0.0320845901683037	0.0242433469715587
446.26	0.0293025	800	0.0299575	0.032057847436492	0.0242130427878442
446.704	0.0292384519350811	801	0.0299250936329588	0.0320311603607362	0.0241828142700067
447.162	0.0292019950124688	802	0.0298703241895262	0.0320045287559404	0.0241526611350067
447.618	0.0291905354919054	803	0.0298605230386052	0.0319779524378538	0.0241225831012147
448.06	0.0291865671641791	804	0.0298333333333333	0.0319514312230663	0.0240925798884022
448.5	0.0291552795031056	805	0.0298012422360248	0.0319249649290033	0.0240626512177334
448.954	0.0291712158808933	806	0.0298138957816377	0.0318985533739207	0.0240327968117561
449.398	0.0291648079306072	807	0.0297942998760843	0.0318721963769007	0.0240030163943933
449.868	0.0291831683168317	808	0.0298143564356436	0.0318458937578466	0.0239733096909349
450.36	0.0291718170580964	809	0.0297923362175525	0.0318196453374778	0.0239436764280289
450.79	0.0291728395061728	810	0.029762962962963	0.0317934509373258	0.0239141163336733
451.252	0.0291861898890259	811	0.0297681874229346	0.0317673103797291	0.0238846291372076
451.696	0.0292019704433498	812	0.0297512315270936	0.0317412234878283	0.0238552145693047
452.176	0.0292054120541205	813	0.0297515375153752	0.0317151900855622	0.0238258723619624
452.626	0.0291744471744472	814	0.0297714987714988	0.0316892099976627	0.0237966022484956
453.068	0.0291558282208589	815	0.0297791411042945	0.0316632830496503	0.0237674039635281
453.514	0.0291544117647059	816	0.0297892156862745	0.0316374090678297	0.0237382772429846
453.926	0.029108935128519	817	0.0297919216646267	0.0316115878792853	0.0237092218240825
454.376	0.0291051344743276	818	0.0297970660146699	0.0315858193118769	0.0236802374453244
454.828	0.0290622710622711	819	0.0297777777777778	0.031560103194235	0.0236513238464901
455.294	0.0290146341463415	820	0.0297756097560976	0.0315344393557564	0.0236224807686285
455.746	0.0290012180267966	821	0.029768574908648	0.0315088276266003	0.0235937079540504
456.152	0.0289951338199513	822	0.0297542579075426	0.0314832678376835	0.0235650051463204
456.608	0.0289671931956258	823	0.0297739975698663	0.0314577598206761	0.0235363720902496
457.054	0.0289538834951456	824	0.0297597087378641	0.0314323034079977	0.0235078085318876
457.496	0.0289478787878788	825	0.0297527272727273	0.0314068984328126	0.0234793142185156
457.952	0.0289176755447942	826	0.0297215496368039	0.0313815447290259	0.0234508888986385
458.372	0.0288827085852479	827	0.0296952841596131	0.0313562421312795	0.0234225323219775
458.816	0.0288792270531401	828	0.0296932367149758	0.0313309904749474	0.023394244239463
459.276	0.0288419782870929	829	0.0296574185765983	0.031305789596132	0.0233660244032273
459.712	0.0288433734939759	830	0.029621686746988	0.0312806393316599	0.0233378725665969
460.19	0.0288543922984356	831	0.0296077015643803	0.0312555395190777	0.0233097884840859
460.64	0.0288317307692308	832	0.0295913461538462	0.0312304899966485	0.0232817719113887
461.076	0.0288115246098439	833	0.0295702280912365	0.0312054906033469	0.0232538226053726
461.524	0.0287745803357314	834	0.0296043165467626	0.0311805411788559	0.0232259403240712
461.98	0.0287544910179641	835	0.0295904191616766	0.0311556415635627	0.0231981248266771
462.424	0.0287416267942584	836	0.0295287081339713	0.0311307915985545	0.0231703758735352
462.856	0.0287407407407407	837	0.0295197132616487	0.0311059911256149	0.0231426932261355
463.32	0.0287350835322196	838	0.0295131264916468	0.0310812399872199	0.0231150766471067
463.782	0.0287222884386174	839	0.0294994040524434	0.031056538026534	0.0230875259002091
464.256	0.0287357142857143	840	0.0294952380952381	0.0310318850874065	0.0230600407503279
464.692	0.028756242568371	841	0.0295101070154578	0.0310072810143676	0.0230326209634666
465.16	0.0287054631828979	842	0.0294703087885986	0.0309827256526248	0.0230052663067404
465.564	0.0286903914590747	843	0.0294733096085409	0.0309582188480587	0.0229779765483694
466.004	0.0286729857819905	844	0.029478672985782	0.0309337604472199	0.0229507514576723
466.476	0.0286792899408284	845	0.0294650887573965	0.0309093502973249	0.0229235908050596
466.914	0.0286903073286052	846	0.0294278959810875	0.0308849882462524	0.0228964943620277
467.352	0.0286706021251476	847	0.0294403778040142	0.0308606741425398	0.0228694619011516
467.816	0.0286957547169811	848	0.0294316037735849	0.0308364078353796	0.0228424931960795
468.28	0.0287090694935218	849	0.0294369846878681	0.0308121891746158	0.0228155880215258
468.722	0.0287105882352941	850	0.0294188235294118	0.0307880180107401	0.0227887461532652
469.204	0.028695652173913	851	0.0293866039952996	0.0307638941948886	0.0227619673681262
469.67	0.0286666666666667	852	0.0293732394366197	0.0307398175788381	0.0227352514439852
470.15	0.0286916764361079	853	0.0294044548651817	0.0307157880150029	0.0227085981597601
470.584	0.0286885245901639	854	0.0294098360655738	0.0306918053564307	0.0226820072954044
471.054	0.0286760233918129	855	0.029412865497076	0.0306678694567998	0.0226554786319011
471.474	0.0286238317757009	856	0.0293948598130841	0.0306439801704154	0.0226290119512563
471.912	0.0286067677946324	857	0.0293815635939323	0.030620137352206	0.022602607036494
472.36	0.0286456876456876	858	0.0293799533799534	0.0305963408577204	0.0225762636716496
472.824	0.0286589057043073	859	0.0293667054714785	0.030572590543124	0.0225499816417641
473.264	0.028646511627907	860	0.0293348837209302	0.0305488862651954	0.0225237607328784
473.716	0.0286945412311266	861	0.029335656213705	0.0305252278813236	0.0224976007320272
474.156	0.0286705336426914	862	0.0293132250580046	0.030501615249504	0.0224715014272336
474.666	0.0286697566628042	863	0.0293117033603708	0.0304780482283358	0.0224454626075034
475.152	0.0286736111111111	864	0.0292986111111111	0.030454526677018	0.0224194840628187
475.578	0.0286127167630058	865	0.029271676300578	0.0304310504553469	0.0223935655841334
476.008	0.0286374133949192	866	0.0292286374133949	0.0304076194237124	0.0223677069633665
476.47	0.0286320645905421	867	0.0292364475201845	0.0303842334430949	0.0223419079933972
476.894	0.0286267281105991	868	0.0292235023041475	0.0303608923750621	0.0223161684680592
477.376	0.0286214039125432	869	0.0292036823935558	0.0303375960817663	0.0222904881821351
477.816	0.0286275862068966	870	0.0291724137931034	0.0303143444259404	0.022264866931351
478.272	0.0285602755453502	871	0.0291182548794489	0.0302911372708956	0.0222393045123713
478.714	0.0285802752293578	872	0.0291215596330275	0.0302679744805178	0.0222138007227929
479.154	0.0285337915234822	873	0.0290927835051546	0.0302448559192647	0.0221883553611402
479.606	0.0284942791762014	874	0.0290526315789474	0.0302217814521629	0.0221629682268597
480.028	0.0284822857142857	875	0.0290194285714286	0.0301987509448045	0.0221376391203147
480.53	0.028458904109589	876	0.0289908675799087	0.0301757642633445	0.0221123678427801
480.984	0.028460661345496	877	0.0289851767388826	0.0301528212744974	0.0220871541964372
481.396	0.0284441913439636	878	0.0289772209567198	0.0301299218455347	0.0220619979843683
481.858	0.0284209328782708	879	0.0289556313993174	0.0301070658442813	0.0220368990105522
482.276	0.0284181818181818	880	0.0289590909090909	0.0300842531391132	0.0220118570798584
482.742	0.0284199772985244	881	0.0289284903518729	0.0300614835989543	0.0219868719980424
483.19	0.0283990929705215	882	0.0289433106575964	0.0300387570932735	0.0219619435717408
483.678	0.0283850509626274	883	0.0289173272933182	0.0300160734920817	0.0219370716084659
484.088	0.0283846153846154	884	0.0289185520361991	0.0299934326659291	0.0219122559166011
484.51	0.0283796610169492	885	0.0288971751412429	0.0299708344859026	0.0218874963053959
484.972	0.0283814898419865	886	0.0289097065462754	0.0299482788236225	0.0218627925849609
485.396	0.028358511837655	887	0.0288748590755355	0.0299257655512397	0.0218381445662631
485.808	0.0283130630630631	888	0.0288445945945946	0.0299032945414334	0.0218135520611209
486.238	0.02829696287964	889	0.0288548931383577	0.0298808656674079	0.0217890148821995
486.666	0.0283078651685393	890	0.028885393258427	0.0298584788028901	0.0217645328430061
487.128	0.0282626262626263	891	0.0288507295173962	0.0298361338221264	0.0217401057578848
487.57	0.0282331838565022	892	0.0288542600896861	0.0298138305998805	0.0217157334420128
488.024	0.0282217245240761	893	0.0288376259798432	0.0297915690114302	0.0216914157113946
488.46	0.0282102908277405	894	0.02882774049217	0.0297693489325651	0.0216671523828584
488.886	0.0281787709497207	895	0.0287843575418994	0.0297471702395836	0.0216429432740507
489.336	0.0281785714285714	896	0.02875	0.0297250328092905	0.0216187882034324
489.756	0.0281783723522854	897	0.0287670011148272	0.0297029365189944	0.0215946869902736
490.22	0.0281781737193764	898	0.0287661469933185	0.0296808812465047	0.0215706394546497
490.628	0.0281846496106785	899	0.0287942157953281	0.0296588668701294	0.0215466454174365
491.106	0.0281622222222222	900	0.0287577777777778	0.0296368932686724	0.021522704700306
491.588	0.0281465038845727	901	0.0287658157602664	0.0296149603214309	0.0214988171257219
492.068	0.0281019955654102	902	0.0287538802660754	0.0295930679081928	0.021474982516935
492.486	0.0280885935769657	903	0.0287530454042082	0.0295712159092342	0.0214512006979794
492.956	0.0280929203539823	904	0.0287544247787611	0.029549404205317	0.0214274714936675
493.422	0.0280861878453039	905	0.0287138121546961	0.0295276326776863	0.0214037947295861
493.86	0.0280860927152318	906	0.0286887417218543	0.0295059012080676	0.0213801702320921
494.304	0.0280837927232635	907	0.0286659316427784	0.0294842096786651	0.021356597828308
494.786	0.0280837004405286	908	0.0286718061674009	0.0294625579721584	0.0213330773461183
495.246	0.0280770077007701	909	0.0286732673267327	0.0294409459717006	0.0213096086141644
495.72	0.0281208791208791	910	0.0286813186813187	0.0294193735609155	0.0212861914618411
496.138	0.0280987925356751	911	0.0286849615806806	0.0293978406238958	0.0212628257192924
496.594	0.0280657894736842	912	0.0286688596491228	0.0293763470451998	0.0212395112174072
497.028	0.0280438116100767	913	0.0286506024096386	0.0293548927098498	0.0212162477878153
497.466	0.0280765864332604	914	0.0286630196936543	0.0293334775033294	0.0211930352628834
497.87	0.0280502732240437	915	0.028631693989071	0.0293121013115811	0.0211698734757108
498.314	0.0280393013100437	916	0.0286375545851528	0.0292907640210042	0.021146762260126
498.728	0.0280087241003272	917	0.0285997818974918	0.029269465518452	0.021123701450682
499.128	0.0279978213507625	918	0.0285838779956427	0.0292482056912303	0.0211006908826529
499.548	0.0279891186071817	919	0.0285767138193689	0.0292269844270941	0.0210777303920298
499.99	0.0279847826086957	920	0.0285978260869565	0.0292058016142462	0.0210548198155167
500.412	0.0279652551574376	921	0.0285841476655809	0.0291846571413344	0.021031958990527
500.856	0.0279587852494577	922	0.02858568329718	0.0291635508974494	0.0210091477551794
501.314	0.0279631635969664	923	0.0286088840736728	0.0291424827721228	0.020986385948294
501.74	0.0279372294372294	924	0.0285844155844156	0.0291214526553243	0.020963673409389
502.19	0.0279308108108108	925	0.0285643243243243	0.02910046043746	0.0209410099786761
502.62	0.0279071274298056	926	0.0285269978401728	0.0290795060093702	0.0209183954970577
503.058	0.0279093851132686	927	0.028504854368932	0.0290585892623267	0.0208958298061223
503.504	0.0278793103448276	928	0.0284827586206897	0.0290377100880314	0.0208733127481416
503.914	0.0278686759956943	929	0.0284370290635092	0.0290168683786132	0.0208508441660661
504.378	0.0278301075268817	930	0.0284086021505376	0.0289960640266269	0.0208284239035219
504.794	0.027813104189044	931	0.0283609022556391	0.0289752969250502	0.0208060518048071
505.202	0.0277811158798283	932	0.0283240343347639	0.028954566967282	0.0207837277148878
505.614	0.0277792068595927	933	0.0283215434083601	0.0289338740471402	0.0207614514793949
506.046	0.0277665952890792	934	0.0283126338329764	0.0289132180588598	0.0207392229446203
506.458	0.0277561497326203	935	0.0283251336898396	0.0288925988970905	0.0207170419575138
506.918	0.0277542735042735	936	0.0283354700854701	0.0288720164568946	0.0206949083656788
507.356	0.0277673425827108	937	0.0283116328708645	0.0288514706337454	0.0206728220173697
507.772	0.0277313432835821	938	0.0282793176972281	0.0288309613235247	0.0206507827614876
508.236	0.0277316293929712	939	0.0282449414270501	0.028810488422521	0.0206287904475776
508.65	0.0277404255319149	940	0.0282234042553191	0.0287900518274275	0.0206068449258249
509.096	0.0277236981934113	941	0.0281806588735388	0.0287696514353398	0.0205849460470514
509.534	0.0277324840764331	942	0.0281613588110403	0.0287492871437543	0.0205630936627127
509.962	0.0277412513255567	943	0.0281463414634146	0.028728958850566	0.0205412876248944
510.434	0.0277203389830508	944	0.028103813559322	0.0287086664540665	0.0205195277863087
510.862	0.0277058201058201	945	0.0281015873015873	0.0286884098529422	0.0204978140002914
511.316	0.0276997885835095	946	0.0280866807610994	0.0286681889462721	0.0204761461207985
511.762	0.0276810982048574	947	0.0280950369588173	0.0286480036335263	0.0204545240024027
512.198	0.0276940928270042	948	0.0281097046413502	0.0286278538145635	0.0204329475002905
512.642	0.0276880927291886	949	0.0281011591148577	0.0286077393896296	0.0204114164702586
513.076	0.0277094736842105	950	0.0280863157894737	0.0285876602593554	0.0203899307687109
513.494	0.0276803364879075	951	0.0280904311251314	0.028567616324755	0.0203684902526555
513.918	0.027686974789916	952	0.028094537815126	0.0285476074872238	0.020347094779701
514.348	0.0276894018887723	953	0.0280881427072403	0.0285276336485368	0.0203257442080539
514.782	0.0276708595387841	954	0.028062893081761	0.0285076947108463	0.0203044383965151
515.188	0.0276439790575916	955	0.0280670157068063	0.0284877905766805	0.0202831772044769
515.604	0.0276485355648536	956	0.0280878661087866	0.0284679211489415	0.0202619604919199
516.068	0.0276530825496343	957	0.0280689655172414	0.0284480863309035	0.02024078811941
516.5	0.0276263048016701	958	0.028062630480167	0.028428286026211	0.0202196599480954
516.912	0.0275870698644421	959	0.0280479666319082	0.0284085201388769	0.0201985758397032
517.272	0.0275833333333333	960	0.0280229166666667	0.0283887885732808	0.0201775356565369
517.72	0.027573361082206	961	0.0280270551508845	0.0283690912341673	0.0201565392614728
518.174	0.0275966735966736	962	0.028022869022869	0.0283494280266439	0.0201355865179578
518.576	0.0275929387331256	963	0.0280083073727934	0.0283297988561797	0.0201146772900056
519.018	0.027597510373444	964	0.0279834024896266	0.0283102036286034	0.0200938114421944
519.438	0.0275585492227979	965	0.0279689119170984	0.0282906422501014	0.0200729888396636
519.88	0.0275817805383023	966	0.0279896480331263	0.0282711146272164	0.0200522093481112
520.318	0.0275946225439504	967	0.0279689762150982	0.0282516206668455	0.0200314728337905
520.748	0.0276260330578512	968	0.0279607438016529	0.0282321602762385	0.0200107791635076
521.198	0.0276181630546956	969	0.0279401444788442	0.0282127333629963	0.0199901282046186
521.6	0.0276082474226804	970	0.0279360824742268	0.0281933398350691	0.0199695198250262
521.986	0.0276148300720906	971	0.0278887744593203	0.0281739796007547	0.0199489538931775
522.366	0.0276152263374486	972	0.0278786008230453	0.0281546525686968	0.0199284302780611
522.77	0.0276423432682425	973	0.0279075025693731	0.0281353586478838	0.0199079488492039
523.164	0.027652977412731	974	0.0279281314168378	0.0281160977476463	0.0198875094766688
523.634	0.0276492307692308	975	0.0278707692307692	0.0280968697776563	0.0198671120310517
524.044	0.0276331967213115	976	0.0278627049180328	0.0280776746479251	0.0198467563834789
524.456	0.027625383828045	977	0.0278546571136131	0.0280585122688016	0.0198264424056043
524.842	0.0275950920245399	978	0.027840490797546	0.0280393825509712	0.0198061699696067
525.254	0.0275771195097038	979	0.0278283963227783	0.0280202854054535	0.0197859389481873
525.66	0.0275714285714286	980	0.0278040816326531	0.0280012207436014	0.0197657492145667
526.08	0.0275902140672783	981	0.0278185524974516	0.0279821884770991	0.0197456006424826
526.464	0.0275906313645621	982	0.027837067209776	0.0279631885179604	0.0197254931061868
526.878	0.0275951169888098	983	0.0278168870803662	0.0279442207785278	0.0197054264804429
527.292	0.0275955284552846	984	0.0278069105691057	0.02792528517147	0.0196854006405238
527.712	0.027589847715736	985	0.0277807106598985	0.0279063816097811	0.0196654154622085
528.134	0.0275618661257606	986	0.0277383367139959	0.0278875100067788	0.0196454708217803
528.518	0.027564336372847	987	0.0277163120567376	0.0278686702761029	0.0196255665960237
528.96	0.0275708502024292	988	0.0277024291497976	0.0278498623317137	0.0196057026622221
529.398	0.0275449949443883	989	0.0276865520728008	0.0278310860878905	0.0195858788981551
529.838	0.0275151515151515	990	0.0276747474747475	0.0278123414592302	0.0195660951820964
530.282	0.0275176589303734	991	0.0276508577194753	0.0277936283606457	0.0195463513928107
530.706	0.0275	992	0.0276612903225806	0.0277749467073645	0.0195266474095518
531.144	0.0275085599194361	993	0.0276455186304129	0.0277562964149271	0.0195069831120598
531.552	0.0274828973843058	994	0.027625754527163	0.0277376773991858	0.0194873583805588
531.996	0.0274753768844221	995	0.0276100502512563	0.0277190895763028	0.0194677730957542
532.44	0.0274518072289157	996	0.0276044176706827	0.0277005328627491	0.0194482271388307
532.854	0.0274222668004012	997	0.0275887662988967	0.027682007175303	0.0194287203914497
533.262	0.0273847695390782	998	0.0275410821643287	0.0276635124310486	0.0194092527357469
533.676	0.0273453453453453	999	0.0275315315315315	0.0276450485473742	0.0193898240543297
534.09	0.027342	1000	0.027516	0.0276266154419712	0.0193704342302754
534.5	0.0273166833166833	1001	0.0275004995004995	0.0276082130328326	0.0193510831471283
728.704	0.0236469020652898	1501	0.0232205196535643	0.0210736884032784	0.0129050194738677
898.088	0.020391804097951	2001	0.0199290354822589	0.0173978783567266	0.00968037692667436
1049.734	0.0179696121551379	2501	0.0176377449020392	0.0149940361853797	0.00774507566184542
1188.834	0.0163718760413196	3001	0.015896034655115	0.0132785407938089	0.0064546598568062
1317.258	0.0152065124250214	3501	0.0145095686946587	0.0119821000583714	0.00553282897180103
1438.57	0.0141194701324669	4001	0.0133376655836041	0.0109618027127229	0.00484139820801684
1553.522	0.0131988447011775	4501	0.0122817151744057	0.0101341736212763	0.00430358458793055
1662.412	0.0122999400119976	5001	0.0114105178964207	0.00944691003274972	0.00387331218361836
1768.066	0.0116044355571714	5501	0.0105951645155426	0.00886543232890801	0.0035212569042493
1868.41	0.0110074987502083	6001	0.00999866688885186	0.0083658857879301	0.00322786772709138
1965.016	0.0104753114905399	6501	0.00944931548992463	0.00793123658855953	0.00297960840336493
2059.06	0.0100199971432652	7001	0.00897043279531496	0.00754896880390799	0.00276680963152055
2151.082	0.00956245833888815	7501	0.00856979069457406	0.00720966201064768	0.0025823802466705
2240.774	0.00918810148731409	8001	0.0082212223472066	0.00690607836595136	0.00242100165357773
2328.018	0.00885189977649688	8501	0.0078957769674156	0.00663255721360019	0.0022786065439684
2413.344	0.00852060882124208	9001	0.00754938340184424	0.00638460217154343	0.00215203135543555
2496.876	0.00823008104410062	9501	0.00726007788653826	0.00615859252261048	0.00203877846861124
2578.074	0.00795880411958804	10001	0.00699290070992901	0.00595157710244107	0.00193684973805373
2657.924	0.0076981239881916	10501	0.00672316922197886	0.00576112427244422	0.00184462758120897
2735.524	0.00745350422688847	11001	0.0064926824834106	0.0055852108450251	0.00176078849470734
2812.598	0.00726823754456134	11501	0.00628640987740197	0.00542213858365668	0.00168423912966485
2888.188	0.00706441129905841	12001	0.00606816098658445	0.00527047056180784	0.00161406834682738
2962.506	0.006909687225022	12501	0.00592880569554436	0.00512898204777665	0.00154951077755983
3035.878	0.0067327128682409	13001	0.00574171217598646	0.00499662216571459	0.00148991879319094
3107.558	0.00657640174801867	13501	0.00560565884008592	0.00487248365481658	0.00143474070293129
3178.44	0.00644568245125348	14001	0.00546575244625384	0.00475577878652592	0.00138350362333229
3248.66	0.00629253154954831	14501	0.00531080615129991	0.00464582001561987	0.0013357998917506
3317.776	0.00615332311179255	15001	0.00517005532964469	0.00454200430710974	0.00129127619693856
3386.024	0.00603535255789949	15501	0.00507876911167022	0.00444380034403584	0.00124962481325562
3453.538	0.00590963064808449	16001	0.00497606399600025	0.00435073801272404	0.00121057647836231
3520.086	0.00577358947942549	16501	0.00487594691230835	0.00426239970300138	0.00117389456580058
3585.534	0.00564813834480325	17001	0.00475795541438739	0.00417841306569022	0.00113937028588174
3650.666	0.00551899891434775	17501	0.0046571053082681	0.00409844494843777	0.00110681870923235
3715.156	0.00540314426976279	18001	0.00454252541525471	0.0040221962906277	0.00107607545304569
3779.398	0.00529679476785039	18501	0.00445348900059456	0.00394939780376379	0.00104699390466869
3842.986	0.00520341034682385	19001	0.00435756012841429	0.00387980629890099	0.00101944288354694
3906.932	0.0051220963027537	19501	0.00427680631762474	0.00381320155003142	0.000993304662851925
3970.262	0.00503074846257687	20001	0.00419699015049248	0.00374938360371699	0.000968473287849377
4032.41	0.00493917369884396	20501	0.0041180430222916	0.00368817046210546	0.000944853140348051
4094.166	0.00486433979334317	21001	0.00405323556021142	0.00362939607982164	0.000922357708217485
4156.048	0.00478721919910702	21501	0.00399869773498907	0.00357290862587759	0.000900908526592968
4217.856	0.00474069360483614	22001	0.00394100268169629	0.00351856897029173	0.000880434263455088
4278.374	0.00467668103639838	22501	0.00388276076618817	0.00346624936200074	0.00086086992712659
4338.082	0.00461536454936742	23001	0.00381079083518108	0.0034158322702377	0.000842156177134707
4396.888	0.00455282753925365	23501	0.00374928726437173	0.00336720936610612	0.000824238723044781
4455.522	0.00448822965709762	24001	0.00367593016957627	0.00332028062480903	0.00080706779843654
4512.648	0.00443043141096282	24501	0.00361642381943594	0.00327495353206057	0.000790597699288821
4569.542	0.00437550497980081	25001	0.00356401743930243	0.00323114238074196	0.000774786377755906
4625.688	0.00432351672483432	25501	0.00350503901807772	0.00318876764596595	0.000759595083733006
4682.052	0.00427952771047267	26001	0.00346240529210415	0.00314775542846441	0.000744988047777985
4737.968	0.00421410512810837	26501	0.00340024904720577	0.00310803695767779	0.000730932199927376
4793.312	0.00416747527869338	27001	0.00335802377689715	0.00306954814715236	0.000717396919753913
4848.278	0.00412312279553471	27501	0.00330227991709392	0.0030322291958857	0.000704353813689517
4902.132	0.0040679975715153	28001	0.00324702689189672	0.00299602423013363	0.000691776516205685
4955.752	0.00401691168730922	28501	0.00320416827479738	0.00296088098093235	0.000679640511921525
5009.506	0.00396331160994448	29001	0.00315658080755836	0.00292675049321857	0.000667922976113768
5062.888	0.00391844344259517	29501	0.00312253821904342	0.00289358686296706	0.000656602631445558
5116.116	0.00387407086430452	30001	0.00306889770340989	0.0028613469992237	0.000645659619021879
5169.47	0.00382400577030261	30501	0.00303458902986787	0.00282999040830581	0.000635075382127648
5222.646	0.00377381374794361	31001	0.00299745169510661	0.0027994789977796	0.000624832561216587
5275.034	0.00373670677121361	31501	0.00295990603472906	0.00276977689811638	0.000614914898900841
5328.128	0.00369969688447236	32001	0.00292809599700009	0.0027408503001811	0.000605307153847548
5380.548	0.00366339497246239	32501	0.00288280360604289	0.00271266730692517	0.000595995022623162
5432.092	0.00362601133298991	33001	0.00284561073906851	0.00268519779784519	0.000586965068642629
5483.938	0.0035852064117489	33501	0.00280696098623922	0.00265841330493407	0.000578204657481132
5535.956	0.00354771918472986	34001	0.00276803623422841	0.00263228689899512	0.000569701897893456
5587.736	0.00352581084606243	34501	0.00273690617663256	0.00260679308531536	0.000561445587961955
5639.004	0.0034883574755007	35001	0.00270180851975658	0.00258190770780455	0.000553425165860272
5690.054	0.00346007154728036	35501	0.00267175572519084	0.00255760786080323	0.000545630664777764
5740.162	0.00342590483597678	36001	0.00264748201438849	0.00253387180784795	0.000538052671600106
5789.32	0.00338982493630311	36501	0.00261477767732391	0.00251067890675684	0.000530682288985929
5839.392	0.00336704413394233	37001	0.00258706521445366	0.00248800954046487	0.00052351110051824
5889.356	0.00333639102957254	37501	0.00255342524199355	0.00246584505309669	0.000516531138643647
5938.434	0.00331049182916239	38001	0.0025303544643562	0.00244416769081629	0.000509734855142638
5986.818	0.00328864185345835	38501	0.00250455832316044	0.00242296054703931	0.000503115093900818
6035.672	0.00326427527499295	39001	0.00247814158611318	0.00240220751163421	0.000496665065774606
6084.312	0.00323531049846839	39501	0.00245988709146604	0.00238189322377484	0.000490378325365824
6132.47	0.00320776980575486	40001	0.00243628909277268	0.00236200302813978	0.000484248749538146
6180.236	0.00318540282955976	40501	0.0024077430186909	0.0023425229341821	0.000478270517524886
6228.236	0.00315441086802761	41001	0.00238277115192312	0.00232343957821967	0.000472438092492266
6275.798	0.00312508132334161	41501	0.00235975036746103	0.00230474018811881	0.000466746204435445
6323.898	0.00309330730220709	42001	0.00233765862717554	0.0022864125503652	0.000461189834296217
6370.966	0.00306995129526364	42501	0.00231514552598762	0.00226844497933437	0.000455764199201793
6418.234	0.00304885932885282	43001	0.0022985511964838	0.0022508262885909	0.000450464738733411
6465.02	0.00302121790303671	43501	0.00227659134272775	0.00223354576406069	0.000445287102141914
6512.246	0.00300106815754187	44001	0.00225026703938547	0.00221659313893396	0.000440227136434976
6559.052	0.00297885440776612	44501	0.00222848924743264	0.00219995857016928	0.000435280875267419
6606.004	0.00295015666318526	45001	0.00220630652652163	0.00218363261647962	0.000430444528572152
6652.626	0.00293180369662205	45501	0.00219006175688446	0.00216760621769189	0.000425714472874781
6698.366	0.00290971935392709	46001	0.00217256146605509	0.00215187067537997	0.000421087242239851
6744.504	0.00288707769725382	46501	0.00215720092041031	0.00213641763468001	0.000416559519801196
6790.64	0.00286806663688007	47001	0.00213620986787515	0.00212123906720393	0.000412128129832884
6836.05	0.002851729437275	47501	0.00212319740637039	0.00210632725497384	0.000407790030320949
6881.908	0.00282923272431824	48001	0.00210066456948814	0.0020916747753065	0.000403542305999362
6927.386	0.00280843693944455	48501	0.00208317354281355	0.00207727448658228	0.000399382161816775
6973.532	0.00278859615109896	49001	0.00206673333197282	0.00206311951483841	0.000395306916803237
7019.812	0.00276592392072887	49501	0.00205131209470516	0.00204920324113099	0.000391313998308628
7065.414	0.00274158516829663	50001	0.00203551928961421	0.00203551928961421	0.000387400936586776


==> data/fig3k2s.txt <==
samples samplesbar active activebar  n   passive passivebar kpassive    kactive
1.01	0.01	0.014	0.0445502991134987	1	0.006	0.0478947263738803	2.73519182104745	19.2484394064119
1.416	0.0565197904651854	0.032	0.0308940331742481	2	0.033	0.033687652204065	1.72306287541898	9.62421970320593
2.086	0.0690100211479295	0.044	0.0245846474478652	3	0.042	0.0277174131120437	1.31494307620467	6.41614646880396
2.754	0.0802960271292764	0.0395	0.0213240643085992	4	0.0405	0.0237850686393872	1.08546159351638	4.81210985160297
3.41	0.0912639704626597	0.0348	0.0190277959709216	5	0.034	0.0208308360913461	0.935422444707593	3.84968788128237
4.098	0.102187799859279	0.0336666666666667	0.017604273675982	6	0.0353333333333333	0.0185152207836688	0.828362230561892	3.20807323440198
4.786	0.109455871237209	0.0331428571428571	0.0161017430440967	7	0.0357142857142857	0.0165697650625607	0.747461960763665	2.74977705805884
5.458	0.118117208674987	0.0335	0.0150068364113878	8	0.036	0.0157303675012203	0.683797955261861	2.40605492580148
6.148	0.125384506763286	0.0337777777777778	0.0143267716778492	9	0.0353333333333333	0.0148521476445615	0.632158695544963	2.13871548960132
6.81	0.131609550670365	0.0336	0.0134765690870011	10	0.035	0.013749147395683	0.58927921431561	1.92484394064119
7.484	0.139995205689452	0.0369090909090909	0.0126752901040273	11	0.0338181818181818	0.0132842267606124	0.553001104899777	1.74985812785562
8.142	0.149568916814136	0.0396666666666667	0.0119373438699088	12	0.0363333333333333	0.0125241281308338	0.521835505611399	1.60403661720099
8.806	0.154095022751787	0.0407692307692308	0.0117855072732921	13	0.0384615384615385	0.0119026219762107	0.494719338953767	1.48064918510861
9.476	0.158844474915631	0.0402857142857143	0.0115458933003994	14	0.0368571428571429	0.0117613359294636	0.470871529180919	1.37488852902942
10.156	0.168857979614109	0.0393333333333333	0.0111751927450044	15	0.0372	0.0114305906129108	0.44970420631181	1.28322929376079
10.86	0.173728467560391	0.0405	0.010605403356814	16	0.036	0.0110336215454771	0.430765718854746	1.20302746290074
11.542	0.177668414091903	0.0409411764705882	0.0103683601190116	17	0.0349411764705882	0.0106191419012549	0.41370284566931	1.13226114155364
12.206	0.183116719035649	0.0388888888888889	0.0100868746744808	18	0.0355555555555556	0.0101624433920479	0.398235023695592	1.06935774480066
12.892	0.187864196343357	0.038	0.00975773719161734	19	0.0362105263157895	0.00984687094378313	0.384136334992304	1.0130757582322
13.57	0.193372325922987	0.0391	0.00940768494796463	20	0.0362	0.00944173544049273	0.371222643190875	0.962421970320594
14.264	0.196084509236004	0.0412380952380952	0.00916920593480973	21	0.0379047619047619	0.00913328537354112	0.35934223057751	0.916592352686279
14.942	0.200363125547988	0.0414545454545455	0.00918534252342076	22	0.0378181818181818	0.00897825266175136	0.348368866339176	0.874929063927812
15.614	0.206015526422292	0.0410434782608696	0.00882614518853618	23	0.0376521739130435	0.00872596881046063	0.338196595801604	0.836888669843994
16.278	0.209860639824372	0.0415	0.00894014510633793	24	0.0369166666666667	0.00852147097772076	0.328735769051168	0.802018308600494
16.944	0.210376301567745	0.04168	0.00870244034004624	25	0.03648	0.00833813920785802	0.319909976086299	0.769937576256475
17.628	0.21444920931996	0.0441538461538461	0.00861574480517297	26	0.0380769230769231	0.00830877186118507	0.311653654468964	0.740324592554303
18.312	0.216966065379479	0.045037037037037	0.0084350254175244	27	0.0384444444444444	0.0081336818758965	0.303910202338605	0.71290516320044
18.964	0.223813523181952	0.0437142857142857	0.0082419983179169	28	0.0382142857142857	0.00801933909990084	0.296630475705614	0.68744426451471
19.672	0.224255299803996	0.0429655172413793	0.00817772115064216	29	0.0380689655172414	0.00802843041149796	0.289771581147668	0.663739289876271
20.372	0.226937566236043	0.0418	0.00812708742819125	30	0.0378	0.00789352200662772	0.283295897879258	0.641614646880396
21.076	0.229578572341926	0.0423225806451613	0.00802682605007239	31	0.0383870967741935	0.00771914630241113	0.277170279587665	0.620917400206835
21.754	0.230703551177375	0.04225	0.00793364785812134	32	0.039	0.00754826837831181	0.271365398379096	0.601513731450371
22.438	0.234947106525979	0.0429090909090909	0.00774947209582062	33	0.0398787878787879	0.00732419065120165	0.265855201973742	0.583286042618541
23.096	0.239372086970979	0.0426470588235294	0.00750228881963351	34	0.0395294117647059	0.00718959291443191	0.260616461830087	0.56613057077682
23.764	0.240359342901915	0.0422285714285714	0.00745082827852529	35	0.0395428571428571	0.00718417013781956	0.255628394792334	0.549955411611768
24.446	0.246288233532894	0.0413888888888889	0.00735631135872133	36	0.0400555555555556	0.00712693023019372	0.25087234457973	0.53467887240033
25.144	0.247849025504817	0.0419459459459459	0.00730578409176962	37	0.0406486486486487	0.0070594286845444	0.2463315122848	0.520228092065186
25.8	0.25314644584922	0.0425263157894737	0.00715583927007377	38	0.0400526315789474	0.00697510769359319	0.241990727243136	0.506537879116102
26.484	0.260013672179446	0.0414358974358974	0.00711179494590047	39	0.0394871794871795	0.00686107244913866	0.237836251342945	0.493549728369535
27.164	0.263416508911523	0.0424	0.00695583796040872	40	0.0404	0.00679663156934218	0.233855611176898	0.481210985160297
27.776	0.266910965461832	0.0419024390243902	0.00680333437245568	41	0.0398048780487805	0.0067459065568612	0.230037453489991	0.469474131863704
28.428	0.270050726124854	0.0420952380952381	0.00669231288811827	42	0.0399523809523809	0.006728778686665	0.226371420210391	0.45829617634314
29.096	0.275273735193488	0.0414418604651163	0.00658626864128294	43	0.0398604651162791	0.00673928726294185	0.222848040014959	0.447638125730509
29.75	0.279777566959804	0.0414090909090909	0.00649801852215134	44	0.0402727272727273	0.00672231780418244	0.219458633914371	0.437464531963906
30.438	0.282824372766672	0.0416	0.00652405001559251	45	0.0404444444444444	0.00669544819316345	0.216195232772881	0.427743097920264
31.07	0.286703142822342	0.0411304347826087	0.00645498158320435	46	0.0411304347826087	0.00659107480778114	0.213050505026615	0.418444334921997
31.782	0.289234544351972	0.0414042553191489	0.00640930781867611	47	0.0407659574468085	0.00655390916557174	0.21001769314847	0.40954126396621
32.446	0.291892140751451	0.04125	0.00644611328007084	48	0.0407083333333333	0.00655107766949132	0.207090557640473	0.401009154300247
33.124	0.294903641605974	0.0410612244897959	0.00630649529976293	49	0.0401224489795918	0.00647036568241149	0.204263327525858	0.392825294008405
33.77	0.299366230225787	0.0412	0.00625971341645224	50	0.03992	0.00638430918071406	0.201530656471247	0.384968788128237
34.414	0.30337053385988	0.0412941176470588	0.00613175420005793	51	0.0405490196078431	0.00631453829496412	0.198887583800505	0.37742038051788
35.068	0.304747555574211	0.0419615384615385	0.00615841352741958	52	0.0404230769230769	0.00623256591756399	0.196329499771055	0.370162296277151
35.72	0.309786431572419	0.0424150943396226	0.006085970683136	53	0.0403018867924528	0.00621056411201093	0.193852114574764	0.363178102007771
36.378	0.312576054795089	0.0432592592592593	0.00605679590508468	54	0.0398518518518519	0.00606589751274672	0.191451430602109	0.35645258160022
37.026	0.320098616688063	0.0429818181818182	0.00602076297113581	55	0.0397454545454545	0.00603256593339607	0.189123717572851	0.349971625571125
37.668	0.32039252566845	0.0423571428571429	0.00592695679363932	56	0.0399642857142857	0.00593352641111023	0.186865490190916	0.343722132257355
38.318	0.326286600973975	0.0420701754385965	0.00586554281367056	57	0.0395438596491228	0.00584082568381523	0.184673488027371	0.337691919410735
38.988	0.329093841833398	0.0414827586206897	0.00578295661484148	58	0.0397586206896552	0.00572552716061025	0.182544657374634	0.331869644938136
39.674	0.330120004045411	0.0413898305084746	0.00568522671895415	59	0.0394576271186441	0.00567311173690638	0.180476134848535	0.326244735701896
40.318	0.333336014676724	0.0413	0.00569411012802509	60	0.0393666666666667	0.00561800817940021	0.178465232543473	0.320807323440198
41.012	0.338412800091444	0.0414754098360656	0.00561618108199521	61	0.0391475409836066	0.00555475760405788	0.176509424570449	0.315548186990359
41.672	0.338737501912031	0.041	0.0055816984560927	62	0.039	0.00549619266327421	0.174606334828873	0.310458700103417
42.354	0.341727359286566	0.0405396825396825	0.00551122860650066	63	0.038952380952381	0.00545903349285093	0.17275372588124	0.30553078422876
43.036	0.342739866085649	0.04040625	0.00545198918115562	64	0.0390625	0.00539992487817004	0.170949488815465	0.300756865725185
43.698	0.34497977261606	0.0402461538461538	0.00536572562926692	65	0.0392923076923077	0.00536004125759296	0.169191633993347	0.296129837021721
44.346	0.347154183155792	0.0400606060606061	0.00536618832711242	66	0.0392424242424242	0.00531200610399867	0.167478282595385	0.291643021309271
45.006	0.347017550226397	0.04	0.0053679234811722	67	0.0389850746268657	0.00525488928867356	0.165807658882535	0.287290140394207
45.662	0.351489984662203	0.0397941176470588	0.00531002686166287	68	0.0391176470588235	0.00523564076114646	0.164178083104425	0.28306528538841
46.344	0.354650665068129	0.0395652173913043	0.00526964133725888	69	0.0394492753623188	0.00515479481012649	0.162587964991431	0.278962889947998
47.002	0.355737979258574	0.0394	0.00522667541749435	70	0.0396285714285714	0.00511907831132861	0.161035797774849	0.274977705805884
47.658	0.35870173133025	0.0390704225352113	0.0052236292474799	71	0.0396619718309859	0.00507161336849239	0.159520152685486	0.271104780371998
48.262	0.362122833735495	0.0386111111111111	0.00515693900406386	72	0.0394166666666667	0.00503219957684627	0.158039673886241	0.267339436200165
48.956	0.363827119481961	0.0382191780821918	0.00514984832601749	73	0.0394794520547945	0.00495923528241506	0.156593073798972	0.263677252142628
49.602	0.36456202727473	0.0381351351351351	0.00514083365920553	74	0.0393783783783784	0.0049593657342816	0.155179128790028	0.260114046032593
50.244	0.36730612489253	0.0379466666666667	0.00509704852889052	75	0.03904	0.00495883999427643	0.153796675182506	0.256645858752158
50.938	0.369080180636508	0.0380263157894737	0.00504369165572918	76	0.0390789473684211	0.00491835364947551	0.152444605566498	0.253268939558051
51.57	0.373382734540452	0.0378701298701299	0.00500978556761119	77	0.0385714285714286	0.00484484016166205	0.151121865381481	0.249979732550804
52.256	0.375247804569819	0.0375897435897436	0.00498562099704284	78	0.0383589743589744	0.00481632031024926	0.149827449747532	0.246774864184768
52.938	0.381026700997379	0.0384050632911392	0.00496759626389028	79	0.0385822784810127	0.00479484772175375	0.148560400524327	0.243651131726733
53.6	0.382819142928335	0.037775	0.00491587179949785	80	0.0387	0.00474722872348765	0.147319803578902	0.240605492580148
54.26	0.388254571776058	0.0380493827160494	0.00486939119731626	81	0.0384938271604938	0.00472468181115403	0.146104786244964	0.237635054400147
54.958	0.391766576594115	0.0379268292682927	0.00487275228857178	82	0.0380731707317073	0.00467381018253845	0.144914514958126	0.234737065931852
55.6	0.393685354969467	0.0379518072289157	0.00486319240840202	83	0.0379759036144578	0.0046816459699726	0.143748193052942	0.231908908510986
56.238	0.397202836099153	0.0378809523809524	0.00485649536015998	84	0.0377619047619048	0.00467722439659594	0.142605058708835	0.22914808817157
56.864	0.397359295792492	0.0378117647058824	0.00480993079964317	85	0.038	0.00464550173224754	0.141484383033244	0.226452228310728
57.518	0.402060504827674	0.0379767441860465	0.00479184387350527	86	0.0378837209302326	0.00460623450581418	0.140385468271331	0.223819062865254
58.148	0.403402635787523	0.0379540229885057	0.00475643137600688	87	0.0377701149425287	0.00464230444954487	0.139307646132508	0.221246429958757
58.8	0.402542014884776	0.0381818181818182	0.00475448057551893	88	0.0378636363636364	0.00459621467017056	0.138250276224944	0.218732265981953
59.444	0.406072907613146	0.0382921348314607	0.00470675555156834	89	0.0375505617977528	0.00455218542169622	0.137212744589938	0.216274600072043
60.098	0.409823919552379	0.0389111111111111	0.00472302013334578	90	0.0378444444444444	0.0045578517444523	0.136194462328737	0.213871548960132
60.746	0.412119495809714	0.0385274725274725	0.00474575091325707	91	0.0378681318681319	0.00456778520700779	0.135194864315029	0.211521312158372
61.38	0.411915043091959	0.0386521739130435	0.00469580370093613	92	0.0379782608695652	0.00456010391556731	0.134213407986883	0.209222167460999
62.048	0.412830721138619	0.0386666666666667	0.00463360020927506	93	0.0382365591397849	0.00455865920687061	0.133249572212432	0.206972466735612
62.678	0.411716098522714	0.0386595744680851	0.00460585205563079	94	0.0381276595744681	0.00454710991367772	0.13230285622406	0.204770631983105
63.306	0.412034303936019	0.0386736842105263	0.00456070739975349	95	0.0381473684210526	0.00454636701869346	0.131372778616276	0.202615151646441
63.964	0.413622589646809	0.0384375	0.00457041683265488	96	0.0382916666666667	0.00452090248508751	0.13045887640285	0.200504577150124
64.646	0.413752671356826	0.0383917525773196	0.0045591471739668	97	0.0383917525773196	0.00449188936022472	0.129560704129114	0.198437519653731
65.292	0.412728515722601	0.0385918367346939	0.00451357125244543	98	0.0385102040816327	0.00449331937859709	0.1286778330357	0.196412647004203
65.918	0.414965839870849	0.0381010101010101	0.00448916132601151	99	0.0383838383838384	0.00445790556770898	0.127809850270206	0.194428680872847
66.578	0.417044435442396	0.03804	0.00452066099708673	100	0.0385	0.00445806164012728	0.126956358143628	0.192484394064119
67.228	0.417266817906542	0.0380594059405941	0.00450096174582066	101	0.0385346534653465	0.00442458174635121	0.126116973428567	0.190578607984276
67.874	0.419347483288359	0.0383333333333333	0.00444804604324533	102	0.0386666666666667	0.00438833588363953	0.125291326696493	0.18871019025894
68.494	0.421543287565326	0.0383495145631068	0.00441913761971589	103	0.0384271844660194	0.00437563245898544	0.124479061691536	0.186878052489436
69.162	0.424507814614215	0.0383461538461538	0.00437830085792256	104	0.03875	0.00435296783079986	0.123679834738442	0.185081148138576
69.808	0.424574728776727	0.038552380952381	0.00433095044333185	105	0.0388761904761905	0.00431621946951473	0.122893314182539	0.183318470537256
70.48	0.426117394608547	0.0385849056603774	0.00432985207074494	106	0.0388490566037736	0.00426914958378771	0.122119179859689	0.181589051003886
71.13	0.428491090162558	0.0385420560747664	0.00427263636212081	107	0.0388411214953271	0.00425932019284683	0.121357122594355	0.17989195706927
71.752	0.431261555817641	0.0382037037037037	0.00424626876457257	108	0.0384444444444444	0.00427467883856627	0.120606843724043	0.17822629080011
72.372	0.42946482431259	0.0385321100917431	0.00427073940140725	109	0.0385688073394495	0.00423282081437941	0.119868054648504	0.176591187214788
73.026	0.430107063798607	0.0386	0.00423292800320879	110	0.0384545454545455	0.00421119885816985	0.119140476402204	0.174985812785562
73.688	0.434393447826079	0.0385945945945946	0.00419850532233457	111	0.0385945945945946	0.00419939816720166	0.118423839248642	0.173409364021729
74.306	0.435046107575085	0.0386071428571429	0.00420121442028498	112	0.0388035714285714	0.00417830892598452	0.11771788229523	0.171861066128677
74.95	0.437086420147498	0.0387079646017699	0.0041968533038363	113	0.0389557522123894	0.0041681869245604	0.117022353127512	0.170340171738158
75.612	0.436645474131312	0.0388421052631579	0.00417103819116913	114	0.0388947368421053	0.00412913180170472	0.116337007461597	0.168845959705367
76.27	0.442143922741039	0.0387826086956522	0.00418038417943489	115	0.0389913043478261	0.00410572937980651	0.115661608813737	0.167377733968799
76.866	0.443907234144536	0.0389137931034483	0.00416235081855904	116	0.0388965517241379	0.00409333011490804	0.114995928186074	0.165934822469068
77.518	0.446618583313684	0.038957264957265	0.00414532412526768	117	0.0387179487179487	0.00408921582248274	0.114339743767629	0.164516576123178
78.14	0.447537466641728	0.039135593220339	0.00413977892973664	118	0.0389152542372881	0.00408718756998901	0.113692840649667	0.163122367850948
78.77	0.447681081375171	0.0391428571428571	0.0041314562924949	119	0.0389075630252101	0.00406459947081278	0.113055010554642	0.16175159165052
79.41	0.448443960882633	0.0389666666666667	0.00412550524220384	120	0.03895	0.00403752795689045	0.112426051577953	0.160403661720099
80.016	0.451709695710861	0.0391074380165289	0.00408994169128513	121	0.0388264462809917	0.00402374904314055	0.111805767941813	0.159078011623239
80.636	0.454629650342717	0.0391639344262295	0.00406205858988735	122	0.0386393442622951	0.00401978567742155	0.11119396976057	0.157774093495179
81.284	0.458204203827956	0.039479674796748	0.00403701726682066	123	0.0387479674796748	0.00399443887241559	0.11059047281685	0.156491377287901
81.888	0.459580813990724	0.0394354838709677	0.00402855926805385	124	0.0387096774193548	0.00397035248886102	0.109995098347945	0.155229350051709
82.522	0.460200698279124	0.039376	0.00403864305798574	125	0.038816	0.00396862976438901	0.109407672841898	0.153987515251295
83.164	0.460331063941659	0.0394285714285714	0.00399028214627958	126	0.0388095238095238	0.00391414466573938	0.108828027842771	0.15276539211438
83.802	0.46168115621846	0.0395748031496063	0.00398064653873788	127	0.0387874015748031	0.00389575736439389	0.108255999764616	0.151562515011117
84.434	0.464497733330679	0.039828125	0.00397463489564779	128	0.0390625	0.00386893514980372	0.107691429713686	0.150378432862593
85.048	0.466119587280446	0.039922480620155	0.00395127167539153	129	0.0389302325581395	0.00384312978314253	0.107134163318474	0.149212708576836
85.648	0.47110073125094	0.0398923076923077	0.00392969168224506	130	0.0389846153846154	0.00381940756139313	0.106584050567164	0.148064918510861
86.27	0.474722872348765	0.0400152671755725	0.0038987754702702	131	0.0388854961832061	0.00379721600988415	0.106040945652123	0.146934651957343
86.904	0.479159264995745	0.0398787878787879	0.0039089384260099	132	0.0387878787878788	0.0038058085785264	0.105504706821084	0.145821510654635
87.498	0.481397073060381	0.0399699248120301	0.00390269179196444	133	0.0388721804511278	0.00375891521536918	0.104975196234668	0.144725108318886
88.142	0.484170447259225	0.040134328358209	0.00391425034281144	134	0.0387611940298507	0.00374160825271775	0.104452279829947	0.143645070197103
88.808	0.486781439719419	0.0398666666666667	0.00390504540728618	135	0.0381481481481482	0.00372088881474912	0.103935827189733	0.142581032640088
89.414	0.48452623540774	0.0399852941176471	0.00389251633185748	136	0.0383823529411765	0.0037029889683311	0.103425711417328	0.141532642694205
90.034	0.487427129974184	0.0398394160583942	0.00389234699312176	137	0.0382189781021898	0.00369558542319262	0.102921809016457	0.140499557711036
90.698	0.489522894618742	0.0398985507246377	0.00388010072828296	138	0.0384782608695652	0.00367197760072226	0.102423999776137	0.139481444973999
91.344	0.490770542203778	0.0399856115107914	0.0038555296132984	139	0.0384892086330935	0.00368218851961493	0.101932166660248	0.138477981341093
91.988	0.492260029550019	0.0401714285714286	0.00386901837866258	140	0.0386714285714286	0.00368473381597493	0.101446195701573	0.137488852902942
92.604	0.494034455676516	0.0399574468085106	0.00387856669933101	141	0.0386241134751773	0.00367657535282064	0.100965975900111	0.136513754655403
93.282	0.49657802274017	0.0400985915492958	0.00386413489064003	142	0.0389154929577465	0.00367560676699523	0.100491399125444	0.135552390185999
93.904	0.495245338311264	0.0402657342657343	0.00384040193982913	143	0.0387552447552448	0.00366240966379854	0.100022360022981	0.13460447137351
94.534	0.495541071686552	0.0403888888888889	0.00380801900837609	144	0.0388472222222222	0.00364497716912234	0.099558755923898	0.133669718100082
95.15	0.499307042053774	0.0401793103448276	0.00378589763050928	145	0.0385103448275862	0.00364774060557851	0.0991004867585975	0.132747857975254
95.756	0.499221955172097	0.0401095890410959	0.00376723791346883	146	0.0381232876712329	0.00362328940178786	0.098647454973533	0.131838626071314
96.38	0.502351407476068	0.0399863945578231	0.00372958663029373	147	0.0379863945578231	0.00358263179660833	0.0981995654512434	0.130941764669468
96.992	0.505043987722127	0.0399324324324324	0.0037221238936413	148	0.0382837837837838	0.00356983928523818	0.0977567254334521	0.130057023016296
97.614	0.507667183370111	0.039744966442953	0.00369029067002969	149	0.0381744966442953	0.00353099497169703	0.0973188444470943	0.129184157090013
98.284	0.508836094004664	0.0398	0.00370787812173818	150	0.0380133333333333	0.00351323216500916	0.096885834233142	0.128322929376079
98.934	0.512802049786592	0.0398543046357616	0.00370491938004231	151	0.0380264900662252	0.00349084794599983	0.0964576086781029	0.127473108651734
99.566	0.511509319121261	0.0398815789473684	0.00369249773407533	152	0.0379868421052632	0.00347496038306492	0.0960340837480761	0.126634469779025
100.204	0.511845893591394	0.039921568627451	0.00365966534665748	153	0.0380653594771242	0.00346091110004426	0.0956151774252523	0.12580679350596
100.872	0.517181887405699	0.0401298701298701	0.0036355112865154	154	0.0381688311688312	0.0034517278438584	0.0952008096467538	0.124989866275402
101.49	0.519308280176351	0.0400387096774194	0.00364209275851467	155	0.038258064516129	0.00345468673720585	0.0947909022457126	0.124183480041367
102.102	0.520948978368637	0.0398974358974359	0.00364480175954374	156	0.0381923076923077	0.00346479063276967	0.094385378894491	0.123387432092384
102.746	0.524409493146151	0.0398980891719745	0.00361245410661231	157	0.0379617834394904	0.00346758796045284	0.093984165049954	0.122601524881604
103.368	0.526541846918469	0.0400126582278481	0.0036022834845087	158	0.0379873417721519	0.00345920057824546	0.0935871879007063	0.121825565863366
104.014	0.527981718891637	0.039937106918239	0.00358460860468379	159	0.0379496855345912	0.00344394304347286	0.0931943763162121	0.121059367335924
104.656	0.530192409628103	0.039825	0.00355434984316615	160	0.03765	0.00341655159152545	0.0928056607977186	0.120302746290074
105.292	0.53112867044091	0.0400248447204969	0.00352980226462281	161	0.0378385093167702	0.0034207826131719	0.0924209734309084	0.119555524263428
105.918	0.536095566738388	0.0398148148148148	0.00350368894634583	162	0.0376543209876543	0.00343086570254635	0.0920402478402103	0.118817527200073
106.534	0.538999778611724	0.0397055214723926	0.00349024431741476	163	0.037521472392638	0.00340746036879818	0.0916634191446996	0.11808858531541
107.188	0.53925547146618	0.0398292682926829	0.0034821295875298	164	0.037609756097561	0.00339095843719948	0.0912904239155244	0.117368532965926
107.796	0.540721999284123	0.0397333333333333	0.00347675416881726	165	0.0376484848484848	0.00339362119210345	0.0909212001347948	0.116657208523708
108.436	0.544379519577538	0.0400481927710843	0.00346957565905759	166	0.0377831325301205	0.00338619569448936	0.090555687155877	0.115954454255493
109.076	0.547034000251962	0.04	0.00344196968729564	167	0.0378562874251497	0.00337101223760384	0.0901938256650368	0.115260116206059
109.68	0.547985768725294	0.0397857142857143	0.00341456063283364	168	0.0376309523809524	0.00334181742946982	0.0898355576443774	0.114574044085785
110.308	0.550701267737578	0.0395384615384615	0.00341370633087366	169	0.0375976331360947	0.00332359957952201	0.0894808263360211	0.1138960911622
110.934	0.554355357243898	0.0394588235294118	0.0034110800247265	170	0.0375058823529412	0.00331892861101355	0.0891295762074868	0.113226114155364
111.536	0.556732379926403	0.0396491228070175	0.00340201758508193	171	0.037672514619883	0.00331639327147998	0.0887817529182155	0.112563973136912
112.13	0.56218438299277	0.0394651162790698	0.00338314064153419	172	0.0375348837209302	0.00329290356978299	0.0884373032871995	0.111909531432627
112.76	0.561316192726019	0.0394450867052023	0.00336014057290856	173	0.0374219653179191	0.0032902207194986	0.0880961752616736	0.111262655528392
113.394	0.563563492772173	0.0396436781609195	0.00335808427856041	174	0.0373793103448276	0.0032784804026364	0.0877583178868263	0.110623214979379
114.02	0.564251810925108	0.0396342857142857	0.0033513814809989	175	0.0372228571428571	0.00327159381949525	0.087423681276493	0.109991082322354
114.638	0.567322583868768	0.0394772727272727	0.00333492625169208	176	0.0369318181818182	0.00323815694034854	0.087092216584794	0.109366132990977
115.268	0.569579003058091	0.0395819209039548	0.00331877624920899	177	0.0368926553672316	0.00322836433186022	0.0867638759786805	0.108748245233965
115.938	0.575321378671707	0.0395955056179775	0.00330218250677476	178	0.0370898876404494	0.00323505209450209	0.0864386126113562	0.108137300036022
116.542	0.578431370982828	0.0398435754189944	0.00329865966888929	179	0.0371508379888268	0.00323589103749742	0.0861163805965409	0.107533181041407
117.202	0.580722445773582	0.0400333333333333	0.00328774955387025	180	0.0372666666666667	0.00321626075172523	0.0857971349835452	0.106935774480066
117.844	0.583463264659579	0.0400441988950276	0.00326652674307705	181	0.0371270718232044	0.00319624473933816	0.0854808317331257	0.106344969096198
118.464	0.584445703323299	0.0401318681318681	0.00326346483506714	182	0.037010989010989	0.00318236244014634	0.0851674276940932	0.105760656079186
119.108	0.583889771176864	0.04	0.00325588624398233	183	0.0369945355191257	0.00318014550879191	0.0848568805806459	0.105182728996786
119.718	0.585010345388544	0.0399782608695652	0.0032463149795526	184	0.0369782608695652	0.00317464824641392	0.0845491489504011	0.104611083730499
120.336	0.587692918611388	0.0401297297297297	0.00324069192576266	185	0.036972972972973	0.00317102371739595	0.0842441921831005	0.104045618413037
120.918	0.588714932634644	0.0403440860215054	0.00325192212028808	186	0.037247311827957	0.00317157948333723	0.0839419704599647	0.103486233367806
121.494	0.591784512490185	0.0404812834224599	0.00323695147424906	187	0.0374224598930481	0.00315724141050016	0.0836424447436742	0.102932831050331
122.118	0.596566288182287	0.0404468085106383	0.00322399569771016	188	0.0376276595744681	0.00316457954223007	0.0833455767589538	0.102385315991552
122.728	0.599282639741709	0.0404867724867725	0.00322956310377724	189	0.0376084656084656	0.00316285601745578	0.0830513289737406	0.10184359474292
123.344	0.603173042736301	0.0406	0.0032270475203108	190	0.0377684210526316	0.00314772357182478	0.0827596645809129	0.10130757582322
123.954	0.60456406390351	0.0408376963350785	0.00322889176836207	191	0.0377277486910995	0.00314571802177282	0.0824705474805629	0.100777169667078
124.552	0.605629048937577	0.0409583333333333	0.00323208625724309	192	0.0375520833333333	0.00315135725486717	0.082183942262792	0.100252288575062
125.198	0.608340114752952	0.0408911917098446	0.00322428878436084	193	0.0376373056994819	0.00313491044210289	0.0818998141910124	0.0997328466653465
125.8	0.610015896504325	0.0408556701030928	0.00322433923952286	194	0.0378041237113402	0.00313367416649811	0.0816181291857364	0.0992187598268653
126.432	0.615051920583317	0.0407282051282051	0.00321933706566568	195	0.0377333333333333	0.00310509044429068	0.0813388538088378	0.098709945673907
127.008	0.615443327410175	0.0405408163265306	0.00319540890593869	196	0.0376326530612245	0.00309121918862838	0.081061955248268	0.0982063235021014
127.618	0.616918500286051	0.0405888324873096	0.00318009006322688	197	0.0377664974619289	0.00306168635710586	0.0807874013032124	0.0977078142457455
128.22	0.622357407447851	0.0405555555555556	0.00316542873561905	198	0.0378080808080808	0.00306996338026513	0.0805151603696724	0.0972143404364236
128.846	0.623955324139352	0.0406331658291457	0.00315191311643215	199	0.0376281407035176	0.00305109935248237	0.0802452014264573	0.0967258261628737
129.456	0.625125016534609	0.04071	0.00314507727106377	200	0.03752	0.00305581583010086	0.0799774940215748	0.0962421970320593
130.088	0.626970767728745	0.0406965174129353	0.00311556994955556	201	0.0374129353233831	0.00303407604725219	0.0797120082590042	0.0957633801314023
130.702	0.627320254503728	0.0406138613861386	0.0031020562415013	202	0.0374851485148515	0.00302714474353532	0.0794487147858418	0.095289303992138
131.32	0.631968943708173	0.0407192118226601	0.00309912302717056	203	0.0376551724137931	0.00302153521243307	0.0791875847798049	0.094819898553753
131.942	0.633629813057428	0.0407352941176471	0.00308341100913996	204	0.0375392156862745	0.00301212617407219	0.0789285899370837	0.09435509512947
132.568	0.635393602535851	0.0406536585365854	0.00308505767983522	205	0.0375121951219512	0.00299023896549307	0.0786717024605289	0.0938948263727408
133.178	0.637165800404895	0.0406407766990291	0.0030811465269086	206	0.0375533980582524	0.00299421165484586	0.0784168950481645	0.0934390262447178
133.826	0.641125086539265	0.0406086956521739	0.00307642722429004	207	0.0373913043478261	0.00298173887451874	0.0781641408820157	0.092987629982666
134.424	0.646247031008247	0.0404038461538462	0.00308259365499897	208	0.0372115384615385	0.00297901436679547	0.0779134136172409	0.0925405740692878
135.028	0.648904027144298	0.0406698564593301	0.00307361884048368	209	0.0371866028708134	0.00296296534443869	0.0776646873715591	0.0920977962029276
135.634	0.652458404190794	0.0406380952380952	0.00308146605055257	210	0.0371714285714286	0.00295076006180257	0.0774179367149623	0.0916592352686279
136.224	0.652964282994509	0.0406729857819905	0.00306952299754149	211	0.0372227488151659	0.00294301959685195	0.0771731366597048	0.0912248313100089
136.828	0.65072378587401	0.0407358490566038	0.00304617875082577	212	0.0372641509433962	0.00292355660518006	0.0769302626505602	0.0907945255019428
137.474	0.653644813979645	0.0408450704225352	0.00304189307336247	213	0.0373708920187793	0.00292450119680517	0.0766892905553379	0.0903682601239994
138.11	0.652964731022986	0.0408504672897196	0.00303891332220704	214	0.0372710280373832	0.00291132684619092	0.0764501966556506	0.0899459785346349
138.7	0.657430333714055	0.0408	0.00302457455986215	215	0.0372651162790698	0.00288708837063476	0.0762129576379253	0.0895276251461017
139.32	0.656138607967655	0.040787037037037	0.00299733053452637	216	0.0371296296296296	0.00287555171231018	0.0759775505846513	0.0891131454000549
139.958	0.65835616417941	0.0408387096774194	0.00298529988356034	217	0.0370875576036866	0.00286201745705323	0.0757439529658552	0.0887024857438335
140.536	0.659993976541409	0.0408899082568807	0.00298074055134141	218	0.0369908256880734	0.00285803497135611	0.0755121426307995	0.0882955936073939
141.174	0.663083824379019	0.0409680365296804	0.00296184003030554	219	0.037296803652968	0.00284791337490185	0.0752820977998945	0.0878924173808761
141.742	0.664821419717679	0.0409727272727273	0.00294930996708872	220	0.0372454545454545	0.00282644370986736	0.0750537970568202	0.0874929063927812
142.36	0.665903056488918	0.0409954751131222	0.0029239838305049	221	0.0370678733031674	0.002805316408206	0.0748272193408489	0.0870970108887415
142.96	0.668257366810567	0.0409009009009009	0.00292722018841304	222	0.0371351351351351	0.00280588644765392	0.0746023439393654	0.0867046820108643
143.548	0.671895378094991	0.0407443946188341	0.00291698761839764	223	0.0370224215246637	0.00280651864206145	0.0743791504805761	0.0863158717776317
144.204	0.67508852232485	0.0407410714285714	0.00289898187806663	224	0.0370535714285714	0.00279188924226628	0.0741576189264034	0.0859305330643387
144.838	0.676417881194161	0.0407733333333333	0.00288729861659715	225	0.0370133333333333	0.00277801461403608	0.0739377295655592	0.0855486195840527
145.438	0.679927909784713	0.0407610619469027	0.00289384181949205	226	0.0372300884955752	0.00277524850351053	0.0737194630067917	0.0851700858690791
146.064	0.679733970133247	0.0405550660792952	0.00288463085417605	227	0.0372334801762115	0.00276521428844834	0.0735028001723016	0.0847948872529157
146.622	0.679820109450748	0.0404561403508772	0.00288438619377844	228	0.0371754385964912	0.00276226207372737	0.0732877222913214	0.0844229798526836
147.23	0.679921931390341	0.0403231441048035	0.00288864692982918	229	0.0371266375545852	0.00275544127948786	0.0730742108938543	0.0840543205520169
147.822	0.678046650320774	0.0402347826086957	0.00288503601475301	230	0.0370695652173913	0.00274397369395394	0.0728622478045668	0.0836888669843994
148.418	0.680952518482791	0.0401471861471861	0.0028784029817517	231	0.037038961038961	0.00273720038726053	0.0726518151368318	0.0833265775169345
149.074	0.680914349606321	0.0401293103448276	0.00285466919230305	232	0.0369741379310345	0.00271828295248934	0.0724428952869171	0.0829674112345339
149.7	0.683382984135552	0.0401201716738197	0.00283374819004669	233	0.0371158798283262	0.00270892552324312	0.0722354709283152	0.0826113279245145
150.302	0.687274224998942	0.0400769230769231	0.00282592563716683	234	0.0371965811965812	0.00270817660939827	0.072029525006211	0.0822582880615892
150.92	0.686056671005875	0.0399404255319149	0.00283359568836439	235	0.0370468085106383	0.00268481876983779	0.0718250407320821	0.081908252793242
151.512	0.691801911379534	0.0398983050847458	0.00283541730757527	236	0.0371694915254237	0.00268624581951645	0.0716220015784298	0.081561183925474
152.084	0.692019369205451	0.0399746835443038	0.00284478996659415	237	0.0372658227848101	0.00268482739792739	0.0714203912736356	0.0812170439089108
152.686	0.693455540598222	0.0398823529411765	0.00284501182887034	238	0.0372016806722689	0.00267326466015803	0.0712201937969405	0.0808757958252599
153.288	0.695482274574769	0.0398326359832636	0.00283271941781983	239	0.0372468619246862	0.00265994491046696	0.0710213933735433	0.0805374033741082
153.84	0.697611784938421	0.0396583333333333	0.00281285202231531	240	0.0372833333333333	0.00264868267480717	0.0708239744698146	0.0802018308600495
154.424	0.697268624352058	0.0396929460580913	0.00281505712224889	241	0.0371784232365145	0.00264584824452012	0.0706279217886239	0.0798690431801322
155.028	0.69801345512696	0.0397355371900826	0.00281350924016394	242	0.037	0.00264610362997039	0.0704332202647755	0.0795390058116193
155.62	0.701096964926006	0.0397366255144033	0.00280614168883221	243	0.0368888888888889	0.00264525881889813	0.0702398550605515	0.0792116848000489
156.212	0.698894360625287	0.039844262295082	0.00280044325865069	244	0.0369754098360656	0.00263458477187051	0.070047811561358	0.0788870467475896
156.812	0.700355677301653	0.0398204081632653	0.00279130545880035	245	0.0371265306122449	0.00263712441921211	0.0698570753714723	0.0785650588016811
157.422	0.701910805850672	0.039869918699187	0.00278596237672602	246	0.0371951219512195	0.00262584043383432	0.0696676323098881	0.0782456886439507
157.96	0.703545796274066	0.039919028340081	0.00280177567871692	247	0.0372307692307692	0.00261332904122459	0.0694794684062559	0.0779289044794003
158.572	0.706594443302388	0.0399112903225806	0.00279932780427128	248	0.0372661290322581	0.00262037805303847	0.0692925698969163	0.0776146750258543
159.158	0.706007048477705	0.0399759036144578	0.0028069999232371	249	0.0372931726907631	0.00260682603397177	0.0691069232210241	0.0773029695036621
159.768	0.708212512010015	0.040064	0.00279215370002834	250	0.037304	0.00260869307656617	0.0689225150167593	0.0769937576256475
160.38	0.707023502853458	0.03999203187251	0.00278201392372212	251	0.0373227091633466	0.00260911430395524	0.0687393321176248	0.0766870095872983
160.954	0.710089028788935	0.04	0.00277117201635771	252	0.0372460317460317	0.00259092176993102	0.0685573615488264	0.07638269605719
161.54	0.713013074050915	0.039905138339921	0.00276451147332376	253	0.0371778656126482	0.00258040505370622	0.0683765905237351	0.0760807881676358
162.15	0.715056768350547	0.0396614173228346	0.00275314520890761	254	0.037	0.00257113796279135	0.0681970064404272	0.0757812575055585
162.77	0.718909379067085	0.0397098039215686	0.00276422752184098	255	0.0369725490196078	0.00257224617916947	0.0680185968783018	0.075484076103576
163.384	0.72159996388342	0.0396796875	0.00275041844926651	256	0.0371640625	0.00257256164599234	0.0678413495947739	0.0751892164312964
163.966	0.721430843771938	0.039579766536965	0.00274416676332834	257	0.0370194552529183	0.00255927462903929	0.0676652525220391	0.0748966513868166
164.518	0.723566380131161	0.0395581395348837	0.00273685294494614	258	0.0370077519379845	0.00256739022403726	0.0674902937639106	0.0746063542884181
165.118	0.721874803540873	0.0397065637065637	0.00273368018043475	259	0.037042471042471	0.00256288967947054	0.0673164615927247	0.0743182988664551
165.704	0.72377227340947	0.0395846153846154	0.00272373874129558	260	0.0370923076923077	0.00256069564296542	0.0671437444463145	0.0740324592554303
166.288	0.726875132313075	0.0396168582375479	0.00271824800428475	261	0.0371877394636015	0.00255341524839249	0.0669721309250485	0.0737488099862524
166.888	0.730437808388261	0.0395419847328244	0.0027097361448816	262	0.0372519083969466	0.00254954511377069	0.0668016097889339	0.0734673259786713
167.508	0.732618800255751	0.0394600760456274	0.00271080363100049	263	0.0371787072243346	0.00255004799844089	0.0666321699547822	0.0731879825338854
168.096	0.73430265286243	0.0394393939393939	0.00270264397367085	264	0.0370984848484849	0.00254444768982865	0.0664638004934355	0.0729107553273177
168.698	0.736877322356718	0.0394415094339623	0.00270360787958041	265	0.0370792452830189	0.00253908424300783	0.0662964906270525	0.0726356204015542
169.292	0.741210468863944	0.0394887218045113	0.00268750496998822	266	0.037015037593985	0.0025207176645213	0.066130229726452	0.0723625541594431
169.878	0.743763130600113	0.0393483146067416	0.0026750178803517	267	0.0369962546816479	0.00251619214690051	0.065965007308513	0.0720915333573478
170.478	0.744789229328303	0.0393805970149254	0.00266739069628913	268	0.0368955223880597	0.00249961692213846	0.0658008130336299	0.0718225350985517
171.106	0.747704896861309	0.039368029739777	0.00267461076959766	269	0.0367509293680297	0.00248496900811568	0.0656376367032211	0.0715555368268099
171.704	0.750057094385805	0.0393925925925926	0.00267209769737016	270	0.0367703703703704	0.00248984035649426	0.06547546825729	0.071290516320044
172.25	0.754004082424376	0.0393505535055351	0.00267464343945704	271	0.0367158671586716	0.00248581728325913	0.065314297772037	0.0710274516841766
172.85	0.753922395712924	0.0393602941176471	0.00265597951608193	272	0.0366838235294118	0.00246939929666325	0.0651541154575217	0.0707663213471025
173.46	0.753130085929825	0.0394358974358974	0.00265497389287036	273	0.0367545787545788	0.00245739908366758	0.064994911655373	0.0705071040527907
174.068	0.755350005855492	0.0394160583941606	0.00264630654884517	274	0.0368613138686131	0.00245598171507388	0.0648366768365468	0.0702497788555178
174.616	0.760333642921261	0.0394472727272727	0.00264225471844547	275	0.03688	0.00244920975808437	0.0646794015991305	0.069994325114225
175.212	0.760731017391064	0.0394420289855072	0.0026388183269081	276	0.0368768115942029	0.00245100714649238	0.0645230766661915	0.0697407224869995
175.784	0.765564598273104	0.0394007220216607	0.00262924611404117	277	0.0367942238267148	0.00244710073140131	0.0643676928836709	0.0694889509256746
176.364	0.764931606523169	0.0392661870503597	0.00262484714269125	278	0.0368561151079137	0.00243687501206272	0.0642132412183193	0.0692389906705463
176.92	0.768416506965039	0.0392043010752688	0.00263016819221933	279	0.036831541218638	0.00243331499208443	0.0640597127556751	0.0689908222452038
177.496	0.769939775557004	0.0391714285714286	0.00262580604057601	280	0.0367714285714286	0.00242843988448244	0.0639070986980834	0.068744426451471
178.072	0.771681783535987	0.0391957295373665	0.00261927022336841	281	0.0367473309608541	0.00242646375995254	0.0637553903627549	0.068499784364455
178.664	0.775723051842033	0.0391843971631206	0.00260496420022879	282	0.0368368794326241	0.00241701294786723	0.0636045791798642	0.0682568773277017
179.282	0.7785333786335	0.03913074204947	0.00259822126835813	283	0.036791519434629	0.00241438785458035	0.0634546566906857	0.0680156869484518
179.88	0.781608215364097	0.0390633802816901	0.00259945988620023	284	0.0367605633802817	0.00240858562477147	0.0633056145457669	0.0677761950929995
180.474	0.781212768544058	0.038940350877193	0.00259200753737838	285	0.0367438596491228	0.0024124791589649	0.0631574445031384	0.0675383838821469
181.054	0.779050419743038	0.0389370629370629	0.00258777017911819	286	0.0368181818181818	0.00241482301465207	0.0630101384265585	0.0673022356867548
181.632	0.785395974012593	0.0389547038327526	0.00258754763256103	287	0.0367735191637631	0.00240411603857092	0.0628636882837939	0.0670677331233863
182.19	0.788825739294775	0.0389305555555556	0.00258071213906819	288	0.0367291666666667	0.0023998876384892	0.0627180861449325	0.0668348590500412
182.784	0.792484139679835	0.0388096885813149	0.00258390905318321	289	0.0367128027681661	0.00240491999009432	0.0625733241807307	0.0666035965619788
183.352	0.795174146860214	0.0387172413793103	0.00258335164923518	290	0.0366206896551724	0.00240641774478243	0.0624293946609926	0.0663739289876271
183.946	0.794452478421296	0.0386254295532646	0.00258572127563708	291	0.0366323024054983	0.00240149714136829	0.0622862899529802	0.0661458398845769
184.502	0.797001395051871	0.0386301369863014	0.00258350095433431	292	0.0366232876712329	0.00239146056896468	0.0621440025198555	0.0659193130356571
185.116	0.79543767641149	0.0386211604095563	0.00257723433939808	293	0.0366757679180887	0.00238512504763817	0.0620025249191519	0.0656943324450917
185.73	0.795043453218131	0.0384829931972789	0.00257489729956706	294	0.0365918367346939	0.00237457466805168	0.0618618498012755	0.0654708823347342
186.34	0.800502039666997	0.0385559322033898	0.00255806724003471	295	0.0365966101694915	0.0023668793879848	0.061721969908035	0.0652489471403792
186.922	0.80067280388994	0.0386486486486486	0.00255974865706931	296	0.0367162162162162	0.00236275752762788	0.0615828780711999	0.0650285115081482
187.458	0.801827329146827	0.0387003367003367	0.00255802382964499	297	0.0367946127946128	0.00236442336976105	0.0614445672110864	0.0648095602909491
188.034	0.804992435158321	0.0387114093959732	0.00254485773558211	298	0.0368590604026846	0.00235635897495712	0.0613070303351694	0.0645920785450063
188.626	0.808967185819218	0.0386020066889632	0.00253993489544374	299	0.0367826086956522	0.00234558427104845	0.0611702605367222	0.0643760515264611
189.18	0.808688663844164	0.0386266666666667	0.00253454186731403	300	0.0368266666666667	0.0023409048418967	0.0610342509934804	0.0641614646880396
189.768	0.80692831680399	0.038671096345515	0.00252666202733104	301	0.036843853820598	0.00233393256569682	0.0608989949663321	0.063948303675787
190.288	0.810198321956422	0.0386092715231788	0.00252709571689559	302	0.0367880794701987	0.0023232268809729	0.0607644857980321	0.0637365543258671
190.844	0.812089923180594	0.0385412541254125	0.00252118321722983	303	0.0367392739273927	0.00232265866744789	0.0606307169119404	0.0635262026614253
191.45	0.812657746179073	0.0385328947368421	0.00251471061657044	304	0.0366710526315789	0.00232198014375837	0.0604976818107841	0.0633172348895127
192.01	0.814807250207053	0.0385049180327869	0.00250590858893799	305	0.0365573770491803	0.00231446371164148	0.0603653740754424	0.0631096373980717
192.624	0.814867358495038	0.0384575163398693	0.00250159584634461	306	0.0364967320261438	0.00231110672958788	0.0602337873637542	0.06290339675298
193.15	0.816739983348924	0.0383843648208469	0.00248700455080142	307	0.0364625407166124	0.0023020283829568	0.0601029154093474	0.0626984996951527
193.712	0.818404597757406	0.0382857142857143	0.00248545881681198	308	0.0363441558441558	0.00230204009277591	0.05997275202049	0.0624949331377009
194.274	0.821755357641448	0.0383171521035599	0.00247679134304987	309	0.0363300970873786	0.00229646156811102	0.0598432910789625	0.0622926841631452
194.838	0.822976250152962	0.0382967741935484	0.00246947031306314	310	0.0362903225806452	0.00230406325603626	0.0597145265389502	0.0620917400206834
195.416	0.824673236157005	0.0382443729903537	0.00247042477170417	311	0.0362186495176849	0.00230023553831759	0.0595864524259568	0.0618920881235108
195.962	0.827718455722166	0.0381410256410256	0.00246551157043398	312	0.0362692307692308	0.00230774715850976	0.0594590628357363	0.0616937160461919
196.548	0.830017906648957	0.0382619808306709	0.00245708169696091	313	0.0363258785942492	0.00229649291986804	0.0593323519332456	0.0614966115220826
197.122	0.831590514146016	0.0383248407643312	0.00245545610052976	314	0.0364458598726115	0.00228948218669307	0.0592063139516155	0.0613007624408021
197.674	0.832943848254786	0.0383936507936508	0.00244918712757679	315	0.0365269841269841	0.00227920501583196	0.0590809431911399	0.061106156845752
198.252	0.832244682103153	0.038373417721519	0.00244612082265358	316	0.0366835443037975	0.00227591799180614	0.0589562340182833	0.0609127829316831
198.854	0.834628740445448	0.0384542586750789	0.00244680655308967	317	0.0368580441640379	0.0022819809821791	0.0588321808647068	0.0607206290423087
199.432	0.837394542687882	0.0384591194968553	0.00243841293741708	318	0.0367169811320755	0.0022798675085853	0.05870877822631	0.0605296836679619
200.012	0.840306031200147	0.0384952978056426	0.00243096352295962	319	0.0367210031347962	0.00227140834020248	0.0585860206622914	0.0603399354432974
200.594	0.842654126910917	0.03835625	0.00243168734587141	320	0.0366375	0.00226888126372399	0.0584639027942246	0.0601513731450371
201.162	0.846021335368676	0.0383239875389408	0.00242879032387955	321	0.0366043613707165	0.00227116969632419	0.0583424193051509	0.0599639856897566
201.68	0.849571187084312	0.0382484472049689	0.00242763831160865	322	0.0365776397515528	0.00226603757964427	0.0582215649386882	0.0597777621317139
202.294	0.84901807749696	0.038266253869969	0.00241905889368667	323	0.0365386996904025	0.00225892529218893	0.0581013344981551	0.0595926916607179
202.844	0.849743632707804	0.0382222222222222	0.0024148465359046	324	0.0364691358024691	0.00226525538864363	0.057981722845711	0.0594087636000366
203.458	0.848894168110787	0.0381661538461538	0.00241086882199579	325	0.0365046153846154	0.0022544633615373	0.0578627249015103	0.0592259674043442
204.048	0.850748832652575	0.0380674846625767	0.00241527606934283	326	0.036478527607362	0.00224901113517275	0.0577443356428719	0.0590442926577051
204.632	0.850942825404512	0.0382018348623853	0.00240765122581492	327	0.0366483180428135	0.00224552512740479	0.0576265501034632	0.0588637290715959
205.216	0.850602440181832	0.0381463414634146	0.00240471781758345	328	0.0366707317073171	0.00225014852479656	0.0575093633724978	0.058684266482963
205.808	0.851858626742201	0.0381215805471125	0.00239245472757064	329	0.0366869300911854	0.00224663391224686	0.0573927705939472	0.0585058948523157
206.378	0.853429597451842	0.0381151515151515	0.00239253922486829	330	0.0366242424242424	0.00222769687943259	0.0572767669657663	0.0583286042618541
206.942	0.853030424971498	0.0381208459214502	0.0023897280513705	331	0.0365800604229607	0.00222365007493265	0.0571613477391313	0.058152384913631
207.554	0.856670777738837	0.0381084337349398	0.00239368517894809	332	0.0365421686746988	0.0022257286295918	0.0570465082176921	0.0579772271277466
208.124	0.858168172061793	0.038012012012012	0.00238705164066805	333	0.0365045045045045	0.00222562219795076	0.0569322437568359	0.0578031213405762
208.698	0.856741373922598	0.0379940119760479	0.00238570970712758	334	0.0364790419161677	0.00222347112842855	0.0568185497629642	0.0576300581030295
209.246	0.860716001675279	0.0378925373134328	0.00238536274571701	335	0.0364597014925373	0.00221797949415	0.0567054216927818	0.0574580280788414
209.808	0.859631488433859	0.0378035714285714	0.00238406026046742	336	0.0363869047619048	0.00221757897936604	0.0565928550525977	0.0572870220428925
210.356	0.862359220752021	0.0378694362017804	0.00238581249568621	337	0.0364747774480712	0.00220964631819726	0.0564808453976381	0.0571170308795604
210.918	0.866145095012625	0.0378343195266272	0.00237951438643577	338	0.0364615384615385	0.00221147835138095	0.0563693883313703	0.0569480455811002
211.484	0.869934210479116	0.0377699115044248	0.00237083610608333	339	0.0365191740412979	0.00220520660582684	0.0562584795048386	0.0567800572460527
212.076	0.873610015255267	0.0376882352941176	0.00237226927141784	340	0.0365294117647059	0.00220555537582116	0.056148114616011	0.056613057077682
212.628	0.878440797618737	0.0377478005865103	0.00237431133587786	341	0.036533724340176	0.00220972900042251	0.0560382894091362	0.0564470363824395
213.214	0.878855181376582	0.0376549707602339	0.00235593506601883	342	0.0366432748538012	0.00219801478725336	0.0559289996741126	0.0562819865684558
213.778	0.880345326880492	0.037667638483965	0.00235099450587615	343	0.0366705539358601	0.00219540928148129	0.0558202412458662	0.0561178991440579
214.344	0.885633046261294	0.0376744186046512	0.00235286953322495	344	0.0367441860465116	0.00218823189513864	0.0557120100037398	0.0559547657163136
214.904	0.888900365704221	0.0376057971014493	0.00235209239890751	345	0.0366666666666667	0.00219143009222529	0.0556043018708919	0.0557925779895996
215.474	0.894075464840894	0.0375953757225434	0.00234894680491519	346	0.0367341040462428	0.00218830786444221	0.0554971128137052	0.0556313277641962
216.036	0.895578401212443	0.0375619596541787	0.00235319244136065	347	0.0366397694524496	0.002179572535792	0.0553904388412055	0.0554710069349045
216.61	0.897635677599436	0.0376379310344828	0.00234485244306883	348	0.0366206896551724	0.00216648715185096	0.0552842760044891	0.0553116074896893
217.148	0.899127594086677	0.0377535816618911	0.0023448366884813	349	0.0366074498567335	0.00215798671648875	0.0551786203961601	0.0551531215083435
217.652	0.901815562276416	0.0377542857142857	0.00233871739056815	350	0.0366171428571429	0.00215789195908743	0.0550734681497769	0.0549955411611768
218.208	0.901738045021323	0.0376866096866097	0.00233692352146688	351	0.0365014245014245	0.00215497264625205	0.0549688154393074	0.0548388587077261
218.792	0.905639783174822	0.0375568181818182	0.0023243521376972	352	0.0363693181818182	0.00215304114744527	0.0548646584785927	0.0546830664954883
219.344	0.906799084474619	0.0375750708215297	0.00232759213478918	353	0.036413597733711	0.0021485799196915	0.05476099352082	0.0545281569586739
219.92	0.911675858439678	0.0375593220338983	0.00232601520958416	354	0.0364011299435028	0.00215406803127299	0.0546578168580038	0.0543741226169827
220.464	0.912212361985694	0.0373915492957746	0.00231944382792458	355	0.036287323943662	0.00215338377941521	0.0545551248204749	0.0542209560743996
221.032	0.911242454028151	0.0373426966292135	0.00232284321971812	356	0.036247191011236	0.00215274128399663	0.054452913776378	0.0540686500180109
221.634	0.911111780746374	0.0373557422969188	0.00232154040337002	357	0.0361960784313725	0.00213838195652705	0.0543511801311775	0.05391719721684
222.18	0.911937598680839	0.0373016759776536	0.00231393422001174	358	0.036122905027933	0.00214066698170535	0.0542499203271702	0.0537665905207035
222.758	0.913387781149225	0.0373537604456824	0.00230398115097967	359	0.036116991643454	0.00212889641998237	0.0541491308430068	0.053616822859086
223.324	0.912930785127584	0.0373611111111111	0.00230359226192186	360	0.0361444444444444	0.00213262844075227	0.0540488081932202	0.053467887240033
223.92	0.915299767534603	0.0373573407202216	0.00229744645683373	361	0.0361163434903047	0.00212678615789716	0.0539489489277616	0.0533197767490633
224.448	0.922361728903086	0.0372983425414365	0.00229115366447987	362	0.0360386740331492	0.00212693169754317	0.0538495496315433	0.0531724845480991
225.018	0.921854031587598	0.0373498622589532	0.00229036671523138	363	0.0359944903581267	0.00212318898549569	0.0537506069239897	0.0530260038744129
225.56	0.922007363765428	0.0373076923076923	0.00230076458731877	364	0.035978021978022	0.0021219221306067	0.0536521174585938	0.052880328039593
226.096	0.927171394953511	0.0372767123287671	0.00229842642826003	365	0.0359671232876712	0.0021209207200198	0.0535540779224822	0.0527354504285257
226.622	0.930653626865331	0.0372185792349727	0.00229240170371489	366	0.0359726775956284	0.0021142946246008	0.0534564850359856	0.0525913644983931
227.19	0.934479058031693	0.0372152588555858	0.00229022606973666	367	0.0360653950953679	0.00211586525248391	0.0533593355522166	0.052448063777689
227.752	0.933904649659971	0.0371847826086956	0.0022902551702925	368	0.0361358695652174	0.00211093569741061	0.0532626262566537	0.0523055418652496
228.334	0.935469380184796	0.0371761517615176	0.0022834336815846	369	0.0361734417344173	0.00211392159549426	0.0531663539667317	0.0521637924293005
228.908	0.933298724317582	0.0371135135135135	0.00228132944737833	370	0.0362216216216216	0.002114886322484	0.0530705155314388	0.0520228092065186
229.482	0.933554979442821	0.0370242587601078	0.00227805636455213	371	0.0361509433962264	0.00210740647401001	0.052975107830919	0.0518825860011102
230.01	0.936552829735606	0.0370322580645161	0.00227891913440887	372	0.0361290322580645	0.0021143052586526	0.0528801277760816	0.0517431166839029
230.548	0.934404069252951	0.0371635388739946	0.00226960725943181	373	0.0362144772117962	0.00211439610316422	0.0527855723082159	0.0516043951914527
231.062	0.936093441297866	0.0370374331550802	0.0022656670850947	374	0.0361711229946524	0.00211040300445273	0.0526914383986119	0.0514664155251654
231.66	0.939796224704024	0.036976	0.00226724356721663	375	0.0361386666666667	0.00210573845972366	0.0525977230481869	0.0513291717504316
232.194	0.942054293801445	0.0368882978723404	0.00226531661361385	376	0.0361010638297872	0.00210409151964088	0.0525044232871174	0.0511926579957762
232.772	0.943816405529111	0.0367692307692308	0.0022587066421397	377	0.036053050397878	0.00209501011597851	0.0524115361744771	0.0510568684520209
233.334	0.948448051267282	0.0366878306878307	0.00224789011507654	378	0.0359417989417989	0.00208850142087862	0.0523190587978799	0.05092179737146
233.88	0.94802244394764	0.0365804749340369	0.00224261546274607	379	0.0358627968337731	0.00208457180521487	0.0522269882731279	0.0507874390670498
234.414	0.949535761188778	0.0365	0.0022368997087702	380	0.0358052631578947	0.00208089606980714	0.0521353217438657	0.0506537879116102
234.926	0.953475736217714	0.0364776902887139	0.00223723021727546	381	0.0357795275590551	0.00208321128559681	0.0520440563812389	0.050520838337039
235.522	0.955270534308809	0.036455497382199	0.00222707730315251	382	0.0358219895287958	0.00207729526816973	0.0519531893835579	0.0503885848335389
236.068	0.956791923907444	0.0364647519582245	0.00222145527034048	383	0.0357702349869452	0.00207948033703232	0.0518627179759671	0.050257021948856
236.648	0.95817777373479	0.0363958333333333	0.00220743802936831	384	0.03565625	0.00207037567917509	0.0517726394101183	0.0501261442875309
237.216	0.965051836283538	0.0364	0.00221124226713574	385	0.0355844155844156	0.00206837653413029	0.0516829509638494	0.0499959465101607
237.77	0.965943918676471	0.0363782383419689	0.00220488608691619	386	0.0355388601036269	0.00206677744305396	0.0515936499408677	0.0498664233326732
238.332	0.969478835554637	0.0363565891472868	0.00220316872911778	387	0.0355348837209302	0.00206731360449524	0.0515047336704378	0.0497375695256121
238.882	0.973165565337326	0.0363144329896907	0.0022034491486696	388	0.035479381443299	0.0020685317245619	0.0514161995070742	0.0496093799134327
239.412	0.975907490369204	0.0363290488431877	0.00220361831813116	389	0.0354704370179949	0.00206476647713314	0.051328044830238	0.0494818493738094
239.984	0.978591810390587	0.036225641025641	0.00220152346492854	390	0.0354307692307692	0.00205794393927519	0.0512402670440383	0.0493549728369535
240.504	0.979103976430555	0.0362506393861893	0.00220303745201217	391	0.0353964194373402	0.00205318993013336	0.0511528635769382	0.0492287452849408
241.07	0.980985788763278	0.0361938775510204	0.0022040300126344	392	0.0354489795918367	0.00205106629485538	0.0510658318814645	0.0491031617510507
241.634	0.984006252556833	0.0362391857506361	0.0021984986550473	393	0.0355063613231552	0.00204314961232743	0.0509791694339218	0.0489782173191142
242.192	0.98615969315116	0.0362893401015228	0.0022004339134913	394	0.0354517766497462	0.00203259223327058	0.0508928737341109	0.0488539071228728
242.758	0.98896725929381	0.0363240506329114	0.00219910457803576	395	0.0355291139240506	0.00203082485968512	0.050806942305051	0.0487302263453465
243.334	0.992615375817551	0.0362626262626263	0.0022048413069639	396	0.035489898989899	0.00203235316869542	0.0507213726927058	0.0486071702182118
243.912	0.993273677541186	0.0362065491183879	0.00219430379865862	397	0.0355264483627204	0.00203120687592423	0.0506361624657143	0.0484847340211886
244.456	0.995951077927048	0.0361708542713568	0.00218164071008128	398	0.0355175879396985	0.00202840866156338	0.0505513092151238	0.0483629130814369
244.988	0.997633969295646	0.0361052631578947	0.00217832713112667	399	0.0355288220551378	0.00202852274535353	0.0504668105541288	0.0482417027729621
245.532	0.998964702357552	0.036055	0.00217945645223169	400	0.035515	0.00203145564740527	0.0503826641178117	0.0481210985160297
246.086	1.00106495630718	0.0360149625935162	0.0021772201801641	401	0.0354912718204489	0.0020280264722526	0.0502988675628884	0.0480010957765882
246.626	1.00549834896749	0.0360398009950249	0.00216656880038112	402	0.0355771144278607	0.00202176402982867	0.0502154185674567	0.0478816900657012
247.202	1.0069331944192	0.0361290322580645	0.00216601864769797	403	0.0355483870967742	0.00201619396908469	0.0501323148307491	0.0477628769389873
247.736	1.01002151195012	0.0360693069306931	0.00215814979770204	404	0.0355792079207921	0.00200597132256721	0.0500495540728881	0.047644651996069
248.296	1.01500208512812	0.0360246913580247	0.00215470698358807	405	0.0356049382716049	0.00200595524780932	0.0499671340346456	0.0475270108800293
248.804	1.017839389016	0.0360492610837438	0.00214663414242935	406	0.0355812807881773	0.0019948838591982	0.0498850524772055	0.0474099492768765
249.388	1.01708225673893	0.0360491400491401	0.00214851999332725	407	0.0355675675675676	0.00199397603440151	0.0498033071819296	0.0472934629150169
249.878	1.0192208325295	0.0361029411764706	0.00214503007906797	408	0.0354901960784314	0.00199183258123374	0.0497218959501262	0.047177547564735
250.382	1.01742516375943	0.0361124694376528	0.00213250350039727	409	0.0354572127139364	0.00198427856091296	0.0496408166028233	0.0470621990376818
250.946	1.01932645400208	0.0360975609756098	0.0021283665926515	410	0.0354341463414634	0.00198104874952179	0.0495600669805433	0.0469474131863704
251.488	1.0257064817933	0.0361070559610706	0.00212600248352656	411	0.0354257907542579	0.0019792380578736	0.0494796449430819	0.0468331859036785
252.024	1.02851563376285	0.0361067961165049	0.00212893414794617	412	0.0354271844660194	0.00197767470388766	0.0493995483692897	0.0467195131223589
252.55	1.03351880206819	0.03609200968523	0.00212684317595828	413	0.0353607748184019	0.00196750716429786	0.0493197751568567	0.0466063908145566
253.094	1.03563831905767	0.0361159420289855	0.00211916956037923	414	0.0353381642512077	0.00197049640985288	0.0492403232221	0.046493814991333
253.616	1.0370029115378	0.0361204819277108	0.00211715012781976	415	0.0354024096385542	0.00197341973348672	0.0491611904997539	0.0463817817021973
254.162	1.03885430674396	0.0361490384615385	0.00211579257279203	416	0.0353894230769231	0.00196758623330102	0.0490823749427638	0.0462702870346439
254.694	1.03949367968498	0.0361342925659472	0.00211263521596062	417	0.0353956834532374	0.00196811261306616	0.0490038745220818	0.0461593271136975
255.22	1.03946122563528	0.0361387559808612	0.00210845254693755	418	0.0353397129186603	0.00195591263314997	0.0489256872264659	0.0460488981014638
255.782	1.04074497269965	0.036090692124105	0.00211378073341575	419	0.0352792362768496	0.00195701691920014	0.0488478110622813	0.045938996196687
256.346	1.04180891532993	0.0361238095238095	0.00211014754829452	420	0.0352761904761905	0.00195543605796713	0.0487702440533051	0.045829617634314
256.88	1.04353413634026	0.0360237529691211	0.00210360819668424	421	0.0352256532066508	0.00195549435589621	0.0486929842405327	0.0457207586850638
257.45	1.04654678650919	0.035957345971564	0.00209822450303495	422	0.0352227488151659	0.00195369931319101	0.0486160296819879	0.0456124156550044
258.028	1.04770737644847	0.035886524822695	0.00210429215616069	423	0.035177304964539	0.00195075867727233	0.0485393784525345	0.0455045848851344
258.57	1.05344475737158	0.035872641509434	0.00210456815357719	424	0.0352075471698113	0.00194445415131789	0.0484630286436911	0.0453972627509714
259.11	1.05349152767251	0.0358541176470588	0.00209118964032201	425	0.0351435294117647	0.00194344701422347	0.0483869783634481	0.0452904456621456
259.652	1.05765233771886	0.0358591549295775	0.00208455641260123	426	0.0351643192488263	0.00194006274965885	0.0483112257360872	0.0451841300619997
260.21	1.05865273461367	0.0359063231850117	0.00208366991569735	427	0.0352459016393443	0.00193612891480973	0.0482357689020032	0.0450783124271941
260.776	1.06270252746503	0.0358598130841122	0.00208176238422856	428	0.0352803738317757	0.00193058782579762	0.0481606060175284	0.0449729892673174
261.352	1.06710620243805	0.035986013986014	0.00208410034236912	429	0.0353566433566434	0.00192827746756826	0.048085735254759	0.0448681571245032
261.898	1.07050421472065	0.0360279069767442	0.00208349232236192	430	0.0353302325581395	0.00192170732235801	0.0480111548013842	0.0447638125730509
262.42	1.06955452169104	0.036	0.00207562358148079	431	0.0352853828306265	0.0019142805696106	0.0479368628605169	0.044659952219053
262.934	1.07347039295451	0.0360416666666667	0.0020735597091217	432	0.0353194444444444	0.00191828372992365	0.0478628576505273	0.0445565727000275
263.46	1.07327945123387	0.0360230946882217	0.00206713569382835	433	0.0353302540415704	0.00191490194328606	0.0477891374048786	0.044453670684554
264.016	1.07887178857042	0.0360414746543779	0.00206072158476528	434	0.0353410138248848	0.00191017478449458	0.0477157003719641	0.0443512428719167
264.544	1.08152418190111	0.0360091954022988	0.00205880487461295	435	0.0352275862068966	0.00190543416283643	0.0476425448149474	0.0442492859917514
265.072	1.08133464807777	0.0359587155963303	0.00205162881658941	436	0.0351697247706422	0.00190284634417767	0.0475696690116041	0.044147796803697
265.614	1.08445628625889	0.0360045766590389	0.00205311788306816	437	0.0351716247139588	0.00190458346931315	0.0474970712541658	0.0440467720970523
266.168	1.08704708089178	0.0360045662100457	0.002052089116566	438	0.0351643835616438	0.00189815695577147	0.0474247498491658	0.043946208690438
266.768	1.0897434407127	0.0360318906605923	0.00205096037768844	439	0.0352118451025057	0.00188973494872258	0.0473527031172872	0.0438461034314621
267.278	1.09205302361377	0.0360409090909091	0.00204549209186406	440	0.0351227272727273	0.00188724932721872	0.0472809293932128	0.0437464531963906
267.824	1.09508126234498	0.0360952380952381	0.00204253515640794	441	0.0352199546485261	0.00188449435492653	0.0472094270254767	0.0436472548898228
268.388	1.10162937347013	0.036158371040724	0.00204218682348044	442	0.0351945701357466	0.00187668432328354	0.0471381943763182	0.0435485054443707
268.964	1.10528956124683	0.0360722347629797	0.00204643240978068	443	0.0351331828442438	0.00188446687356149	0.0470672298215372	0.0434502018203428
269.482	1.10665032875949	0.0360855855855856	0.00204711361380876	444	0.0351036036036036	0.00187860909639304	0.0469965317503519	0.0433523410054321
270.012	1.10799277723639	0.0360314606741573	0.00204250696311282	445	0.0350426966292135	0.00187652842307039	0.0469260985652576	0.0432549200144087
270.562	1.10968095515046	0.0359820627802691	0.00203918847258085	446	0.0349551569506726	0.00187876682492411	0.0468559286818881	0.0431579358888159
271.1	1.11246586167252	0.0359910514541387	0.00203684625363837	447	0.0350514541387025	0.00187411024996272	0.0467860205288784	0.0430613856966708
271.674	1.11479461026817	0.0358928571428571	0.00203770323377519	448	0.0349598214285714	0.00187768512729091	0.0467163725477291	0.0429652665321694
272.218	1.11495602958099	0.0358530066815145	0.00203619407114692	449	0.0348552338530067	0.00187500831631677	0.0466469831926726	0.0428695755153939
272.764	1.11952398974745	0.0358355555555556	0.00202966341479595	450	0.0348488888888889	0.00187304900052484	0.0465778509305413	0.0427743097920264
273.316	1.12313474529683	0.0358359201773836	0.00202558942802475	451	0.0348913525498891	0.00186761377448319	0.0465089742406368	0.042679466533064
273.852	1.1260440018825	0.0358451327433628	0.00201574479589688	452	0.0348141592920354	0.00186578569225941	0.0464403516146016	0.0425850429345395
274.392	1.12806671406347	0.0358940397350993	0.00201453055460885	453	0.0347461368653422	0.00186575424985854	0.0463719815562914	0.0424910362172447
274.928	1.13048167323413	0.03584140969163	0.00200571825201793	454	0.0346960352422908	0.00186611437972421	0.0463038625816496	0.0423974436264579
275.436	1.1340821422735	0.0357934065934066	0.0020031133933702	455	0.0347428571428571	0.00186939416739287	0.0462359932185839	0.0423042624316744
275.99	1.14070185883143	0.0357894736842105	0.00199472840508658	456	0.0347982456140351	0.00186604316569643	0.0461683720068428	0.0422114899263418
276.522	1.1477517302098	0.0357943107221007	0.00199587715509157	457	0.0348271334792123	0.00186534584531695	0.0461009974978956	0.0421191234275971
277.036	1.14985994763325	0.0357554585152838	0.00199712107041033	458	0.0347248908296943	0.00186428592924062	0.0460338682548122	0.0420271602760084
277.558	1.15505687864321	0.0358039215686275	0.00199323776690665	459	0.0347145969498911	0.00186150914065533	0.0459669828521456	0.04193559783532
278.084	1.15575753057454	0.0357913043478261	0.00198713914405953	460	0.0347347826086956	0.00185518760136687	0.0459003398758151	0.0418444334921997
278.582	1.15943636044029	0.0357874186550976	0.00197965903805765	461	0.0347722342733189	0.00184865274939703	0.0458339379229914	0.041753664655991
279.124	1.16450268704416	0.0358354978354978	0.00197848357817345	462	0.0348701298701299	0.00183870546365749	0.0457677756019827	0.0416632887584672
279.646	1.16307402002664	0.0357365010799136	0.00197636503317996	463	0.034889848812095	0.00183101513316782	0.0457018515321224	0.0415733032535893
280.17	1.16550870705131	0.035676724137931	0.00196894086743449	464	0.0348318965517241	0.00182778781141869	0.0456361643436585	0.041483705617267
280.722	1.16815977592767	0.0357247311827957	0.00197232458236275	465	0.0348043010752688	0.00182087162748953	0.0455707126776435	0.0413944933471223
281.274	1.17328311921397	0.035725321888412	0.00196028261824966	466	0.034793991416309	0.00181858350611755	0.0455054951858268	0.0413056639622572
281.848	1.17667047713909	0.0357301927194861	0.00195412877959626	467	0.034779443254818	0.0018212449589509	0.045440510530547	0.0412172150030233
282.33	1.17655337013906	0.0357008547008547	0.00195009147199868	468	0.0347521367521368	0.00181935283427812	0.0453757573846272	0.0411291440307946
282.882	1.1746640189595	0.0356844349680171	0.00195006204153117	469	0.034771855010661	0.00181773582629516	0.0453112344312697	0.0410414486277439
283.422	1.17674578116013	0.0356936170212766	0.00194418856327273	470	0.0348382978723404	0.00181706444667942	0.0452469403639534	0.040954126396621
283.968	1.18148286484529	0.0357027600849257	0.00194195880392979	471	0.0347685774946922	0.00181604172186658	0.0451828738863322	0.0408671749605348
284.542	1.18311485442146	0.0357372881355932	0.00194169629661461	472	0.0348305084745763	0.00181165803504102	0.0451190337121337	0.040780591962737
285.066	1.18647231349162	0.0357251585623679	0.0019360723880091	473	0.0348541226215645	0.00180675599194601	0.0450554185650603	0.0406943750664099
285.624	1.18564465773926	0.0356666666666667	0.00193483737685529	474	0.0348270042194093	0.00180226120793264	0.0449920271786908	0.0406085219544554
286.152	1.18987802584129	0.0356757894736842	0.00193501768743193	475	0.0348715789473684	0.00180588853194988	0.0449288582963831	0.0405230303292881
286.686	1.19572074005145	0.0356890756302521	0.00193503738192385	476	0.0348613445378151	0.00180057865695218	0.0448659106711788	0.04043789791263
287.228	1.19637925155793	0.0357148846960168	0.00193153124939838	477	0.0348343815513627	0.00179924439827595	0.044803183065708	0.0403531224453079
287.808	1.19726411105421	0.0356778242677824	0.00193217290170637	478	0.0348117154811715	0.00178936954036217	0.0447406742520957	0.0402687016870541
288.372	1.19850603063236	0.0357077244258873	0.00192380200168195	479	0.0348141962421712	0.00178687953389623	0.0446783830118696	0.0401846334163087
288.894	1.1991005317885	0.0356708333333333	0.0019184876682283	480	0.034825	0.00178892206764464	0.0446163081358683	0.0401009154300247
289.434	1.19953343935259	0.0356964656964657	0.00191110675503734	481	0.0348690228690229	0.00178371738110687	0.0445544484241509	0.0400175455434758
289.986	1.19895619453156	0.0356514522821577	0.00190534298444219	482	0.034804979253112	0.00178486718191674	0.044492802685908	0.0399345215900661
290.486	1.20070145884785	0.0356273291925466	0.00191208181683238	483	0.0347826086956522	0.00178400585339871	0.0444313697393734	0.0398518414211426
291	1.20218228821931	0.035603305785124	0.00191134443605984	484	0.0347727272727273	0.00178464434337642	0.0443701484117364	0.0397695029058096
291.56	1.20555367155095	0.0354969072164949	0.00190880288549148	485	0.0347422680412371	0.00177870654650758	0.0443091375390564	0.0396875039307461
292.072	1.21249569050376	0.0355144032921811	0.00190401149102231	486	0.0346872427983539	0.00177381903651347	0.0442483359661769	0.0396058424000244
292.574	1.21679835901014	0.0354373716632444	0.00190173289799125	487	0.0347268993839836	0.00177294732314473	0.0441877425466418	0.039524516234932
293.108	1.22062586362616	0.0354016393442623	0.00189920142715416	488	0.0347459016393443	0.0017663317616231	0.0441273561426122	0.0394435233737948
293.636	1.2227657747142	0.0353742331288344	0.00189104373726221	489	0.0347239263803681	0.00175944298146793	0.0440671756247836	0.0393628617718034
294.176	1.22612802899362	0.0353836734693878	0.00188710426766357	490	0.034730612244898	0.00174752433878022	0.0440071998723053	0.0392825294008406
294.73	1.22871240437514	0.0353971486761711	0.00188400549758463	491	0.0347291242362525	0.00175046831918778	0.0439474277726995	0.0392025242493113
295.216	1.23522464664374	0.0353983739837398	0.00188544091066999	492	0.0346747967479675	0.0017460646270751	0.0438878582217821	0.0391228443219753
295.77	1.23954173069092	0.0353833671399594	0.00188518123927812	493	0.034657200811359	0.00174050587433137	0.043828490123584	0.0390434876397807
296.342	1.240956796079	0.0353886639676113	0.00188252853197795	494	0.0346194331983806	0.00173648298524314	0.0437693223902738	0.0389644522397001
296.844	1.2454854288798	0.0353979797979798	0.00187715139897523	495	0.0346545454545455	0.00173038658637961	0.0437103539420805	0.0388857361745694
297.398	1.24744929270208	0.0353991935483871	0.00186959723438046	496	0.034616935483871	0.00172492898830997	0.0436515837072184	0.0388073375129272
297.95	1.24897858388605	0.0353762575452716	0.00185951592799189	497	0.0345754527162978	0.00172179361731469	0.0435930106218112	0.0387292543388569
298.474	1.25149654436515	0.0353253012048193	0.00185402693797504	498	0.0346064257028112	0.00171581514730382	0.0435346336298186	0.0386514847518311
299.016	1.25114715117311	0.0352745490981964	0.00185173172406887	499	0.0345571142284569	0.00171170140909018	0.0434764516829626	0.0385740268665568
299.526	1.25043803649883	0.035236	0.00184543094806089	500	0.03456	0.0017055821330282	0.0434184637406553	0.0384968788128237
300.08	1.25653150568123	0.035185628742515	0.00184409027918116	501	0.0345269461077844	0.00171413282421814	0.0433606687699269	0.038420038735353
300.59	1.25773271582197	0.0351155378486056	0.00184171107750039	502	0.0345179282868526	0.00171071125247884	0.0433030657453551	0.0383435047936491
301.126	1.25901815703997	0.0351053677932406	0.00184042714633924	503	0.034493041749503	0.00171178741681841	0.043245653648995	0.0382672751618526
301.672	1.2651372865103	0.0350674603174603	0.00184108273522472	504	0.0343928571428571	0.00171927505785439	0.0431884314703099	0.038191348028595
302.224	1.26734248635175	0.0350019801980198	0.00183437289079755	505	0.0344277227722772	0.00171272341371054	0.0431313982061027	0.0381157215968552
302.736	1.27059575366489	0.0349328063241107	0.00182373755216785	506	0.0343636363636364	0.00170814597848397	0.0430745528604481	0.0380403940838179
303.232	1.27594032135147	0.0349349112426035	0.00182213063430492	507	0.034370808678501	0.00170181463036454	0.0430178944446261	0.0379653637207335
303.73	1.27787844357478	0.0349173228346457	0.0018162481583858	508	0.0343661417322835	0.00169709151191229	0.0429614219770552	0.0378906287527793
304.222	1.28040508509419	0.0349076620825147	0.00181176838223043	509	0.0343614931237721	0.00169965640043654	0.0429051344832274	0.0378161874389231
304.75	1.28069000377591	0.0349176470588235	0.00181384590819282	510	0.034443137254902	0.00170262622045109	0.0428490309956431	0.037742038051788
305.238	1.28089994885516	0.0348610567514677	0.00181592477007453	511	0.034426614481409	0.00169620220855119	0.0427931105537473	0.0376681788775183
305.76	1.2820925710734	0.0348359375	0.00181002449974691	512	0.03433203125	0.00170007666785288	0.0427373722038663	0.0375946082156482
306.296	1.28796967562107	0.0348109161793372	0.001810642881789	513	0.0343040935672515	0.00170629142696882	0.0426818149991449	0.0375213243789705
306.838	1.29156113352115	0.0348171206225681	0.00180753417476236	514	0.0343035019455253	0.00170441005880631	0.0426264379994846	0.0374483256934083
307.354	1.29607421827121	0.034831067961165	0.00180480436843904	515	0.0343067961165049	0.00170001835697922	0.0425712402714823	0.0373756104978871
307.87	1.29881680220552	0.0347984496124031	0.00180848287217395	516	0.0342790697674419	0.00169884303544995	0.0425162208883698	0.037303177144209
308.326	1.3012880233354	0.0347620889748549	0.00180547268125741	517	0.0341934235976789	0.00170186164774494	0.0424613789299538	0.0372310239969282
308.856	1.30145230406816	0.0347528957528958	0.00180782736958571	518	0.0341196911196911	0.00169527415749046	0.0424067134825568	0.0371591494332275
309.362	1.30022040907053	0.0348362235067437	0.00180478441218491	519	0.0341001926782274	0.00169416066927597	0.0423522236389583	0.0370875518427974
309.868	1.30253824776741	0.0348346153846154	0.00180067661949834	520	0.0342	0.0016923715353794	0.0422979084983368	0.0370162296277151
310.388	1.30529810826573	0.0348061420345489	0.00179437000922241	521	0.0341420345489443	0.00169286104588888	0.0422437671662129	0.036945181202326
310.88	1.30657187097689	0.0347854406130268	0.00179043544902596	522	0.0341609195402299	0.00168858697302162	0.042189798754392	0.0368744049931262
311.382	1.31034473332918	0.0347762906309751	0.00179081651360543	523	0.0341644359464627	0.00168718430595949	0.0421360023809086	0.036803899438646
311.844	1.3134771601155	0.0348091603053435	0.00179251908632778	524	0.0341526717557252	0.00168515128704978	0.0420823771699706	0.0367336629893356
312.338	1.31895213422016	0.0348266666666667	0.00178895600739199	525	0.034152380952381	0.00168542456819083	0.0420289222519046	0.0366636941074512
312.838	1.31974571444684	0.0347984790874525	0.00178290564844392	526	0.0341368821292776	0.00168612740969485	0.0419756367631014	0.0365939912669427
313.346	1.31950806389737	0.0348121442125237	0.00178032223066075	527	0.0341745730550285	0.00168368408095104	0.0419225198459624	0.0365245529533432
313.858	1.32095290829274	0.0347916666666667	0.00177728307078745	528	0.0342121212121212	0.00168051175073415	0.0418695706488463	0.0364553776636588
314.382	1.32111095591509	0.0347183364839319	0.00178020046043988	529	0.0341436672967864	0.00168141602597786	0.0418167883260169	0.0363864639062606
314.934	1.32521162615221	0.0347132075471698	0.00177680728722338	530	0.0340943396226415	0.00167509647466193	0.0417641720375908	0.0363178102007771
315.408	1.32610564834645	0.0346817325800377	0.00177120690280601	531	0.0340527306967985	0.00167691672740007	0.0417117209494857	0.0362494150779884
315.98	1.33053956611368	0.034703007518797	0.00176838225970881	532	0.0340075187969925	0.00167470906260731	0.0416594342333702	0.0361812770797216
316.502	1.33305527462202	0.0346979362101313	0.00176516739365949	533	0.034	0.00166844802396442	0.0416073110666128	0.0361133947587465
317.034	1.33981483893337	0.0347565543071161	0.0017604548558653	534	0.0340224719101124	0.00166305775001555	0.0415553506322323	0.0360457666786739
317.564	1.33928914774044	0.0346841121495327	0.00176065437997361	535	0.0339214953271028	0.00166100471630747	0.0415035521188486	0.035978391413854
318.076	1.34296391955079	0.0347014925373134	0.00176094268710598	536	0.0338470149253731	0.00166232649595121	0.0414519147206336	0.0359112675492759
318.57	1.34560653231158	0.0346964618249535	0.00175851821112201	537	0.033828677839851	0.00166042603724353	0.0414004376372635	0.035844393680469
319.048	1.35161361958976	0.0347360594795539	0.0017530819309505	538	0.0337955390334572	0.00165758392007543	0.0413491200738703	0.035777768413405
319.554	1.35491713217411	0.0347309833024119	0.00175169831209539	539	0.0338033395176252	0.0016597754373388	0.0412979612409952	0.0357113903644005
320.046	1.35638455833476	0.0347037037037037	0.00174642081733047	540	0.033737037037037	0.00165439643289719	0.0412469603545416	0.035645258160022
320.568	1.36031077879763	0.0346728280961183	0.00174620069229899	541	0.0336635859519408	0.001651470442668	0.0411961166357286	0.0355793704369905
321.088	1.36280679203033	0.0346309963099631	0.00174323198072577	542	0.0336789667896679	0.00165387088646413	0.0411454293110456	0.0355137258420883
321.592	1.36613928693153	0.0346003683241252	0.00174165613611729	543	0.0336685082872928	0.00165070639230904	0.0410948976122068	0.0354483230320661
322.108	1.36814060468344	0.0345551470588235	0.00174277486497074	544	0.0336176470588235	0.00165254804010637	0.0410445207761063	0.0353831606735512
322.638	1.37329265437791	0.0346311926605505	0.00173961382517713	545	0.0336220183486239	0.00165354892879717	0.0409942980447739	0.0353182374429576
323.16	1.37264065202776	0.0346190476190476	0.00173352727798617	546	0.0336117216117216	0.00164469822841539	0.040944228665331	0.0352535520263954
323.674	1.37745930601097	0.034636197440585	0.00173352757330065	547	0.0336270566727605	0.00164990435636824	0.0408943118899475	0.0351891031195829
324.206	1.38107577268758	0.0345948905109489	0.00173040236582888	548	0.0335656934306569	0.00164813841423249	0.0408445469757983	0.0351248894277589
324.74	1.38356202413526	0.0345100182149363	0.00172916332132603	549	0.0335409836065574	0.0016509316874525	0.0407949331850212	0.0350609096655954
325.224	1.3845115963681	0.0345054545454545	0.00173080800853669	550	0.0335018181818182	0.00164942672149161	0.0407454697846743	0.0349971625571125
325.76	1.38714637476008	0.0344900181488203	0.00172859465620038	551	0.033502722323049	0.00164350335130497	0.0406961560466949	0.0349336468355932
326.282	1.38850011362415	0.0345108695652174	0.00172701105599099	552	0.0334963768115942	0.00164103029703043	0.0406469912478577	0.0348703612434998
326.81	1.39028271503873	0.0344376130198915	0.00172726225843903	553	0.0334755877034358	0.00163692479138178	0.0405979746697343	0.0348073045323904
327.292	1.38925468709176	0.0344043321299639	0.00172512137385896	554	0.0334837545126354	0.00163692746466346	0.0405491055986527	0.0347444754628373
327.832	1.38974513679801	0.0343675675675676	0.00172233322669071	555	0.0334630630630631	0.00163594482187134	0.0405003833256572	0.0346818728043457
328.322	1.38902075939536	0.0343201438848921	0.00172298854048717	556	0.0334604316546763	0.00163950416794744	0.0404518071464688	0.0346194953352731
328.87	1.39113300471004	0.0343375224416517	0.00172745926730777	557	0.0334578096947935	0.00164080312377844	0.0404033763614463	0.0345573418427502
329.406	1.38994839109393	0.0343082437275986	0.00172155893963762	558	0.0334659498207885	0.0016449742127228	0.0403550902755471	0.0344954111226019
329.888	1.39076315937335	0.0343184257602862	0.00172099258857889	559	0.0334418604651163	0.00164987963590701	0.040306948198289	0.0344337019792699
330.402	1.39344237205407	0.0343035714285714	0.00171828914480955	560	0.0334392857142857	0.00164414782856175	0.0402589494437123	0.0343722132257355
330.93	1.393941466326	0.0343030303030303	0.00171104655765169	561	0.0334830659536542	0.00163962465074354	0.0402110933303417	0.0343109436834436
331.458	1.39585972920004	0.0342740213523132	0.00171060367334854	562	0.0334804270462633	0.00163918341008095	0.0401633791811498	0.0342498921822275
331.932	1.39971275584706	0.0342415630550622	0.0017080158533891	563	0.0335275310834814	0.00163688392998767	0.0401158063235196	0.0341890575602342
332.47	1.40006945959956	0.0341914893617021	0.00170225010143425	564	0.0335035460992908	0.00163345249231718	0.0400683740892081	0.0341284386638508
332.99	1.40161045408845	0.0341592920353982	0.0016971827616223	565	0.0334088495575221	0.0016314148998006	0.0400210818143104	0.0340680343476316
333.492	1.4051872163171	0.0341413427561837	0.00170039296057078	566	0.0334416961130742	0.00163017110108658	0.0399739288392237	0.0340078434742259
333.966	1.40940744289968	0.0341763668430335	0.00170010124077765	567	0.0334320987654321	0.00162855554361482	0.0399269145086122	0.0339478649143066
334.518	1.41513349173924	0.0341795774647887	0.00169482514433086	568	0.0334401408450704	0.00162624531683921	0.0398800381713714	0.0338880975464998
335.032	1.41987293837352	0.0341862917398946	0.00169042001949919	569	0.0334446397188049	0.00162575209329298	0.0398332991805941	0.0338285402573144
335.514	1.42112711868704	0.0341263157894737	0.00168866155298488	570	0.0334385964912281	0.0016258705861653	0.0397866968935356	0.0337691919410735
336.01	1.42439563743501	0.0341015761821366	0.00168187243604039	571	0.0333940455341506	0.00162757752990363	0.0397402306715798	0.0337100514998457
336.462	1.42579656878895	0.0340559440559441	0.00168055971645504	572	0.0333776223776224	0.00162461741071452	0.0396938998802055	0.0336511178433774
336.954	1.42947247916362	0.034020942408377	0.00167449562640676	573	0.0333821989528796	0.00161972836151916	0.0396477038889529	0.033592389889026
337.45	1.43058045368617	0.0340557491289199	0.00167463501384821	574	0.0334459930313589	0.00162269960121905	0.0396016420713908	0.0335338665616932
337.962	1.43260528732717	0.0340904347826087	0.00167456096117185	575	0.0334469565217391	0.00162489637030029	0.0395557138050839	0.0334755467937598
338.43	1.43264973907433	0.0340381944444444	0.00167649928499797	576	0.0334513888888889	0.00162557637890061	0.0395099184715602	0.0334174295250206
338.954	1.434161051693	0.0340693240901213	0.00167915458281117	577	0.0334766031195841	0.00162216026265724	0.039464255456279	0.0333595137026202
339.434	1.43626848880168	0.0340692041522491	0.00167759685187818	578	0.0334498269896194	0.00162258295092544	0.0394187241485992	0.0333017982809894
339.932	1.4396246557983	0.0340379965457686	0.00167421669735188	579	0.033405872193437	0.00161943028467972	0.0393733239417481	0.0332442822217822
340.406	1.44177757883053	0.0340931034482759	0.00167297373596663	580	0.0334344827586207	0.00161565614159715	0.0393280542327896	0.0331869644938136
340.89	1.44948011234102	0.03407917383821	0.00167637149846052	581	0.0333562822719449	0.00161590743223553	0.0392829144225941	0.0331298440729981
341.372	1.45157049579403	0.0340927835051546	0.00167515426568735	582	0.0332955326460481	0.001609403611464	0.0392379039158076	0.0330729199422884
341.902	1.45562418325368	0.0340480274442539	0.0016719183303703	583	0.0332864493996569	0.00160786944583332	0.0391930221208216	0.0330161910916156
342.382	1.4598799395838	0.034027397260274	0.0016735133102167	584	0.033208904109589	0.00161116321475523	0.039148268449743	0.0329596565178285
342.916	1.46138965302781	0.0340786324786325	0.00167737363736461	585	0.0332034188034188	0.00160685207855725	0.0391036423183645	0.0329033152246357
343.436	1.46266647930147	0.0340682593856655	0.00167420862009475	586	0.0332150170648464	0.001601735690925	0.0390591431461354	0.0328471662225458
343.93	1.46500996197889	0.0340374787052811	0.00167213762602168	587	0.0331584327086882	0.00159858776953163	0.0390147703561325	0.0327912085288107
344.43	1.46797077843282	0.0340612244897959	0.00167214341306431	588	0.0331972789115646	0.0015955404339378	0.038970523375031	0.0327354411673671
344.89	1.4678260263967	0.0340679117147708	0.0016696396132838	589	0.0332020373514431	0.00159127920959557	0.0389264016330763	0.0326798631687808
345.41	1.47262251572752	0.0340305084745763	0.00166600194643698	590	0.0332203389830509	0.00159212224692656	0.0388824045640556	0.0326244735701896
345.9	1.47445137652058	0.034077834179357	0.00166355722616938	591	0.0332250423011844	0.00159006263630936	0.0388385316052701	0.0325692714152485
346.4	1.47405972475483	0.0340844594594595	0.0016619234031819	592	0.0332533783783784	0.00158618547208913	0.0387947821975071	0.0325142557540741
346.928	1.47633198629533	0.0340876897133221	0.00165474663523934	593	0.0332748735244519	0.00158561603789688	0.0387511557850125	0.0324594256431903
347.41	1.4782369414238	0.0340976430976431	0.00165120307850655	594	0.0332525252525252	0.00158219056043095	0.038707651815464	0.0324047801454745
347.912	1.48206077256175	0.034036974789916	0.00164823673264087	595	0.033236974789916	0.00158087541634747	0.0386642697399437	0.032350318330104
348.456	1.48613756100344	0.0340167785234899	0.00164509204191034	596	0.0332181208053691	0.0015745064683952	0.0386210090129118	0.0322960392725031
348.968	1.48936373107784	0.0339798994974874	0.00164245007555522	597	0.0331658291457286	0.0015737561349929	0.0385778690921798	0.0322419420542912
349.442	1.49034464901945	0.0339832775919732	0.00164370381707918	598	0.0331438127090301	0.0015676373999585	0.038534849438885	0.0321880257632306
349.948	1.49112616176089	0.0339799666110184	0.0016389603656872	599	0.0331686143572621	0.00156649327821828	0.0384919495174638	0.0321342894931751
350.458	1.4958452125253	0.0339366666666667	0.00163472683962127	600	0.0331333333333333	0.00156472336332683	0.0384491687956265	0.0320807323440198
350.95	1.49925680613479	0.0338868552412646	0.00163418043291494	601	0.0330881863560732	0.00156633976864148	0.0384065067443319	0.0320273534216504
351.474	1.50082169496478	0.0338471760797342	0.00163437069566137	602	0.0330431893687708	0.00156324420568671	0.0383639628377619	0.0319741518378935
351.978	1.50365105310714	0.0338242122719735	0.00163049565700223	603	0.0330514096185738	0.00155921822553511	0.0383215365532965	0.0319211267104674
352.454	1.50485469839295	0.0338046357615894	0.00163196581216614	604	0.033023178807947	0.00155529394843875	0.0382792273714894	0.0318682771629336
352.928	1.51007131415668	0.0337851239669422	0.00163014030392596	605	0.0330214876033058	0.00155376882023659	0.0382370347760432	0.0318156023246477
353.426	1.51441306540261	0.0337722772277228	0.00163745690727605	606	0.032996699669967	0.00155200515159327	0.0381949582537854	0.0317631013307127
353.934	1.5156049942442	0.0337397034596376	0.00163501972450236	607	0.0328797364085667	0.00154529098906715	0.0381529972946442	0.0317107733219306
354.418	1.52016372251468	0.0337401315789474	0.00163383664547109	608	0.0328618421052632	0.00154009696972664	0.0381111513916245	0.0316586174447564
354.926	1.52316200391723	0.0336781609195402	0.00163257909457799	609	0.0328440065681445	0.00154055141471276	0.038069420040785	0.031606632851251
355.452	1.52963594143635	0.0336360655737705	0.00163061200986762	610	0.0328065573770492	0.0015362617494271	0.0380278027412141	0.0315548186990358
355.954	1.53268335296947	0.0336301145662848	0.00163005747187779	611	0.032847790507365	0.00153356752563599	0.037986298995007	0.0315031741512469
356.462	1.53292612322242	0.0336176470588235	0.00162555413432168	612	0.0328464052287582	0.00153204473915712	0.0379449083072429	0.03145169837649
356.914	1.53492877663803	0.0336411092985318	0.00162564317146519	613	0.032858075040783	0.00153282523853353	0.0379036301859622	0.0314003905487959
357.424	1.53891006671074	0.0335732899022801	0.00162343515796353	614	0.0328110749185668	0.00153184157681734	0.0378624641421438	0.0313492498475763
357.9	1.54256209535826	0.0335447154471545	0.00161989157437174	615	0.0327674796747967	0.00153365832569445	0.0378214096896833	0.0312982754575803
358.418	1.54783651368916	0.0335194805194805	0.00161996304167118	616	0.0327987012987013	0.00152924271745588	0.0377804663453703	0.0312474665688504
358.924	1.54864938383901	0.033484602917342	0.00161746442697781	617	0.0327520259319287	0.00152442027753293	0.0377396336288668	0.0311968223766805
359.406	1.54951149249547	0.0334368932038835	0.00162315604767887	618	0.0327249190938511	0.00152243750553374	0.0376989110626855	0.0311463420815726
359.914	1.5531575876378	0.0334442649434572	0.00161992675051753	619	0.0327399030694669	0.00152789804300541	0.0376582981721682	0.0310960248891953
360.418	1.55964892989809	0.0334064516129032	0.00161624778954659	620	0.0327193548387097	0.00152667362455115	0.0376177944854647	0.0310458700103417
360.9	1.56326469345521	0.0333977455716586	0.00161717544921848	621	0.0327471819645733	0.00152570037917076	0.0375773995335116	0.0309958766608887
361.38	1.56199754910397	0.0334180064308682	0.00161368666576735	622	0.0327331189710611	0.0015220144159395	0.0375371128500112	0.0309460440617554
361.876	1.56694065297211	0.0333900481540931	0.0016118263409042	623	0.0327383627608347	0.00151892369783557	0.037496933971411	0.0308963714388634
362.356	1.57132842805775	0.0333557692307692	0.001609984027734	624	0.0327275641025641	0.00152006243451489	0.037456862436883	0.0308468580230959
362.856	1.57260665665573	0.0332704	0.00160689399052491	625	0.0326944	0.00151945853617569	0.0374168977883037	0.030797503050259
363.346	1.57596872483947	0.0332779552715655	0.00160682446601159	626	0.0326645367412141	0.00151553905362119	0.0373770395702335	0.0307483057610413
363.844	1.57990448585148	0.0332886762360447	0.00160521261843647	627	0.032615629984051	0.00151405478503679	0.0373372873298968	0.0306992654009759
364.344	1.58431797304842	0.0332484076433121	0.00160300963476007	628	0.0325605095541401	0.00151239134881969	0.0372976406171625	0.0306503812204011
364.854	1.58865382852356	0.0332496025437202	0.00160219274444684	629	0.0325659777424483	0.00151069839103609	0.037258098984524	0.0306016524744227
365.304	1.59358641331501	0.033215873015873	0.00159771995142227	630	0.0325746031746032	0.00150901898265467	0.0372186619870802	0.030553078422876
365.796	1.59575598255514	0.0331664025356577	0.00159658299003859	631	0.0325895404120444	0.0015041896522876	0.0371793291825155	0.0305046583302882
366.3	1.59801129112818	0.0331835443037975	0.00159447022060014	632	0.0325854430379747	0.0015050099507272	0.0371401001310817	0.0304563914658416
366.79	1.6020046779133	0.0331911532385466	0.00159162954007518	633	0.0325876777251185	0.00150028070273073	0.037100974395578	0.0304082771033363
367.28	1.60571918682373	0.0331482649842271	0.0015916591877582	634	0.0325583596214511	0.00150167020984567	0.0370619515413332	0.0303603145211544
367.782	1.61025047641564	0.0331149606299213	0.00158910140804805	635	0.0325196850393701	0.00150287731046099	0.0370230311361864	0.0303125030022234
368.286	1.610216358884	0.0330974842767296	0.00159053427518418	636	0.0325345911949686	0.0014993572946198	0.0369842127504689	0.0302648418339809
368.77	1.61107886689346	0.0330926216640502	0.0015921544613565	637	0.0324929356357928	0.00149979967910546	0.0369454959569859	0.0302173303083389
369.258	1.61465482400312	0.0331253918495298	0.00158953068189852	638	0.032448275862069	0.00150240697391472	0.0369068803309984	0.0301699677216487
369.726	1.61866324375089	0.0331205007824726	0.00159158117102909	639	0.0324068857589984	0.00149800273823336	0.0368683654502054	0.0301227533746665
370.222	1.61861043065453	0.033128125	0.00158881097837148	640	0.032396875	0.00149304916344126	0.0368299508947256	0.0300756865725185
370.756	1.61790574552649	0.0331419656786271	0.00158613901695489	641	0.032396255850234	0.00149523789423842	0.0367916362470805	0.0300287666246675
371.252	1.62429796263186	0.0331090342679128	0.0015818864325905	642	0.032386292834891	0.00149481871820813	0.0367534210921763	0.0299819928448783
371.742	1.62578302055812	0.0330917573872473	0.00157955743005837	643	0.0323514774494557	0.00149300576579212	0.0367153050172871	0.0299353645511849
372.256	1.62758860746661	0.0330465838509317	0.00157704443717962	644	0.032360248447205	0.00149677422041199	0.0366772876120373	0.0298888810658569
372.756	1.63265607668433	0.0330294573643411	0.00157375952974457	645	0.0323813953488372	0.00149399915668498	0.0366393684683848	0.0298425417153672
373.242	1.63518856440397	0.0329783281733746	0.00157289578943239	646	0.0323808049535604	0.00149459159361094	0.0366015471806044	0.0297963458303589
373.72	1.63431772393422	0.0330170015455951	0.00157130398299471	647	0.0323925811437403	0.00149191771091847	0.0365638233452705	0.0297502927456134
374.19	1.63827994250679	0.0330185185185185	0.00157063240881151	648	0.0323364197530864	0.00148966243381542	0.0365261965612409	0.0297043818000183
374.692	1.64047589902008	0.0329953775038521	0.00157123636770782	649	0.0323359013867488	0.00148985913012777	0.0364886664296404	0.029658612336536
375.174	1.64321096222291	0.0330553846153846	0.00157159952498133	650	0.0323384615384615	0.00148534702486611	0.0364512325538445	0.0296129837021721
375.67	1.64280184639934	0.033062980030722	0.00157424552009173	651	0.0323287250384025	0.00148473200927805	0.0364138945394631	0.0295674952479445
376.162	1.64270496916843	0.0330490797546012	0.00157165976759086	652	0.0322944785276074	0.00148495079559976	0.0363766519943245	0.0295221463288526
376.668	1.64385281650392	0.0330505359877489	0.00156941158593008	653	0.0322695252679939	0.00148229892546195	0.03633950452846	0.0294769363038467
377.146	1.6460873410538	0.033045871559633	0.00156817260397968	654	0.0322813455657492	0.00148249087330454	0.0363024517540874	0.029431864535798
377.61	1.65030335551086	0.0329954198473282	0.00156680954124731	655	0.0322381679389313	0.00147905775596315	0.0362654932855962	0.0293869303914685
378.098	1.65373901084154	0.0329878048780488	0.00156675758043788	656	0.0322012195121951	0.0014788010091083	0.0362286287395316	0.0293421332414815
378.578	1.65371927239025	0.0329680365296804	0.00155830720822202	657	0.0321552511415525	0.00148061220193023	0.0361918577345794	0.029297472460292
379.052	1.65564866273495	0.0329756838905775	0.00155873854508679	658	0.0321519756838906	0.00148005418835765	0.0361551798915508	0.0292529474261579
379.52	1.65859478355386	0.0329984825493171	0.00155406325264214	659	0.0321153262518968	0.00147692897854661	0.0361185948333674	0.0292085575211106
380.014	1.66103496374832	0.033	0.00155379219426983	660	0.0320787878787879	0.00147618440057621	0.0360821021850461	0.0291643021309271
380.478	1.6613679699556	0.0329561270801815	0.00155460551859738	661	0.0320665658093797	0.00147592926127473	0.0360457015736845	0.0291201806451012
380.96	1.6680663879562	0.03297583081571	0.00155370369531274	662	0.0320664652567976	0.00147626296764329	0.0360093926284461	0.0290761924568155
381.414	1.67036368732941	0.0329653092006033	0.00155238817382178	663	0.0320422322775264	0.00147446666434075	0.0359731749805458	0.0290323369629138
381.888	1.67233710906381	0.0329457831325301	0.00155475949970328	664	0.0320120481927711	0.00147727810252473	0.0359370482632356	0.0289886135638733
382.354	1.67407914977405	0.0328902255639098	0.00155582118227424	665	0.0319548872180451	0.00147244035683016	0.0359010121117899	0.0289450216637772
382.83	1.67409850101546	0.0329159159159159	0.00155057918444486	666	0.031972972972973	0.00147096161116258	0.0358650661634918	0.0289015606702881
383.342	1.67357402532176	0.0329115442278861	0.00154710160866746	667	0.0319670164917541	0.00146523373084534	0.0358292100576188	0.0288582299946205
383.852	1.67847299292039	0.0328592814371257	0.00154689388030076	668	0.0319760479041916	0.00146857273242298	0.035793443435429	0.0288150290515148
384.322	1.6812507193914	0.0328878923766816	0.00154635407981298	669	0.0319581464872945	0.00146879906180339	0.035757765940147	0.0287719572592106
384.782	1.67993179065273	0.0328358208955224	0.00154247921095286	670	0.0319253731343284	0.001470264115601	0.0357221772169506	0.0287290140394207
385.25	1.68085042269887	0.0328286140089419	0.00154363597984313	671	0.031973174366617	0.00146717576559674	0.0356866769129568	0.0286861988173053
385.702	1.68054282631814	0.0327916666666667	0.00154297216024324	672	0.031952380952381	0.00146451138931765	0.0356512646772086	0.0286435110214462
386.184	1.68005017554998	0.0327548291233284	0.0015395723163722	673	0.0318930163447251	0.00146075067374761	0.0356159401606618	0.0286009500838215
386.67	1.68206281706752	0.0326973293768546	0.0015367505296612	674	0.03186646884273	0.00146250996758506	0.0355807030161711	0.0285585154397802
387.134	1.68314019877081	0.0327081481481481	0.00153367730731481	675	0.0318696296296296	0.00146279612206079	0.0355455528984777	0.0285162065280176
387.592	1.68584007536736	0.032698224852071	0.00153148153195184	676	0.0318698224852071	0.00146103705346441	0.0355104894641959	0.0284740227905501
388.08	1.68747428069764	0.0326765140324963	0.00152632744694166	677	0.0318877400295421	0.00146045657804069	0.0354755123718003	0.0284319636726911
388.55	1.68844552194056	0.0326607669616519	0.00152328564968545	678	0.0318908554572271	0.00146051076449157	0.0354406212816127	0.0283900286230264
388.994	1.69018288471169	0.0326686303387334	0.001521599880316	679	0.031899852724595	0.00145446893508851	0.0354058158557901	0.0283482170933901
389.486	1.69541255319875	0.0326382352941176	0.00151962239859885	680	0.0318970588235294	0.00145396554617832	0.0353710957583111	0.028306528538841
389.958	1.69976261894322	0.0326431718061674	0.00151184917486075	681	0.0318619676945668	0.00145076042535202	0.0353364606549644	0.0282649624176386
390.44	1.70145154995188	0.0326217008797654	0.00150748956238587	682	0.0318885630498534	0.00144921409316595	0.0353019102133358	0.0282235181912197
390.912	1.70346353636897	0.032588579795022	0.00150550681109617	683	0.0319121522693997	0.00144808346518378	0.0352674441027962	0.0281821953241755
391.41	1.70654667759356	0.0325847953216374	0.00149690861842216	684	0.0318684210526316	0.00144691523072906	0.035233061994489	0.0281409932842279
391.888	1.70964207282505	0.0325985401459854	0.00149193291925311	685	0.0318773722627737	0.00144732124005632	0.0351987635613187	0.0280999115422071
392.356	1.71616312397773	0.0326209912536443	0.00149139347071092	686	0.0318921282798834	0.00144429432976714	0.0351645484779384	0.028058949572029
392.834	1.71612988287326	0.0325880640465793	0.00149273626611897	687	0.0318689956331878	0.00144178278872283	0.0351304164207381	0.0280181068506723
393.268	1.71842011103199	0.0325843023255814	0.00149232132339606	688	0.0318459302325581	0.0014420301820066	0.0350963670678328	0.0279773828581568
393.748	1.72398499163129	0.0324992743105951	0.00149176007882326	689	0.0318722786647315	0.00144544807891772	0.0350624000990509	0.0279367770775209
394.222	1.72788399291073	0.0324927536231884	0.00149283634630208	690	0.0318753623188406	0.00144375404267818	0.0350285151959228	0.0278962889947998
394.742	1.72706113238217	0.0325267727930535	0.00148635308711103	691	0.0318755426917511	0.0014443427308123	0.034994712041669	0.0278559180990042
395.242	1.7270433017755	0.0324971098265896	0.00148464073063403	692	0.0318381502890173	0.00144346810177256	0.0349609903211889	0.0278156638820981
395.71	1.73047778813554	0.0324790764790765	0.00147903458050004	693	0.0318210678210678	0.00144217636712925	0.0349273497210496	0.0277755258389782
396.196	1.73396145945478	0.0324524495677233	0.00147930185320804	694	0.0317809798270893	0.00144466163913427	0.0348937899294747	0.0277355034674523
396.68	1.73634851243443	0.0324287769784173	0.00147399257747876	695	0.0317755395683453	0.00144346703599692	0.0348603106363328	0.0276955962682185
397.158	1.73903206250605	0.0324051724137931	0.00147065700400666	696	0.03175	0.00144169875842863	0.0348269115331269	0.0276558037448446
397.666	1.74265265014544	0.0323787661406026	0.00147013400482525	697	0.031713055954089	0.00143297062990659	0.0347935923129832	0.0276161254037473
398.132	1.74879163134518	0.0323495702005731	0.00146631655626114	698	0.0317277936962751	0.0014334084472576	0.0347603526706403	0.0275765607541717
398.622	1.75115962084745	0.0323376251788269	0.00146234297359111	699	0.031653791130186	0.00143118957903241	0.0347271923024387	0.0275371093081715
399.116	1.75501405998993	0.0322828571428571	0.00145493561526589	700	0.0316485714285714	0.00143222079510523	0.0346941109063094	0.0274977705805884
399.602	1.75902117251553	0.0322710413694722	0.00145091089762574	701	0.031583452211127	0.00143198464136365	0.0346611081817643	0.0274585440890326
400.112	1.76132147315668	0.0322564102564103	0.00144693512724986	702	0.0315584045584046	0.00142905895098285	0.0346281838298848	0.0274194293538631
400.61	1.76480262746513	0.0322503556187767	0.00143836733592781	703	0.0315391180654339	0.00143182191287771	0.0345953375533121	0.0273804258981677
401.096	1.76933552545357	0.0321846590909091	0.00143634918220833	704	0.0314857954545455	0.00142950573199827	0.0345625690562361	0.0273415332477441
401.606	1.77235258923441	0.0322269503546099	0.00143679650642145	705	0.031509219858156	0.00143065253267267	0.0345298780443858	0.0273027509310807
402.056	1.77326909363517	0.0321558073654391	0.00143706112121831	706	0.0314844192634561	0.00142853860216532	0.034497264225019	0.0272640784793369
402.554	1.77467131208025	0.0321386138613861	0.0014346180227133	707	0.0314710042432815	0.00142547838007591	0.0344647273069117	0.0272255154263251
403.016	1.77901414715351	0.0321497175141243	0.00143113640396335	708	0.0314604519774011	0.00142255528281019	0.0344322670003489	0.0271870613084913
403.512	1.78214902966814	0.0321946403385049	0.00143041594904268	709	0.0314188998589563	0.00142079087288047	0.0343998830171141	0.0271487156648968
403.982	1.78522171749181	0.0322056338028169	0.00143162822213848	710	0.0314366197183099	0.00141849789325933	0.0343675750704793	0.0271104780371998
404.452	1.79081481177909	0.0321940928270042	0.00143315682282573	711	0.0314289732770745	0.00141736632462392	0.034335342875196	0.0270723479696369
404.916	1.79049074590268	0.0321601123595506	0.00143040998180307	712	0.0313342696629213	0.00142017227427303	0.0343031861474846	0.0270343250090054
405.298	1.79103296946276	0.0321458625525947	0.00142900799540604	713	0.0313099579242637	0.00142353682697869	0.0342711046050256	0.026996408704645
405.778	1.79207185219177	0.0321372549019608	0.00143250674778885	714	0.0313109243697479	0.00142569196746659	0.0342390979669493	0.02695859860842
406.272	1.79487339451446	0.0321118881118881	0.00143245635748609	715	0.0313118881118881	0.00142137006235532	0.0342071659538268	0.0269208942747019
406.744	1.79401630773794	0.0321005586592179	0.00143126040489988	716	0.0313184357541899	0.00141679450937704	0.0341753082876607	0.0268832952603518
407.204	1.79613476960108	0.0321087866108787	0.00143138840054052	717	0.0313389121338912	0.00141488664759351	0.0341435246918754	0.0268458011247027
407.672	1.80052283550461	0.03208356545961	0.0014316558911016	718	0.0313454038997215	0.00141589801604651	0.034111814891308	0.026808411429543
408.14	1.79769002203122	0.0320222531293463	0.00143025166509777	719	0.0313296244784423	0.00141560956645325	0.0340801786121992	0.0267711257390986
408.592	1.80298638030639	0.0320111111111111	0.00142933718050565	720	0.0313555555555556	0.00141098784482219	0.0340486155821843	0.0267339436200165
409.096	1.80497772507164	0.0319667128987517	0.00142872365328083	721	0.0313259361997226	0.00140998897805283	0.0340171255302839	0.0266968646413479
409.542	1.80890905785625	0.0319279778393352	0.00142502340295825	722	0.0312853185595568	0.00141105178799868	0.0339857081868951	0.0266598883745317
410.028	1.81241888358911	0.0318948824343015	0.00142418575960805	723	0.0312752420470263	0.00141124738997864	0.0339543632837827	0.0266230143933774
410.514	1.81531898577993	0.0319088397790055	0.00142233841803108	724	0.0312237569060774	0.00140932581172766	0.0339230905540701	0.0265862422740495
410.956	1.81449661505799	0.0319062068965517	0.00141855527848062	725	0.0311944827586207	0.00140786981154083	0.0338918897322308	0.0265495715950508
411.434	1.81519989723298	0.0318870523415978	0.0014186255720097	726	0.0312011019283747	0.00140117660691358	0.0338607605540798	0.0265130019372064
411.902	1.81785876710527	0.0318569463548831	0.00141658631724251	727	0.031191196698762	0.00139837522570205	0.0338297027567647	0.0264765328836477
412.416	1.82173081129965	0.0318269230769231	0.00141414081103591	728	0.0311428571428571	0.00139664884520843	0.0337987160787573	0.0264401640197965
412.89	1.82554489816889	0.0318189300411523	0.00141271625980154	729	0.0310864197530864	0.0013973030374754	0.033767800259845	0.0264038949333496
413.376	1.82844551976653	0.0317369863013699	0.00140923490541446	730	0.0310246575342466	0.00139487293311663	0.0337369550411228	0.0263677252142628
413.82	1.83444185838188	0.0317291381668947	0.00141017363857529	731	0.0310341997264022	0.00139622568088113	0.0337061801649844	0.0263316544547358
414.246	1.8412653443775	0.0317540983606557	0.00140749248791084	732	0.031051912568306	0.00139661272125964	0.0336754753751143	0.0262956822491965
414.726	1.84397574180072	0.0317107776261937	0.00140634684815194	733	0.0310532060027285	0.00139351645803531	0.0336448404164794	0.0262598081942863
415.208	1.84619928329052	0.0316566757493188	0.00140628059692415	734	0.0310517711171662	0.00139106014992211	0.0336142750353208	0.0262240318888445
415.702	1.85044040132746	0.0316108843537415	0.00140174141909698	735	0.0310122448979592	0.00139086340931814	0.0335837789791461	0.0261883529338937
416.176	1.85235284547115	0.0316222826086957	0.00139928690467377	736	0.0309864130434783	0.001388670748026	0.0335533519967207	0.0261527709326248
416.64	1.85350243675213	0.0315658073270014	0.0013950706458067	737	0.0309715061058345	0.00138666060641296	0.0335229938380605	0.0261172854903825
417.06	1.85763061222163	0.031509485094851	0.00138978326662785	738	0.030929539295393	0.00139075036924296	0.0334927042544235	0.0260818962146502
417.534	1.86326753001215	0.0314641407307172	0.00139132645140631	739	0.0309445196211096	0.00138876110454344	0.0334624829983024	0.0260466027150364
418.016	1.87119791095028	0.0314378378378378	0.00139270967900353	740	0.0309162162162162	0.00138684658895781	0.0334323298234162	0.0260114046032593
418.506	1.87248568418553	0.0314197031039136	0.00139123422467617	741	0.0309473684210526	0.00138825247252902	0.0334022444847032	0.0259763014931334
418.982	1.87622276587231	0.0314231805929919	0.00138932738158246	742	0.0309299191374663	0.00138749115885688	0.0333722267383128	0.0259412930005551
419.44	1.87528847931226	0.0314347240915209	0.00138939158761553	743	0.0309098250336474	0.00138228509580676	0.0333422763415979	0.0259063787434884
419.9	1.87575560278058	0.0313817204301075	0.00138907507784738	744	0.0309301075268817	0.00138030130086437	0.0333123930531079	0.0258715583419514
420.388	1.87907600186388	0.0313744966442953	0.00138876566062028	745	0.0309342281879195	0.00137830780528844	0.0332825766325804	0.0258368314180025
420.836	1.88243183416382	0.0313512064343164	0.00138424496894628	746	0.030911528150134	0.00137724648366336	0.0332528268409346	0.0258021975957264
421.27	1.88186736159946	0.0313440428380187	0.00138109959538304	747	0.0309129852744311	0.00137690226652822	0.033223143440263	0.0257676565012207
421.73	1.88606815425238	0.031331550802139	0.00137903021983836	748	0.0309090909090909	0.00137581209799443	0.0331935261938251	0.0257332077625827
422.172	1.88980608632182	0.031324432576769	0.00137787968198741	749	0.0309265687583445	0.00137111326936231	0.0331639748660392	0.0256988510098957
422.644	1.89334458940608	0.0312853333333333	0.00138132448637872	750	0.0309413333333333	0.00137017670734533	0.0331344892224757	0.0256645858752158
423.128	1.89581184222841	0.0312942743009321	0.00137901652657957	751	0.0309640479360852	0.00137007651038631	0.0331050690298499	0.0256304119925591
423.604	1.90054001378471	0.0312765957446808	0.00138022205078629	752	0.0309521276595745	0.00137025471484805	0.0330757140560149	0.0255963289978881
424.086	1.90274926013563	0.0312589641434263	0.00138098198731249	753	0.0309535192563081	0.00136951264363269	0.0330464240699542	0.0255623365290994
424.53	1.90714323419913	0.0311989389920424	0.00138201880674063	754	0.0309575596816976	0.00137109753501648	0.0330171988417752	0.0255284342260104
424.998	1.91465469054743	0.0311814569536424	0.00137873349722646	755	0.0309483443708609	0.00136358346760867	0.0329880381427019	0.0254946217303468
425.468	1.91774622177844	0.0311878306878307	0.00137778838078298	756	0.0309656084656085	0.00136410159124632	0.0329589417450682	0.02546089868573
425.918	1.9213363499665	0.0311968295904888	0.00137825417383653	757	0.0309749009247028	0.00136549789380811	0.032929909422311	0.0254272647376643
426.356	1.92414311073422	0.031155672823219	0.00138117820189718	758	0.0309683377308707	0.00136508127791596	0.0329009409489632	0.0253937195335249
426.798	1.92538290148788	0.0311119894598155	0.00138092931823765	759	0.0309512516469038	0.00136469659539726	0.0328720361006475	0.0253602627225453
427.274	1.92844675099408	0.0311236842105263	0.00138062534205703	760	0.0309578947368421	0.00135909763827928	0.0328431946540691	0.0253268939558051
427.742	1.9278568485061	0.0310512483574244	0.00138013527864257	761	0.0309329829172142	0.00135611230079537	0.0328144163870094	0.025293612886218
428.2	1.93113771236757	0.0310131233595801	0.00137793672470192	762	0.0309107611548556	0.00135279809721372	0.0327857010783192	0.0252604191685195
428.644	1.93665771538957	0.0310222804718218	0.00137659447652257	763	0.0308990825688073	0.00134997315156559	0.0327570485079125	0.0252273124592554
429.096	1.93802771995538	0.0310471204188482	0.00137452639938783	764	0.0308900523560209	0.00134875280809986	0.0327284584567597	0.0251942924167695
429.572	1.94226169608613	0.0309777777777778	0.00137558813597692	765	0.0308941176470588	0.00134570019520191	0.0326999307068812	0.025161358701192
430.018	1.94389576905891	0.0309869451697128	0.00137317860080468	766	0.0308851174934726	0.00134449485077952	0.0326714650413411	0.025128510974428
430.468	1.94448835201073	0.0309700130378096	0.00137275779496876	767	0.0309282920469361	0.00134139473486854	0.0326430612442407	0.0250957489001459
430.94	1.9465765423817	0.0309036458333333	0.00137153080413218	768	0.0309166666666667	0.00133669146893797	0.0326147191007125	0.0250630721437654
431.394	1.94767247259024	0.0309102730819246	0.00137063020666949	769	0.0309102730819246	0.00133633066844047	0.0325864383969134	0.0250304803724472
431.846	1.94518763287323	0.0308545454545455	0.00136999906142711	770	0.0309090909090909	0.00133527070143302	0.0325582189200192	0.0249979732550803
432.294	1.94918340533159	0.0308326848249027	0.00136490793525738	771	0.0308845654993515	0.00133336719585399	0.0325300604582177	0.0249655504622722
432.754	1.94966109676869	0.0308134715025907	0.00136474538844523	772	0.0308212435233161	0.00133370902058263	0.0325019628007033	0.0249332116663366
433.232	1.95391450561013	0.0308253557567917	0.00136463953823054	773	0.0308098318240621	0.0013290911403825	0.0324739257376702	0.0249009565412831
433.716	1.95692471590202	0.0307881136950904	0.00136264391388866	774	0.0308062015503876	0.00132608339653583	0.0324459490603069	0.024868784762806
434.12	1.95846282005942	0.0307922580645161	0.00136231843986204	775	0.0307870967741935	0.00132501449345456	0.0324180325607901	0.0248366960082734
434.584	1.95859124747615	0.0307551546391753	0.00136250911074497	776	0.0307422680412371	0.00132057425508648	0.0323901760322786	0.0248046899567163
435.038	1.96400341616215	0.0307438867438867	0.00136277545783901	777	0.0307052767052767	0.00132446374779872	0.0323623792689075	0.0247727662888184
435.538	1.96773939894069	0.0307429305912596	0.00136111642580441	778	0.0307403598971722	0.00132254550559253	0.0323346420657823	0.0247409246869047
435.99	1.97389834272559	0.0307111681643132	0.00136029719170731	779	0.0306726572528883	0.00132262257097389	0.0323069642189732	0.0247091648349318
436.444	1.97601299798894	0.0307025641025641	0.00135772899920187	780	0.0306307692307692	0.00132273414338394	0.0322793455255092	0.0246774864184768
436.896	1.97876619341579	0.0307119078104994	0.00135586259700772	781	0.0306376440460948	0.00132128162719978	0.0322517857833725	0.0246458891247271
437.328	1.98480149530444	0.0307109974424552	0.0013555130089452	782	0.0306342710997442	0.00131806109830756	0.0322242847914926	0.0246143726424704
437.762	1.99120847024191	0.0306922094508301	0.00135127154405034	783	0.0305977011494253	0.00131640718814296	0.0321968423497409	0.0245829366620841
438.222	1.9962270906804	0.0307117346938776	0.00135138871273435	784	0.0306045918367347	0.00131684954929215	0.0321694582589249	0.0245515808755253
438.704	1.99510773023898	0.0306700636942675	0.00134990001571974	785	0.0305477707006369	0.00131584458048805	0.0321421323207828	0.0245203049763208
439.144	1.99738863817451	0.03064631043257	0.00134872796632858	786	0.0304783715012723	0.00131395456667517	0.0321148643379777	0.0244891086595571
439.574	2.00154171769968	0.0306429479034308	0.00134964284497863	787	0.0304879288437103	0.00131044569498324	0.0320876541140925	0.0244579916218702
440.034	2.00741859577372	0.0306725888324873	0.00135040463870046	788	0.0304670050761421	0.00131250020452234	0.0320605014536241	0.0244269535614364
440.534	2.01119642310876	0.0306793409378961	0.00135161711927764	789	0.0304385297845374	0.00130932544368913	0.0320334061619783	0.0243959941779618
441.004	2.01524823721148	0.0306835443037975	0.00135287663131312	790	0.030420253164557	0.0013056252765629	0.032006368045464	0.0243651131726733
441.504	2.01542013767141	0.0306548672566372	0.00135549447650703	791	0.0303994943109987	0.00130446953950613	0.0319793869112885	0.0243343102483083
441.962	2.01497425869056	0.0306136363636364	0.00135359707493298	792	0.0303964646464646	0.00130378603576784	0.0319524625675515	0.0243035851091059
442.41	2.01602342282096	0.0305523329129887	0.00135112259618973	793	0.030421185372005	0.00130606638862024	0.0319255948232405	0.0242729374607968
442.842	2.01489876039082	0.030536523929471	0.00134714518731977	794	0.0303778337531486	0.00130245861274908	0.031898783488225	0.0242423670105943
443.362	2.01419927320102	0.0305232704402516	0.00134898479896483	795	0.0303949685534591	0.00130188503464612	0.0318720283732518	0.0242118734671847
443.802	2.01804803023413	0.0305175879396985	0.00134891012256176	796	0.0303718592964824	0.00130006222225271	0.0318453292899396	0.0241814565407184
444.28	2.01780921267535	0.030534504391468	0.0013504360744953	797	0.0303538268506901	0.00129582469877119	0.0318186860507738	0.0241511159428003
444.77	2.0202257276605	0.0305238095238095	0.00135088764574555	798	0.0303508771929825	0.00129487541832739	0.0317920984691018	0.024120851386481
445.236	2.02573468156444	0.0304881101376721	0.00134975348751215	799	0.0303153942428035	0.00129326000144043	0.0317655663591277	0.0240906625862476
445.718	2.03077945518325	0.0304475	0.00134959769897483	800	0.03028	0.00128978465102203	0.0317390895359071	0.0240605492580148
446.154	2.03301452580967	0.0304219725343321	0.00134941968760007	801	0.0302421972534332	0.00129185781371712	0.0317126678153426	0.0240305111191159
446.65	2.03724605459771	0.0303715710723192	0.0013469254258605	802	0.0302369077306733	0.00129097816183393	0.0316863010141788	0.0240005478882941
447.144	2.0403193344027	0.0303387297633873	0.0013461402534218	803	0.0301942714819427	0.00129104533445421	0.0316599889499968	0.0239706592856935
447.576	2.04137737604286	0.0303059701492537	0.00134292854777608	804	0.0302089552238806	0.00129126507728746	0.0316337314412103	0.0239408450328506
447.994	2.04076961989534	0.030288198757764	0.00134108329538687	805	0.0301863354037267	0.00128992327285245	0.0316075283070599	0.0239111048526855
448.464	2.04108410056616	0.0303002481389578	0.00134318249912422	806	0.0301836228287841	0.00128754267670667	0.0315813793676089	0.0238814384694936
448.92	2.04242057626256	0.0302577447335812	0.00134406828268966	807	0.0301387856257745	0.00128709531955086	0.0315552844437381	0.0238518456089366
449.384	2.04626723897134	0.030210396039604	0.00134811398793369	808	0.0301361386138614	0.00128854966670793	0.0315292433571417	0.0238223259980345
449.89	2.04928490027252	0.030185414091471	0.00134708387793538	809	0.0301013597033375	0.00128748963706976	0.0315032559303218	0.0237928793651568
450.346	2.05457577198663	0.0301703703703704	0.00134618177768298	810	0.030079012345679	0.00128116194750504	0.0314773219865843	0.0237635054400147
450.814	2.06015340324516	0.0301405672009864	0.00135025845775107	811	0.0300443896424168	0.00128166861174866	0.0314514413500342	0.0237342039536521
451.264	2.06266848656388	0.0301305418719212	0.00135021356754015	812	0.0300418719211823	0.00127487457148126	0.0314256138455708	0.0237049746384383
451.706	2.06343955756893	0.0301623616236162	0.00135005768732499	813	0.0300442804428044	0.00127422891542239	0.0313998392988835	0.0236758172280589
452.156	2.06093101848915	0.0301375921375921	0.0013485691378829	814	0.0300491400491401	0.00127266295760241	0.0313741175364468	0.0236467314575084
452.634	2.06308971370476	0.0300981595092025	0.00135011228967697	815	0.030039263803681	0.00127231027261264	0.0313484483855161	0.023617717063082
453.062	2.06524192534424	0.0301176470588235	0.00134872833225855	816	0.0300539215686275	0.00126949370449323	0.0313228316741233	0.0235887737823675
453.52	2.06842189453399	0.0300979192166463	0.00134975336126651	817	0.030046511627907	0.00126929573014069	0.0312972672310722	0.0235599013542373
453.922	2.07564908152377	0.0301075794621027	0.00134786309466808	818	0.0300464547677262	0.00127175008998982	0.031271754885934	0.0235310995188409
454.398	2.08029438489914	0.0300854700854701	0.00134616953936731	819	0.030046398046398	0.00127275377318859	0.0312462944690432	0.0235023680175969
454.828	2.08455108151229	0.0300658536585366	0.00134755551186733	820	0.0300048780487805	0.00127442579105045	0.0312208858114932	0.0234737065931852
455.278	2.08898242009696	0.0300146163215591	0.00134581041511283	821	0.0299975639464068	0.0012733509265246	0.0311955287451316	0.0234451149895394
455.716	2.09500042936006	0.030014598540146	0.00134706298896776	822	0.029963503649635	0.00127312473676539	0.0311702231025567	0.0234165929518393
456.158	2.0985796845438	0.0300121506682868	0.00134801549356702	823	0.0299465370595383	0.00127225509831953	0.0311449687171122	0.0233881402265029
456.588	2.10207141023483	0.0300121359223301	0.00134706615102782	824	0.0299393203883495	0.00127158710635049	0.031119765422884	0.0233597565611795
457.046	2.10718087273248	0.0299975757575758	0.00134538036155797	825	0.0299272727272727	0.0012695148780862	0.0310946130546954	0.0233314417047417
457.48	2.1075639372078	0.0299951573849879	0.00134598892989599	826	0.0298861985472155	0.00126826936075273	0.031069511448103	0.0233031954072783
457.928	2.10887346858559	0.0299927448609432	0.0013458332230157	827	0.0298500604594921	0.0012674820006758	0.0310444604393927	0.0232750174200869
458.414	2.11061733464867	0.0299927536231884	0.00134319186416426	828	0.0297874396135266	0.00126657065800518	0.0310194598655756	0.0232469074956665
458.846	2.11312478086549	0.0299855247285887	0.00134258739079585	829	0.0297925211097708	0.00126537791719796	0.0309945095643836	0.0232188653877103
459.274	2.1161476644962	0.0299566265060241	0.00134083508671438	830	0.0297879518072289	0.00126458275760262	0.0309696093742659	0.0231908908510986
459.724	2.12005293647676	0.0299542719614922	0.0013370005518675	831	0.0297496991576414	0.00126615040717336	0.0309447591343845	0.0231629836418915
460.184	2.12086314772159	0.0299567307692308	0.00133275043102679	832	0.0297644230769231	0.00126032784212087	0.0309199586846104	0.023135143517322
460.632	2.12191997981183	0.0299207683073229	0.001329031768838	833	0.0297358943577431	0.00125798959025199	0.0308952078655196	0.0231073702357886
461.078	2.12418877770736	0.02989448441247	0.00132894300673566	834	0.0297002398081535	0.00125785465295356	0.030870506518389	0.0230796635568488
461.492	2.12451134795991	0.0298706586826347	0.00132595010782943	835	0.0296910179640719	0.001254763660894	0.0308458544851929	0.0230520232412118
462.022	2.12814567578583	0.0298827751196172	0.00132755012981098	836	0.0297033492822967	0.00125125294451321	0.0308212516085986	0.0230244490507319
462.474	2.13168754505351	0.0298781362007168	0.00132463015080033	837	0.0296869772998805	0.0012506946447443	0.0307966977319628	0.0229969407484013
462.904	2.13895857219722	0.0298711217183771	0.00132243215764901	838	0.0296849642004773	0.00125063939357157	0.0307721926993279	0.0229694980983435
463.368	2.14287417198423	0.0298688915375447	0.00132092809092524	839	0.029668653158522	0.00125316849512831	0.0307477363554179	0.0229421208658068
463.81	2.14855976547352	0.0298547619047619	0.00131877454738704	840	0.0296595238095238	0.00125168651277087	0.0307233285456346	0.022914808817157
464.228	2.14867821375462	0.0298430439952438	0.00132115248572754	841	0.0296480380499405	0.00124642713186926	0.0306989691160542	0.0228875617198714
464.678	2.15224798260993	0.0298574821852732	0.00131950114424736	842	0.0296769596199525	0.00124661260550293	0.0306746579134232	0.0228603793425319
465.11	2.156428272275	0.0298268090154211	0.00131842432938066	843	0.0296868327402135	0.00124486176706097	0.0306503947851548	0.0228332614548184
465.542	2.1562182277605	0.0298009478672986	0.00131668834590594	844	0.0297085308056872	0.00124223545655967	0.0306261795793252	0.0228062078275022
465.974	2.16099210269093	0.0297633136094675	0.00131636998571091	845	0.0296757396449704	0.00124132875940742	0.0306020121446702	0.0227792182324401
466.418	2.16229194937035	0.0297825059101655	0.00131357842441474	846	0.0296524822695035	0.00123751850010743	0.0305778923305809	0.0227522924425672
466.874	2.16542077587475	0.0297780401416765	0.00131251466610812	847	0.0296363636363636	0.00123606174543355	0.030553819987101	0.0227254302318912
467.344	2.1667918479331	0.0297830188679245	0.00131237788023181	848	0.0296438679245283	0.00123543353203832	0.0305297949649223	0.0226986313754857
467.824	2.16914151863185	0.029773851590106	0.00131297427869579	849	0.02962308598351	0.00123579702335512	0.0305058171153819	0.0226718956494839
468.336	2.1731874614349	0.0297552941176471	0.00130943752160356	850	0.0296117647058824	0.00123490240541723	0.030481886290458	0.0226452228310728
468.824	2.17418962665682	0.0297532314923619	0.00130825178042073	851	0.0295652173913043	0.0012366587908778	0.030458002342767	0.0226186126984863
469.318	2.17800311497042	0.0297629107981221	0.00130759348320997	852	0.029575117370892	0.00123605015713475	0.0304341651255596	0.0225920650309998
469.76	2.18305457775543	0.0297303634232122	0.00130938011288243	853	0.0295545134818288	0.00123514562296681	0.0304103744927173	0.0225655796089236
470.216	2.18319377232435	0.0296932084309133	0.00130879666339717	854	0.0295269320843091	0.00123294375127791	0.0303866302987492	0.022539156213597
470.702	2.18737874522391	0.0296888888888889	0.00130643873685826	855	0.029527485380117	0.00123192981301719	0.0303629323987884	0.0225127946273823
471.172	2.18744424313967	0.0296915887850467	0.0013047450391683	856	0.0295070093457944	0.0012295422896964	0.0303392806485889	0.0224864946336587
471.642	2.18946948725632	0.0297176196032672	0.00130255495113531	857	0.0294889148191365	0.00122878415396681	0.0303156749045215	0.0224602560168166
472.106	2.19545453133585	0.0297039627039627	0.00129980171290893	858	0.0294312354312354	0.00122744777190538	0.0302921150235715	0.0224340785622516
472.558	2.19813872734286	0.0297019790454016	0.00130236457833249	859	0.0294412107101281	0.00122503726984285	0.0302686008633342	0.0224079620563584
472.986	2.20117519160586	0.0296976744186047	0.00129941947741247	860	0.0294209302325581	0.00122198221014607	0.0302451322820126	0.0223819062865254
473.406	2.2034951858611	0.0296747967479675	0.00129923421958957	861	0.0294680603948897	0.00122315872444533	0.0302217091384135	0.0223559110411288
473.866	2.2089438266555	0.029661252900232	0.00129945783892553	862	0.0294338747099768	0.00122299420782989	0.0301983312919445	0.0223299761095265
474.31	2.21323664830555	0.0296546929316338	0.00129632705754392	863	0.0294298957126304	0.0012208913721304	0.0301749986026104	0.0223041012820532
474.786	2.21485405775801	0.0297083333333333	0.00129629232037541	864	0.0294490740740741	0.00122226279874684	0.0301517109310106	0.0222782863500137
475.216	2.21658635662443	0.029678612716763	0.00129539211265301	865	0.029449710982659	0.00122006767536857	0.0301284681383353	0.0222525311056785
475.66	2.22067928757769	0.029635103926097	0.00129285927636879	866	0.0294180138568129	0.00121726013523207	0.0301052700863625	0.022226835342277
476.11	2.22368208530649	0.0296262975778547	0.00129493326971379	867	0.0294302191464821	0.00121565531211118	0.030082116637455	0.0222011988539929
476.588	2.22652672362161	0.0296175115207373	0.00129514404517659	868	0.0294216589861751	0.00121704042643003	0.0300590076545571	0.0221756214359584
477.092	2.23004606434338	0.0296179516685846	0.00129230783741007	869	0.0294177215189873	0.00121554493338787	0.0300359430011914	0.0221501028842484
477.538	2.23424177072207	0.0295724137931034	0.00129106139358169	870	0.0293862068965517	0.00121352659075905	0.030012922541456	0.0221246429958757
478.002	2.23735013919545	0.0295292766934558	0.00128918396438882	871	0.0293386911595867	0.00121458148919655	0.0299899461400211	0.0220992415687852
478.468	2.23994135578544	0.0295344036697248	0.00129120701220198	872	0.0293325688073394	0.00121780668781302	0.029967013662126	0.0220738984018485
478.954	2.23996697476657	0.0295143184421535	0.00128790082451593	873	0.0293333333333333	0.0012154913397444	0.0299441249735761	0.022048613294859
479.358	2.239110934525	0.0294622425629291	0.00128797852444925	874	0.0293020594965675	0.00121370029041665	0.0299212799407401	0.0220233860485262
479.802	2.24200571039373	0.02944	0.00128658040789216	875	0.0293165714285714	0.00121112236835154	0.0298984784305466	0.0219982164644707
480.27	2.24438459305063	0.0294474885844749	0.00128857311974372	876	0.0293173515981735	0.00121135578039084	0.0298757203104814	0.021973104345219
480.728	2.24687507809498	0.0294298745724059	0.00128638627901428	877	0.0293044469783352	0.00121141773240331	0.0298530054485843	0.0219480494941983
481.166	2.25023113525365	0.0293963553530752	0.00128869291837555	878	0.0292596810933941	0.00121147278298289	0.0298303337134464	0.0219230517157311
481.634	2.25464978543692	0.0293720136518771	0.00128914112903494	879	0.0292286689419795	0.00120870727885571	0.0298077049742071	0.0218981108150306
482.092	2.25559796154444	0.0293818181818182	0.00128745378299425	880	0.0292181818181818	0.00120764627584031	0.029785119100551	0.0218732265981953
482.54	2.25662313513534	0.0293416572077185	0.00128532985240204	881	0.0291895573212259	0.00120447458149697	0.0297625759627054	0.0218483988722042
483.008	2.25685431765043	0.0293401360544218	0.00128468789178225	882	0.0291451247165533	0.00120665810849282	0.029740075431437	0.0218236274449114
483.46	2.26014111918643	0.0292910532276331	0.00128448807390991	883	0.0291551528878822	0.00120075645840159	0.0297176173780493	0.0217989121250418
483.924	2.26017147544908	0.0292714932126697	0.00128620657638356	884	0.0291696832579186	0.0012046833199606	0.0296952016743797	0.0217742527221854
484.384	2.26141494156572	0.0292632768361582	0.00128699667173824	885	0.0291683615819209	0.00120517981611398	0.0296728281927967	0.0217496490467931
484.832	2.26403345052439	0.0292437923250564	0.00128602576434884	886	0.0291467268623025	0.00120320686026248	0.0296504968061972	0.0217251009101714
485.276	2.26657559680432	0.0292311161217587	0.00128664964172951	887	0.029140924464487	0.0012040460964195	0.0296282073880035	0.0217006081244779
485.75	2.26869352072552	0.0292635135135135	0.00128542474419896	888	0.0291599099099099	0.00120133323491784	0.0296059598121605	0.0216761705027161
486.17	2.27111783171439	0.029259842519685	0.00128392591169455	889	0.0291563554555681	0.00120436895731243	0.0295837539531335	0.021651787858731
486.578	2.2749498267962	0.0292179775280899	0.00128301416431865	890	0.0291168539325843	0.00120635986799811	0.0295615896859048	0.0216274600072043
487.01	2.27342984298657	0.0291627384960718	0.00128214823377567	891	0.0290707070707071	0.00120705548972571	0.0295394668859713	0.0216031867636497
487.442	2.2756514400647	0.029152466367713	0.0012821162015224	892	0.0290605381165919	0.00120195491690861	0.0295173854293419	0.0215789679444079
487.916	2.27870478877136	0.0291310190369541	0.00127895236799752	893	0.0290481522956327	0.00120245888085237	0.0294953451925345	0.0215548033666426
488.392	2.28188746171477	0.0291342281879195	0.00127692627956393	894	0.0290425055928412	0.00120030481605656	0.0294733460525738	0.0215306928483354
488.854	2.28128406149854	0.0291240223463687	0.00127485800285418	895	0.0290145251396648	0.00119909303308858	0.0294513878869882	0.0215066362082814
489.282	2.28593938970174	0.0291116071428571	0.00127359819324647	896	0.0290111607142857	0.00119438335000421	0.0294294705738074	0.0214826332660847
489.694	2.28671029836797	0.0291304347826087	0.00127329156692114	897	0.0289966555183946	0.00119179980543902	0.02940759399156	0.0214586838421537
490.11	2.29004345726283	0.0291158129175947	0.00127196215655718	898	0.0290133630289532	0.00118665404374078	0.0293857580192703	0.021434787757697
490.596	2.29020966381624	0.029119021134594	0.00127064337418885	899	0.0289788654060067	0.00118421736480202	0.0293639625364564	0.0214109448347184
491.042	2.2911363362003	0.0291133333333333	0.00126934716296534	900	0.0289755555555556	0.001182896023668	0.0293422074231272	0.0213871548960132
491.484	2.29357033667585	0.0291120976692564	0.00126896971445965	901	0.0289478357380688	0.00118042427668969	0.0293204925597802	0.021363417765163
491.904	2.29610156142745	0.0290953436807095	0.00126742612342688	902	0.0289268292682927	0.00118070451437354	0.0292988178273984	0.021339733266532
492.328	2.29708313416422	0.0290830564784053	0.00126662233664722	903	0.028936877076412	0.00118097122168965	0.0292771831074485	0.0213161012252623
492.75	2.29923893202361	0.029070796460177	0.00126294166202788	904	0.0289004424778761	0.00117982863007549	0.029255588281878	0.0212925214672698
493.182	2.30142330537958	0.0290740331491713	0.00126089422896595	905	0.0288972375690608	0.0011788549933419	0.0292340332331126	0.0212689938192396
493.632	2.30426442410492	0.0290331125827815	0.0012591186886659	906	0.0289006622516556	0.00117700113378168	0.0292125178440542	0.0212455181086224
494.044	2.30440722830678	0.029045203969129	0.00125971584281089	907	0.0289018743109151	0.00117749326723308	0.0291910419980779	0.0212220941636294
494.48	2.30640339575885	0.0290176211453744	0.00125886723801663	908	0.0288986784140969	0.00117950311748361	0.02916960557903	0.0211987218132289
494.918	2.31014163733141	0.029007700770077	0.001256347012229	909	0.0288690869086909	0.00118027968235715	0.0291482084712254	0.0211754008871418
495.37	2.31487866576078	0.0289912087912088	0.00125441625192541	910	0.0288681318681319	0.00117723739116569	0.0291268505594452	0.0211521312158372
495.828	2.32019587094933	0.0289681668496158	0.00125360853906297	911	0.0288100987925357	0.00117447850519387	0.0291055317289344	0.0211289126305289
496.28	2.32349035047221	0.0289144736842105	0.00125438749708255	912	0.0287982456140351	0.00117390377908911	0.0290842518653992	0.0211057449631709
496.696	2.32413634248633	0.0289200438116101	0.00125369034436926	913	0.0287535596933187	0.00117405921797473	0.0290630108550053	0.0210826280464533
497.154	2.32605462167914	0.0289212253829322	0.00125402792091208	914	0.0287855579868709	0.00117441349663448	0.0290418085843747	0.0210595617137985
497.576	2.32790392258408	0.0289049180327869	0.00125076813834752	915	0.0287562841530055	0.00117429244367938	0.0290206449405843	0.0210365457993572
497.984	2.32980062817291	0.0289192139737991	0.00125176001045179	916	0.0287707423580786	0.00117070080562066	0.0289995198111626	0.0210135801380042
498.424	2.33068022604323	0.0289465648854962	0.00125242208294654	917	0.0287415485278081	0.00116900357574556	0.0289784330840883	0.0209906645653346
498.892	2.33533980756308	0.0289019607843137	0.00125370169159857	918	0.0287363834422658	0.00116617361394801	0.0289573846477874	0.02096779891766
499.316	2.33642051403801	0.0288813928182807	0.00125216009286243	919	0.0286920565832427	0.00116459542802382	0.0289363743911313	0.0209449830320042
499.742	2.33846138055172	0.0288826086956522	0.00125178974533894	920	0.0286782608695652	0.00116303229068614	0.0289154022034342	0.0209222167460999
500.19	2.34236010806017	0.0288534201954397	0.00124996490636029	921	0.0286644951140065	0.00116031339443703	0.0288944679744513	0.0208994998983842
500.628	2.3464119048679	0.028826464208243	0.00125034652467909	922	0.0285921908893709	0.00116062810120423	0.0288735715943759	0.0208768323279955
501.12	2.35078466930574	0.0287822318526544	0.00125268260327654	923	0.0285503791982665	0.00116055924041404	0.028852712953838	0.0208542138747691
501.544	2.35576782825602	0.0287619047619048	0.00125513517784802	924	0.0285649350649351	0.00116164464972376	0.0288318919439015	0.0208316443792336
501.984	2.35851733823823	0.0287308108108108	0.00125395049702358	925	0.0285448648648649	0.00116109429280815	0.0288111084560622	0.0208091236826074
502.426	2.3637029379248	0.0287516198704104	0.00125082610500081	926	0.028548596112311	0.00115998407346608	0.0287903623822456	0.0207866516267947
502.888	2.3689586789948	0.0287378640776699	0.00125172535648986	927	0.0285480043149946	0.0011599490561944	0.0287696536148049	0.0207642280543817
503.35	2.37034275292259	0.0287198275862069	0.0012512359305871	928	0.0285366379310345	0.00115901142499252	0.0287489820465186	0.0207418528086335
503.788	2.3697378483704	0.0287168998923574	0.00125379191722408	929	0.0285123789020452	0.0011569475337293	0.0287283475705883	0.0207195257334896
504.254	2.37925440643279	0.0287096774193548	0.00125134767043478	930	0.0285075268817204	0.00115443969745684	0.0287077500806371	0.0206972466735611
504.688	2.38376262288503	0.0286745435016112	0.00125205394046319	931	0.0284618689581096	0.00115444729813203	0.0286871894707069	0.0206750154741266
505.142	2.38402611129868	0.0286652360515021	0.00125146061339831	932	0.0284763948497854	0.00115407830633999	0.0286666656352565	0.0206528319811286
505.556	2.38797708938836	0.0286645230439443	0.00125126172080567	933	0.028475884244373	0.00115517486191171	0.0286461784691597	0.0206306960411703
505.996	2.39034406363475	0.0286595289079229	0.00125121948045718	934	0.0285010706638116	0.00115480278960142	0.0286257278677029	0.0206086075015116
506.422	2.39284835212843	0.0286374331550802	0.00124993640156992	935	0.0284770053475936	0.00115093300937693	0.0286053137265835	0.0205865662100662
506.876	2.39480483152155	0.0286367521367521	0.0012464588295295	936	0.0285106837606838	0.00114983055557594	0.0285849359419073	0.0205645720153973
507.318	2.39736920023756	0.0286211312700107	0.00124193883861462	937	0.0285016008537887	0.00115203428226549	0.0285645944101867	0.0205426247667149
507.776	2.40044514470593	0.0285842217484009	0.00124048707504459	938	0.0285138592750533	0.00115321353366752	0.028544289028339	0.0205207243138719
508.234	2.40266574522286	0.0285729499467519	0.00124134994393313	939	0.0285367412140575	0.00115333715076165	0.0285240196936838	0.0204988705073609
508.68	2.40687613611278	0.0285617021276596	0.00124284998884561	940	0.0285255319148936	0.0011492519057539	0.0285037863039415	0.0204770631983105
509.114	2.4097394117202	0.0285419766206164	0.00124372945265108	941	0.0285037194473964	0.00115126325107559	0.0284835887572309	0.0204553022384823
509.552	2.41311440152698	0.0285435244161359	0.00124315478119956	942	0.0284713375796178	0.00114761424719246	0.0284634269520677	0.0204335874802674
510.016	2.4154684210909	0.0285005302226935	0.00124508500665649	943	0.028424178154825	0.0011481252747106	0.028443300787362	0.0204119187766828
510.452	2.41909266688342	0.0285444915254237	0.00124124373672358	944	0.0284131355932203	0.00114627889483089	0.0284232101624169	0.0203902959813685
510.89	2.4208077142265	0.0284973544973545	0.001239631306676	945	0.0283851851851852	0.00114578356393348	0.028403154976926	0.020368718948584
511.346	2.42295717026254	0.0284651162790698	0.00123963221283952	946	0.0283911205073996	0.00114643787243733	0.0283831351309719	0.0203471875332049
511.792	2.42399030874072	0.0284625131995776	0.00123914464443694	947	0.0283949313621964	0.00114644119438112	0.0283631505250242	0.02032570159072
512.248	2.42695767288165	0.0284493670886076	0.00123728798334879	948	0.0283966244725738	0.00114430284962802	0.0283432010599374	0.0203042609772277
512.706	2.42543627307631	0.0284573234984194	0.00123782552250155	949	0.028377239199157	0.00114475413695801	0.0283232866369492	0.0202828655494329
513.172	2.42243623760497	0.0284568421052632	0.00123817325249901	950	0.0283810526315789	0.0011451274278753	0.0283034071576785	0.0202615151646441
513.588	2.42432935496435	0.0284311251314406	0.00123746201814522	951	0.0283869610935857	0.00114411462980937	0.0282835625241237	0.0202402096807696
513.99	2.42331239802814	0.0284474789915966	0.00123582787988857	952	0.0283676470588235	0.00114311340953255	0.0282637526386606	0.020218948956315
514.416	2.42933630663238	0.028501573976915	0.00123715290000509	953	0.0283630640083945	0.00114499461788744	0.0282439774040407	0.0201977328503797
514.864	2.43196288542506	0.0284800838574423	0.00123813100111153	954	0.0283689727463312	0.00114717213784181	0.0282242367233895	0.0201765612226539
515.326	2.43441532927881	0.0284879581151832	0.00123695212912196	955	0.0283706806282723	0.00114903570558498	0.0282045305002042	0.0201554339334156
515.76	2.43651216692204	0.0284644351464435	0.0012375365969115	956	0.0283200836820084	0.00115124618055196	0.0281848586383525	0.0201343508435271
516.204	2.43801568512399	0.0284388714733542	0.00123664554569893	957	0.0283155694879833	0.00114856531805335	0.0281652210420702	0.0201133118144325
516.664	2.43989179214315	0.0284488517745303	0.00123477105568358	958	0.028286012526096	0.0011506370769842	0.02814561761596	0.0200923167081544
517.06	2.4419250045683	0.0284483837330553	0.001236415112414	959	0.0283378519290928	0.00114696076665075	0.0281260482649892	0.0200713653872908
517.504	2.44516000375368	0.0284458333333333	0.00123520380560568	960	0.0283354166666667	0.00114764611809457	0.0281065128944882	0.0200504577150124
517.952	2.4443030069709	0.0283933402705515	0.00123148082101111	961	0.0283309053069719	0.00114522140714554	0.0280870114101486	0.0200295935550592
518.382	2.44825946106629	0.0283887733887734	0.00122856890461147	962	0.0283097713097713	0.00114448285514588	0.0280675437180216	0.0200087727717379
518.766	2.4491510338634	0.0284278296988577	0.00122636178004374	963	0.0283011422637591	0.00114344774305819	0.0280481097245162	0.0199879952299189
519.194	2.45095642529241	0.0284128630705394	0.00122308391188924	964	0.0282946058091286	0.00114441481084173	0.0280287093363973	0.0199672607950331
519.6	2.45233125159206	0.0284041450777202	0.00122243880816133	965	0.0282569948186529	0.00114623448264019	0.0280093424607844	0.0199465693330693
520.09	2.45184445521022	0.0284099378881988	0.00122302629711092	966	0.0282256728778468	0.00114575042098391	0.0279900090051493	0.0199259207105713
520.506	2.45713275892752	0.0284281282316443	0.00122481381507217	967	0.0282254395036194	0.00114459549353076	0.0279707088773148	0.0199053147946348
520.93	2.45649215666395	0.0284256198347107	0.00122560102628732	968	0.0282396694214876	0.00114490502067156	0.0279514419854531	0.0198847514529048
521.402	2.46017385494202	0.0284004127966976	0.00122379987741824	969	0.0282291021671827	0.00114540540060384	0.0279322082380837	0.0198642305535726
521.88	2.46138960286139	0.0284	0.00122431084735925	970	0.0282164948453608	0.00114542676667784	0.0279130075440721	0.0198437519653731
522.316	2.46620559598427	0.0283872296601442	0.00122185504300668	971	0.0282080329557158	0.00114547671186975	0.0278938398126279	0.0198233155575817
522.758	2.46761506781772	0.0284053497942387	0.00121955610023571	972	0.0281975308641975	0.00114469564780455	0.0278747049533033	0.0198029212000122
523.21	2.46937787912255	0.0283946557040082	0.00121676560761861	973	0.028174717368962	0.00114430494636875	0.0278556028759915	0.0197825687630132
523.638	2.47344156613844	0.0283716632443532	0.00121533751830883	974	0.0281478439425051	0.00114340103254599	0.0278365334909247	0.019762258117466
524.066	2.47444154853879	0.0283548717948718	0.0012164255442554	975	0.0281292307692308	0.00114098538920984	0.027817496708673	0.0197419891347814
524.472	2.47628205606987	0.0283565573770492	0.00121659612420543	976	0.0281331967213115	0.00114182725492589	0.0277984924401425	0.0197217616868974
524.902	2.47513020797696	0.0283377686796315	0.00121605538367586	977	0.0281351074718526	0.00113831436977278	0.0277795205965736	0.0197015756462762
525.324	2.47780777412774	0.028319018404908	0.00121226567286754	978	0.028118609406953	0.00113717927075855	0.0277605810895396	0.0196814308859017
525.746	2.48090425242253	0.0283248212461696	0.00121410610395972	979	0.0281184882533197	0.00113793653089113	0.0277416738309451	0.0196613272792767
526.154	2.48341156509187	0.0283204081632653	0.00121445364972677	980	0.0281224489795918	0.00113484578243028	0.0277227987330242	0.0196412647004203
526.624	2.48431712949789	0.0283241590214067	0.00121589875679639	981	0.028112130479103	0.00113510469024327	0.0277039557083394	0.0196212430238653
527.044	2.48818684621718	0.0283136456211813	0.0012143364351585	982	0.0280835030549898	0.00113528566046416	0.0276851446697793	0.0196012621246557
527.512	2.49173597307947	0.028292980671414	0.00121441086618545	983	0.0280610376398779	0.00113459087850123	0.027666365530558	0.0195813218783437
527.954	2.49230753641298	0.0282621951219512	0.00121274815467478	984	0.0280569105691057	0.00113458557479388	0.0276476182042125	0.0195614221609877
528.384	2.49251241761495	0.0282578680203046	0.00121036545655427	985	0.0280690355329949	0.00113437757603678	0.0276289026046022	0.0195415628491491
528.81	2.4947990931356	0.0282312373225152	0.00120926449294806	986	0.0280608519269777	0.00113511809122526	0.0276102186459065	0.0195217438198903
529.218	2.49798872065112	0.0281884498480243	0.00120571214852648	987	0.0280425531914894	0.00113603088016132	0.027591566242624	0.0195019649507719
529.632	2.49802893936139	0.0281720647773279	0.00120621958499556	988	0.0280404858299595	0.00113574963033858	0.0275729453095705	0.0194822261198501
530.046	2.49835452989821	0.0281658240647118	0.00120500262744874	989	0.0280323559150657	0.00113622142253537	0.0275543557618775	0.0194625272056743
530.486	2.50056284255203	0.0281434343434343	0.00120494537040227	990	0.0280060606060606	0.00113507061004531	0.0275357975149913	0.0194428680872847
530.91	2.50392887264765	0.0281231079717457	0.00120355410564605	991	0.0279798183652876	0.00113401887352593	0.0275172704846708	0.0194232486442098
531.328	2.50795723520127	0.028116935483871	0.00120181771025081	992	0.0279697580645161	0.00113142274943214	0.0274987745869863	0.0194036687564636
531.78	2.50992593722219	0.0280604229607251	0.00120304086475119	993	0.0279415911379658	0.00113178820102709	0.0274803097383182	0.0193841283045437
532.258	2.51457747720226	0.0280221327967807	0.00120474185919437	994	0.0279215291750503	0.00113085630579975	0.0274618758553553	0.0193646271694284
532.664	2.51626639770539	0.0280180904522613	0.00120004486353857	995	0.027913567839196	0.00113049538256749	0.0274434728550937	0.0193451652325747
533.118	2.51976555608622	0.027995983935743	0.00119680377446962	996	0.0279136546184739	0.00113004686257624	0.0274251006548348	0.0193257423759155
533.568	2.5234251137477	0.0280060180541625	0.00119510243228056	997	0.0279117352056168	0.00112948825398214	0.0274067591721844	0.0193063584818574
533.992	2.52589290077144	0.0279879759519038	0.00119280207700748	998	0.0279218436873747	0.00112882779446908	0.027388448325051	0.0192870134332784
534.378	2.52867587266324	0.027965965965966	0.00119148760078158	999	0.0278858858858859	0.00112893457771512	0.0273701680316444	0.0192677071135254
534.786	2.5304914093746	0.027944	0.00119008494665099	1000	0.02783	0.00112758467190035	0.0273519182104745	0.0192484394064119
535.254	2.53150929092684	0.027956043956044	0.00118568269644237	1001	0.0278441558441558	0.00112411804571523	0.0273336987803495	0.0192292101962157
729.282	3.79819251386076	0.0235722851432378	0.000896745818338206	1501	0.0232311792138574	0.000854612274920841	0.0208641482996793	0.0128237437750912
897.4	5.01213300615044	0.0203388305847076	0.000739795797246281	2001	0.0196131934032984	0.000700163401358066	0.0172248876033515	0.00961940999820683
1047.28	6.11460575705814	0.0182582966813275	0.000626543802366509	2501	0.0173994402239104	0.000613909630923893	0.0148449473388746	0.00769629724366728
1185.216	7.06033095602735	0.0165458180606465	0.000544717140344157	3001	0.0155421526157947	0.000545033697327569	0.0131465094777747	0.00641400846598196
1314.09	7.97219779844649	0.0151185375606969	0.000485381506610252	3501	0.0140531276778063	0.000495591991611213	0.0118629595244734	0.0054979832637566
1436.1	8.8993921175845	0.0138480379905024	0.00044067110770836	4001	0.0129012746813297	0.000455177914182122	0.0108528072093206	0.00481090712482176
1551.52	9.84719564943423	0.0129375694290158	0.00040843057934952	4501	0.0120342146189736	0.000426651133183829	0.0100334074075097	0.00427648065016927
1662.146	10.7088275058481	0.0121567686462707	0.000376463942081929	5001	0.0111885622875425	0.000398115103612603	0.00935297742498436	0.00384891809766284
1766.648	11.5758048689807	0.0114928194873659	0.000348975049596636	5501	0.0104868205780767	0.000375454835476954	0.00877728147590584	0.00349908005933682
1868.604	12.4430477840286	0.010938843526079	0.000332854835714617	6001	0.00988301949675054	0.00035623281536078	0.00828270203095526	0.00320753864462787
1966.264	13.1845096132688	0.0104254730041532	0.00031146249286142	6501	0.00934810029226273	0.000339929946138529	0.00785237463973344	0.00296084285593168
2060.858	13.9355005425819	0.00991629767176118	0.000299077346806878	7001	0.00887644622196829	0.00032163472849003	0.00747390782383809	0.00274938428887471
2152.862	14.7374389817166	0.00950699906679109	0.000286878622897223	7501	0.00840981202506333	0.00030674916595122	0.00713797482918631	0.00256611643866309
2242.268	15.3828775822752	0.00907661542307212	0.000276647221019417	8001	0.00797475315585552	0.000294755915327852	0.0068374097803401	0.00240575420652567
2329.218	16.0089074793306	0.00878931890365839	0.000262012776826102	8501	0.00768003764263028	0.000277935891916436	0.00656660830617262	0.00226425590006021
2414.212	16.7219452019235	0.00844483946228197	0.000253149827088504	9001	0.00736473725141651	0.000267929985221298	0.00632111873310288	0.00213847788094788
2497.462	17.4092896845362	0.00813072308178086	0.000247061039627181	9501	0.00709420061046206	0.000256235373986983	0.0060973563455105	0.00202593825980548
2579.666	18.0712636558593	0.00788561143885612	0.000239829257647205	10001	0.00684691530846915	0.000248402968035262	0.00589239932308138	0.00192465147549364
2659.182	18.7728465693169	0.00762041710313304	0.000236010474657797	10501	0.0066159413389201	0.000240522847890993	0.00570384020551705	0.00183301013297894
2737.484	19.4736914406528	0.00735914916825743	0.000230351522222799	11001	0.00638523770566312	0.000232429924779899	0.00552967592220125	0.00174969906430432
2814.386	20.1855720204486	0.00714442222415442	0.000224742375209017	11501	0.00619372228501869	0.000226732768398943	0.00536822512252892	0.00167363180648742
2889.578	20.8537535025833	0.00696975252062328	0.000217422357684139	12001	0.00602933088909258	0.000220860759928327	0.00521806516763082	0.0016039029586211
2964.218	21.5193831486174	0.00675193984481242	0.00020936807335312	12501	0.00583761299096072	0.000210857163377366	0.00507798350356916	0.00153975197235516
3036.786	22.1856757529493	0.00657718637027921	0.000206403482685844	13001	0.00565602645950312	0.00020526199977304	0.00494693970357441	0.00148053529777801
3109.318	22.8818766226819	0.00640722909414118	0.000201836835897196	13501	0.00550685134434486	0.000199597600564384	0.00482403552792595	0.00142570471864394
3180.466	23.5923101315855	0.00622069852153418	0.000196804951181903	14001	0.00534190414970359	0.000193633444739507	0.00470849108061733	0.00137479032972015
3251.47	24.2912363598418	0.00610550996483001	0.000190529891270979	14501	0.0052014343838356	0.000186816603801453	0.00459962565283216	0.00132738703581904
3321.726	24.9984924947345	0.00597533497766816	0.000184773023449564	15001	0.00508312779148057	0.00018311260173008	0.00449684220568512	0.00128314375084407
3391.028	25.6867470649814	0.00583588155602864	0.000180715189047365	15501	0.00498006580220631	0.000179391710582712	0.00439961470521247	0.00124175468720804
3459.966	26.4081152323613	0.00573176676457721	0.000176696728343102	16001	0.00486094619086307	0.00017525693928972	0.00430747771217897	0.00120295227838334
3528.4	27.11848205824	0.0056197806193564	0.000173459225516262	16501	0.00473001636264469	0.000171931632717537	0.00422001776879716	0.00116650138818325
3595.682	27.8345973636998	0.00552026351391095	0.000169259319033336	17001	0.00460702311628728	0.000167484013414725	0.00413686622823538	0.00113219454187471
3662.232	28.5434215588253	0.00541329066910462	0.000166917412979503	17501	0.00450614250614251	0.000164651802365004	0.00405769325074456	0.00109984797476783
3728.054	29.2687411644589	0.00530914949169491	0.000164747940255253	18001	0.00441708793955891	0.000162905929287866	0.00398220274933081	0.00106929833933736
3792.604	29.9797987973898	0.00519723258202259	0.000160815897048703	18501	0.00431544240851846	0.000159810247330007	0.00391012811308988	0.00104039994629544
3856.826	30.6360854629508	0.00508857428556392	0.00015867040577517	19001	0.00422525130256302	0.000158708613795059	0.00384122857115543	0.00101302244126161
3920.348	31.3508652875915	0.00501020460489206	0.000155937606007143	19501	0.00414337726270448	0.000154609563085357	0.00377528608727295	0.000987048838849899
3983.444	32.0624340861223	0.00492695365231738	0.000153631434649947	20001	0.00404429778511074	0.000150349385224214	0.00371210269618332	0.000962373851628012
4045.818	32.7289566965673	0.00483537388420077	0.000150619692458753	20501	0.00395414857811814	0.000147878821581123	0.00365149820967713	0.000938902463607232
4107.402	33.2973864071889	0.00475263082710347	0.000147226398509947	21001	0.00388086281605638	0.000146577387395316	0.00359330823340317	0.000916548707509731
4168.272	33.9127276298904	0.00467782893818892	0.000144953930299685	21501	0.00383628668434026	0.000143413278580024	0.00353738244606085	0.000895234612641824
4228.82	34.5190465380391	0.00459497295577474	0.000143212296487719	22001	0.00376864687968729	0.00014161827587316	0.00348358310106719	0.000874889296232529
4289.308	35.1661981162938	0.00452548775609973	0.000140954959350794	22501	0.00373370072441225	0.000139161504563822	0.00343178371761448	0.000855448175921598
4349.708	35.8021680432237	0.00446171905569323	0.000138548237867354	23001	0.00367070996913178	0.000137361901069012	0.00338186793356886	0.000836852284962039
4408.56	36.4444125045759	0.00440679120037445	0.000137131328370487	23501	0.00360291051444619	0.000135359039789064	0.0033337284971708	0.000819047674839873
4466.744	37.0709357611569	0.00434465230615391	0.00013406406635978	24001	0.00354876880129995	0.000133302679609333	0.00328726637819084	0.000801984892563304
4524.802	37.6986930499078	0.00428243745153259	0.000132211815979958	24501	0.00349757152769275	0.000131071319491841	0.00324238998223207	0.00078561852195469
4582.746	38.3413946393144	0.00422519099236031	0.000130117007809885	25001	0.00345370185192592	0.000128657040498569	0.00319901445437958	0.000769906779985275
4640.41	38.9309298796814	0.00417928708678091	0.000129705896208767	25501	0.00340119995294302	0.000127063072190291	0.00315706106047874	0.000754811160598089
4696.98	39.4649637492673	0.00413337948540441	0.000127656350759741	26001	0.003354486365909	0.000124933426754077	0.00311645663605735	0.000740296119626625
4753.96	40.0807802237827	0.00409773216105053	0.00012559934887952	26501	0.00330795064337195	0.000123078895338712	0.00307713309435595	0.000726328795381754
4809.744	40.642436511787	0.00403340617014185	0.000124316228839594	27001	0.00325750898114885	0.000121344461351544	0.00303902698614588	0.000712878760283392
4865.456	41.1555496919165	0.00398458237882259	0.000121341138257215	27501	0.00321668302970801	0.000119547965526035	0.0030020791050386	0.000699917799585901
4921.284	41.7156046897211	0.00393957358665762	0.000119651286304173	28001	0.00318210063926288	0.000117246010333226	0.00296623413285431	0.000687419713810645
4976.774	42.3006679168414	0.00389488088137258	0.000117954854380845	28501	0.0031302059576857	0.000114114044717843	0.00293144032035046	0.000675360141974382
5032.152	42.8631201612583	0.00386138409020379	0.000116419030805932	29001	0.00308603151615462	0.000111331123043909	0.00289764919923424	0.000663716403103751
5086.838	43.3538303922578	0.00382509067489238	0.000115123134236246	29501	0.00305087963119894	0.000110505717105101	0.00286481532191376	0.000652467353866373
5141.106	43.9212706430285	0.00377867404419853	0.00011297454548791	30001	0.00300643311889604	0.000109510270465922	0.0028328960258973	0.000641593260438381
5194.914	44.4618993807703	0.00372866463394643	0.000112546927314833	30501	0.00295059178387594	0.000108049152536697	0.00280185122013935	0.000631075682974718
5248.214	44.9960162994215	0.0036935582723138	0.000111143726405433	31001	0.00291622850875778	0.00010694915174135	0.0027716431909672	0.000620897371259375
5301.344	45.5390212560213	0.00366121710421891	0.00010875290511868	31501	0.0028897495317609	0.000105423941089539	0.00274223642551038	0.000611042170293383
5354.644	46.1038844366748	0.00363694884534858	0.000107057599418352	32001	0.00285091090903409	0.000104396331794061	0.00271359745080517	0.00060149493473366
5407.474	46.6558304080711	0.00359361250423064	0.000104993744745107	32501	0.00282299006184425	0.000103042861374084	0.00268569468696203	0.000592241451229558
5460.266	47.1383132265888	0.00356055877094633	0.000104280854668923	33001	0.00279149116693434	0.000102033501087203	0.00265849831297204	0.000583268367819517
5513.134	47.6317798085429	0.00353177517089042	0.000102551871741409	33501	0.00275776842482314	0.000100854932844163	0.00263198014389147	0.000574563129650215
5565.362	48.1047518993096	0.003495779535896	0.000102043626072595	34001	0.00272321402311697	9.95973992146748e-05	0.00260611351828629	0.000566113920367397
5617.432	48.5705411735949	0.00345966783571491	0.000100474392560921	34501	0.0027009651894148	9.75844104597271e-05	0.00258087319494279	0.000557909608602993
5669.31	49.0764068158906	0.00343241621667952	9.97157082565455e-05	35001	0.00267392360218279	9.6625113277851e-05	0.0025562352579598	0.000549939699048938
5720.166	49.549978719009	0.00339511563054562	9.87225780329806e-05	35501	0.00264110870116335	9.59556260247755e-05	0.00253217702943366	0.000542194287665471
5770.568	50.0851718490571	0.0033579067248132	9.83191957689337e-05	36001	0.00261020527207578	9.48773365489162e-05	0.0025086769890311	0.000534664020621979
5821.06	50.5848629440489	0.00332812799649325	9.74320978846213e-05	36501	0.00258135393550862	9.36063179035766e-05	0.0024857146998198	0.000527340056612473
5871.984	51.1180866384909	0.00330050539174617	9.5885328514561e-05	37001	0.00255684981486987	9.26167902974042e-05	0.00246327073979135	0.000520214032226477
5922.412	51.6394698628863	0.00326343297512066	9.50530348896605e-05	37501	0.0025254259886403	9.19578688579148e-05	0.00244132663856965	0.000513278030090181
5972.188	52.1838232366407	0.0032298097418489	9.3926249467966e-05	38001	0.00249614483829373	9.20206175436438e-05	0.00241986481884881	0.000506524549522693
6022.416	52.728792419149	0.00320817641100231	9.35652016236894e-05	38501	0.00247172800706475	9.15998885953648e-05	0.00239886854215021	0.000499946479478763
6072.508	53.2609762711028	0.00317320068716187	9.2022394131371e-05	39001	0.00244675777544166	9.0588946780201e-05	0.00237832185852868	0.000493537073572777
6122.146	53.8435720740396	0.003154299891142	9.10609142599994e-05	39501	0.00243087516771727	9.00686483911752e-05	0.00235820955989404	0.000487289926999617
6170.87	54.3983463431644	0.00313092172695683	9.01530497022167e-05	40001	0.00241033974150646	8.89591923098654e-05	0.00233851713664577	0.000481198955186417
6220.2	54.9981652107732	0.00310012098466705	8.97008307137109e-05	40501	0.00238384237426236	8.80719376589101e-05	0.00231923073734789	0.000475258374025626
6269.602	55.5990481763368	0.00307114460622912	8.9423584386307e-05	41001	0.00235330845589132	8.74515972180318e-05	0.00230033713119617	0.000469462681554398
6319.418	56.1909677893768	0.00304585431676345	8.86409866637144e-05	41501	0.00233078720994675	8.68821014185848e-05	0.00228182367305292	0.000463806640958335
6368.244	56.7454035622259	0.00302007095069165	8.81558410958173e-05	42001	0.00231337349110735	8.63899368457195e-05	0.00226367827084537	0.000458285264789216
6416.998	57.3041360171306	0.00299560010352698	8.65423399724064e-05	42501	0.00229406366909014	8.46151456697245e-05	0.00224588935514165	0.000452893800296743
6465.744	57.890830608625	0.00297625636613102	8.5037573561629e-05	43001	0.0022738075858701	8.39714927889635e-05	0.00222844585073543	0.00044762771578363
6513.794	58.3966565932663	0.00295579411967541	8.51598567183781e-05	43501	0.00225576423530494	8.35407416060559e-05	0.00221133715008489	0.0004424826879017
6561.998	58.9400308681183	0.00294193313788323	8.43604930460179e-05	44001	0.00224076725528965	8.22571430781448e-05	0.00219455308846529	0.000437454589814138
6609.084	59.4645681296639	0.00291539515965933	8.3277331795289e-05	44501	0.00222215231118402	8.09784200647294e-05	0.00217808392070661	0.000432539480155769
6656.406	59.9992030523095	0.00290442434612564	8.26729901883967e-05	45001	0.00220643985689207	8.04518835094605e-05	0.00216192029939855	0.000427733592729314
6703.77	60.5211233428799	0.00287729940001319	8.24687715249148e-05	45501	0.00218329267488627	7.95557183108322e-05	0.0021460532544552	0.000423033326880989
6750.222	61.0476796216231	0.00285572052781461	8.21634828647777e-05	46001	0.0021623008195474	7.89937058527705e-05	0.00213047417394071	0.000418435238503769
6797.202	61.5317569566794	0.0028340035698157	8.16645207929271e-05	46501	0.00214554525709125	7.82766194174167e-05	0.00211517478606542	0.000413936031621081
6844.316	62.0232344232112	0.00281615284781175	8.12853443466725e-05	47001	0.00212574200548925	7.73833848317895e-05	0.00210014714226916	0.000409532550507688
6890.768	62.5103783487226	0.00280111997642155	8.06498055625366e-05	47501	0.0021097240058104	7.66338701853028e-05	0.00208538360131555	0.000405221772308201
6936.886	62.9709896265433	0.00278594195954251	8.04611080706783e-05	48001	0.00209199808337326	7.65627903112176e-05	0.00207087681432662	0.000401000800116911
6983.28	63.4469177310692	0.00276369559390528	8.0178868718991e-05	48501	0.00207001917486237	7.58837359065027e-05	0.00205661971069337	0.000396866856485678
7029.236	63.9181598846727	0.00274349503071366	8.02353990338247e-05	49001	0.0020476316809861	7.56430869593463e-05	0.00204260548480229	0.000392817277329276
7074.808	64.2947895110502	0.00271994505161512	7.96941382093459e-05	49501	0.0020265045150603	7.53502625685913e-05	0.00202882758352301	0.000388849506200114
7120.228	64.7554607949543	0.00270334593308134	7.90742605589808e-05	50001	0.00201527969440611	7.47425110161113e-05	0.00201527969440611	0.000384961088906459


==> data/qfig-eta4.txt <==
x   etaa    etab    etac    etad
0	0	0	0	0
0.0101010101010101	0.0681859841663451	0.198478440375688	0.339867882151649	0.427230721007774
0.0202020202020202	0.108391085114499	0.251581509867215	0.405050953089624	0.493696869521645
0.0303030303030303	0.146814073325727	0.295866974070756	0.454907227868042	0.540317111791594
0.0404040404040404	0.184098899381665	0.335780066116846	0.497179680442425	0.577036017712076
0.0505050505050505	0.220420662181734	0.372867910562569	0.53462437592784	0.607413464354077
0.0606060606060606	0.255844738459674	0.407858362451336	0.568576543772482	0.63318520844905
0.0707070707070707	0.290404865650355	0.441153489288073	0.599793595928766	0.655343255719232
0.0808080808080808	0.324116091565078	0.472995289946333	0.628748498756217	0.674513440858749
0.0909090909090909	0.356990364398577	0.503543843101349	0.65575940292924	0.691117710432224
0.101010101010101	0.389031963136196	0.532906583371696	0.681049125626584	0.705454767031652
0.111111111111111	0.420245995105002	0.561161262819464	0.704780881290551	0.717743785410916
0.121212121212121	0.450635291661486	0.588362553008537	0.727077515800797	0.728150034926112
0.131313131313131	0.480200883436617	0.614553711654138	0.748033760671403	0.73680074552568
0.141414141414141	0.508945224025235	0.639768057328677	0.767724130412677	0.743795382624715
0.151515151515152	0.53686843338138	0.664030228652387	0.786208211669582	0.749212617585967
0.161616161616162	0.563972333085708	0.687359556577091	0.80353432042507	0.753114807702761
0.171717171717172	0.590256596494579	0.709773946174361	0.819742098191674	0.755551828289458
0.181818181818182	0.615722724378085	0.731285806037765	0.834864397056344	0.756563202971156
0.191919191919192	0.640369157383728	0.751906013007773	0.848929148588191	0.756179969147187
0.202020202020202	0.664198202719686	0.771643598703205	0.861958461028012	0.754425997006054
0.212121212121212	0.687209150537681	0.790506124234478	0.873972448296129	0.751318966055527
0.222222222222222	0.709403207460027	0.80849996594675	0.884987771132882	0.74687108399343
0.232323232323232	0.730779584091219	0.825631360451087	0.895019161378547	0.741089606463643
0.242424242424242	0.75133745231326	0.841903206641277	0.904077720960566	0.733977198474001
0.252525252525253	0.771079897368961	0.857320612676475	0.91217449383075	0.725532165964337
0.262626262626263	0.790004083214686	0.871886725916212	0.919318440355724	0.715748577344642
0.272727272727273	0.808111094531972	0.885604498902535	0.925517705998844	0.704616288624496
0.282828282828283	0.825401996672982	0.898476494502275	0.930777800129387	0.692120881321807
0.292929292929293	0.841875882204283	0.910504943245031	0.935104844830536	0.678243541374172
0.303030303030303	0.857531829631154	0.92169179032744	0.93850349816345	0.662960741361688
0.313131313131313	0.872371860796339	0.93203951915868	0.94097807190214	0.646244111117135
0.323232323232323	0.886396023342972	0.941547996468859	0.942530706757208	0.628059951195867
0.333333333333333	0.899602395731062	0.950219346744107	0.943164397228708	0.608368844422169
0.343434343434343	0.911992000388518	0.958055474242452	0.942880958086598	0.58712518117072
0.353535353535354	0.923565849988944	0.965055750143279	0.941681603854594	0.564276654411744
0.363636363636364	0.934322011343687	0.971222651018406	0.939567400099893	0.539763756733297
0.373737373737374	0.944262471330813	0.976555267110883	0.936537498962835	0.513519330734395
0.383838383838384	0.953386274241432	0.981055870940124	0.93259190742347	0.485468221085549
0.393939393939394	0.961693439090189	0.984723373071281	0.927729567622765	0.455527167008804
0.404040404040404	0.969183983017506	0.987559868724229	0.921948843435634	0.4236049358215
0.414141414141414	0.975857269598297	0.98956413743994	0.915247498386241	0.389602822026821
0.424242424242424	0.981715351661266	0.990737351472864	0.907623058637126	0.353415416568517
0.434343434343434	0.986756422753289	0.991079763389738	0.899071125453829	0.314931403748243
0.444444444444444	0.990980869636723	0.990590670332039	0.889587897380102	0.274033911439886
0.454545454545455	0.994388661414476	0.989270865499968	0.879168310656735	0.230599901862764
0.464646464646465	0.996979846606498	0.987120198566243	0.867806425168087	0.18449852154771
0.474747474747475	0.998755168425381	0.984138468707394	0.855495324170648	0.135589078953935
0.484848484848485	0.999714256106717	0.980324607029477	0.842227263193482	0.0837194134508239
0.494949494949495	0.99985596013192	0.975679891440787	0.827992368086545	0.0287246311246499
0.505050505050505	0.999855960131911	0.975679891440787	0.827992368086545	0.0287246311246506
0.515151515151515	0.999714256106717	0.980324607029477	0.842227263193482	0.0837194134508239
0.525252525252525	0.998755168425381	0.984138468707394	0.855495324170648	0.135589078953935
0.535353535353535	0.996979846606498	0.987120198566243	0.867806425168087	0.18449852154771
0.545454545454545	0.994388661414476	0.989270865499968	0.879168310656735	0.230599901862764
0.555555555555556	0.990980869636723	0.990590670332039	0.889587897380102	0.274033911439886
0.565656565656566	0.986756422753289	0.991079763389738	0.899071125453829	0.314931403748243
0.575757575757576	0.98171535166126	0.990737351472863	0.907623058637126	0.353415416568517
0.585858585858586	0.975857269598297	0.98956413743994	0.915247498386241	0.389602822026821
0.595959595959596	0.969183983017508	0.987559868724228	0.921948843435634	0.423604935821499
0.606060606060606	0.961693439090189	0.984723373071281	0.927729567622765	0.455527167008804
0.616161616161616	0.953386274241432	0.981055870940124	0.93259190742347	0.485468221085549
0.626262626262626	0.944262471330813	0.976555267110883	0.936537498962835	0.513519330734395
0.636363636363636	0.934322011343687	0.971222651018406	0.939567400099893	0.539763756733297
0.646464646464647	0.923565849988945	0.965055750143279	0.941681603854594	0.564276654411744
0.656565656565657	0.911992000388518	0.958055474242452	0.942880958086598	0.58712518117072
0.666666666666667	0.89960239573105	0.950219346744108	0.943164397228709	0.608368844422169
0.676767676767677	0.886396023342965	0.941547996468859	0.942530706757208	0.628059951195867
0.686868686868687	0.872371860796339	0.93203951915868	0.94097807190214	0.646244111117135
0.696969696969697	0.857531829631154	0.92169179032744	0.93850349816345	0.662960741361688
0.707070707070707	0.841875882204283	0.910504943245031	0.935104844830536	0.678243541374172
0.717171717171717	0.825401996672982	0.898476494502275	0.930777800129387	0.692120881321807
0.727272727272727	0.808111094531972	0.885604498902535	0.925517705998844	0.704616288624496
0.737373737373737	0.790004083214686	0.871886725916212	0.919318440355724	0.715748577344642
0.747474747474748	0.771079897368964	0.857320612676475	0.91217449383075	0.725532165964337
0.757575757575758	0.75133745231326	0.841903206641277	0.904077720960566	0.733977198474001
0.767676767676768	0.730779584091219	0.825631360451088	0.895019161378547	0.741089606463643
0.777777777777778	0.709403207460027	0.80849996594675	0.884987771132882	0.74687108399343
0.787878787878788	0.687209150537681	0.790506124234478	0.873972448296129	0.751318966055527
0.797979797979798	0.664198202719686	0.771643598703205	0.861958461028012	0.754425997006054
0.808080808080808	0.640369157383728	0.751906013007773	0.848929148588191	0.756179969147187
0.818181818181818	0.615722724378083	0.731285806037764	0.834864397056344	0.756563202971156
0.828282828282828	0.590256596494579	0.709773946174361	0.819742098191674	0.755551828289458
0.838383838383838	0.563972333085708	0.687359556577091	0.80353432042507	0.753114807702761
0.848484848484849	0.53686843338138	0.664030228652387	0.786208211669582	0.749212617585967
0.858585858585859	0.508945224025235	0.639768057328677	0.767724130412677	0.743795382624715
0.868686868686869	0.480200883436617	0.614553711654138	0.748033760671403	0.73680074552568
0.878787878787879	0.450635291661486	0.588362553008537	0.727077515800797	0.728150034926112
0.888888888888889	0.420245995105002	0.561161262819464	0.704780881290551	0.717743785410916
0.898989898989899	0.389031963136196	0.532906583371696	0.681049125626584	0.705454767031652
0.909090909090909	0.356990364398577	0.503543843101349	0.65575940292924	0.691117710432224
0.919191919191919	0.324116091565078	0.472995289946333	0.628748498756217	0.674513440858749
0.929292929292929	0.290404865650355	0.441153489288073	0.599793595928766	0.655343255719232
0.939393939393939	0.255844738459674	0.407858362451336	0.568576543772482	0.63318520844905
0.94949494949495	0.220420662181734	0.372867910562569	0.53462437592784	0.607413464354077
0.95959595959596	0.184098899381665	0.335780066116846	0.497179680442425	0.577036017712076
0.96969696969697	0.146814073325727	0.295866974070756	0.454907227868042	0.540317111791594
0.97979797979798	0.108391085114499	0.251581509867215	0.405050953089624	0.493696869521645
0.98989898989899	0.0681859841663451	0.198478440375688	0.339867882151649	0.427230721007774
1	0	0	0	0


==> data/qfig-fmc.txt <==
x   etaa    etab    etac    etad
0	0.000134635922704518	0.0010736335901088	0.00268408385141474	0.00805225145465006
0.0050251256281407	0.0463863177223476	0.163263371144709	0.292283740175164	0.277916582107056
0.0100502512562814	0.0681385709371549	0.198476465538339	0.339867652954866	0.313244099303552
0.0150753768844221	0.0885509184454428	0.226694274503233	0.375351336685248	0.336326373032106
0.0201005025125628	0.108335250178615	0.251578776393923	0.405050773076957	0.353356826760521
0.0251256281407035	0.127706046374911	0.274427280725066	0.431207283990018	0.366553047161383
0.0301507537688442	0.146753918105303	0.295864104760509	0.454907054343315	0.377000004378572
0.0351758793969849	0.165522057315289	0.316241088813641	0.476768017049554	0.385321112182116
0.0402010050251256	0.184036292127164	0.335776643130288	0.497179108792652	0.391912216892829
0.0452261306532663	0.202311136065009	0.354617141943794	0.51640237260336	0.397042450412358
0.050251256281407	0.220356104335058	0.372864037101291	0.53462382840272	0.400904103836022
0.0552763819095477	0.238177567062041	0.390591323109528	0.551980379857636	0.403639817041783
0.0603015075376884	0.255779952551534	0.407854494219032	0.56857612330781	0.405358607383977
0.0653266331658292	0.273166436295372	0.424695841759027	0.584492148364917	0.406145455435649
0.0703517587939698	0.29033935552893	0.441148924504507	0.599792930633389	0.406068225863308
0.0753768844221105	0.307300469136441	0.457240216237538	0.614530626526321	0.405181697592604
0.0804020100502513	0.32405112636593	0.472991195093308	0.62874805115096	0.403530675668903
0.085427135678392	0.340592379665468	0.488419457514854	0.642480799207749	0.40115216199251
0.0904522613065327	0.356925062126937	0.503539582432227	0.65575879080805	0.398076945880517
0.0954773869346734	0.373049841858853	0.518363769165536	0.668607421000076	0.39433079308021
0.100502512562814	0.388967260934732	0.532902316341949	0.68104842980402	0.389935350250578
0.105527638190955	0.404677763795346	0.547163987286999	0.693100571064447	0.384908844504979
0.110552763819095	0.420181718296158	0.561156292390962	0.704780133845039	0.379266630222878
0.115577889447236	0.435479431530061	0.574885710195172	0.716101353970169	0.373021623861269
0.120603015075377	0.450571161881024	0.588357862314449	0.727076742537051	0.366184652017178
0.125628140703518	0.465457128315372	0.60157765330155	0.737717350834533	0.358764733393822
0.130653266331658	0.480137517623789	0.614549383491543	0.748032985967537	0.350769309085889
0.135678391959799	0.494612490121448	0.627276840816726	0.75803238786094	0.342204432158848
0.14070351758794	0.508884164173068	0.639763376091953	0.767723375688165	0.333074924793838
0.14572864321608	0.52294671985897	0.652011965190973	0.777112969881838	0.323384509351027
0.150753768844221	0.536806201809157	0.664025260739985	0.786207494470278	0.313135918358542
0.155778894472362	0.550460721701583	0.675805635351913	0.795012663441699	0.30233098671633
0.160804020100503	0.563910360187801	0.687355218003109	0.803533654034851	0.290970730565275
0.165829145728643	0.577155188453784	0.698675924797684	0.811775169287013	0.279055413358961
0.170854271356784	0.590195269604039	0.709769485120108	0.819741491648851	0.266584602510498
0.175879396984925	0.603030659765876	0.720637463969714	0.827436529173889	0.253557217622055
0.180904522613065	0.615663389015092	0.731281281115281	0.834863855475697	0.239971571666659
0.185929648241206	0.628087562217219	0.741702227602848	0.842026744433104	0.225825406186937
0.190954773869347	0.640309159592567	0.751901480021618	0.848928200445492	0.211115921332825
0.195979899497487	0.652326237397439	0.761880112893092	0.855570984907801	0.195839801476503
0.201005025125628	0.664138828324986	0.771639109459408	0.861957639447356	0.179993236988931
0.206030150753769	0.675746961963847	0.781179371109541	0.868090506387966	0.163571942623463
0.21105527638191	0.687150665185964	0.790501725648107	0.873971746819136	0.146571172915262
0.21608040201005	0.698351942370401	0.799606934560392	0.879603356599548	0.128985735125877
0.221105527638191	0.709344875784388	0.808495699421155	0.884987180560641	0.110809999605169
0.226130653266332	0.720135425683832	0.817168667562295	0.890124925148955	0.0920379084570779
0.231155778894472	0.730721630639429	0.825626437094483	0.895018169698175	0.0726629813316868
0.236180904522613	0.741103507655408	0.83386956137443	0.899668376503334	0.0526782427815341
0.241206030150754	0.751281072338124	0.841898552971729	0.904076899837222	0.0320765391572213
0.246231155778894	0.761256319021384	0.849713887230935	0.908245390772463	0.0108500684115288
0.251256281407035	0.771023700957357	0.857316005431292	0.912174218269118	0
0.256281407035176	0.780588410285452	0.864705317648862	0.915864455557649	0
0.261306532663317	0.789948858271872	0.871882205299956	0.91931789366067	0
0.266331658291457	0.799105063074401	0.878847023446555	0.922535055362833	0
0.271356783919598	0.808057011049213	0.885600102869992	0.925516790763652	0
0.276381909547739	0.816804734397341	0.892141751938042	0.928263884072148	0
0.281407035175879	0.825348233646474	0.898472258303751	0.930777057496282	0
0.28643216080402	0.833687516493605	0.904591890429165	0.933056974744229	0
0.291457286432161	0.841822590093695	0.910500898984363	0.935104244184273	0
0.296482412060302	0.849753461104908	0.916199518100569	0.936919421684783	0
0.301507537688442	0.857480135737173	0.921687966521049	0.938503013170804	0
0.306532663316583	0.865002631446158	0.926966448647004	0.93985547691738	0
0.311557788944724	0.872320918625314	0.932035155482867	0.940977225598972	0
0.316582914572864	0.879435050336746	0.93689426550487	0.941869034610432	0
0.321608040201005	0.88634498055795	0.941543945456762	0.942530011217524	0
0.326633165829146	0.893050767710742	0.945984351065308	0.942961660913951	0
0.331658291457286	0.899552358029097	0.950215627701541	0.94316382374182	0
0.336683417085427	0.905849817003883	0.95423791098678	0.943136707827205	0
0.341708542713568	0.911943082943045	0.958051327339652	0.942880483798366	0
0.346733668341709	0.917832209563811	0.961655994486241	0.942395285548117	0
0.351758793969849	0.923517203936783	0.965052021913566	0.941681210843903	0
0.35678391959799	0.928998006933954	0.96823951129845	0.940738321799575	0
0.361809045226131	0.934274683406158	0.971218556874532	0.939566645204466	0
0.366834170854271	0.93934721525415	0.973989245805823	0.938166172722415	0
0.371859296482412	0.944215604894303	0.976551658486762	0.936536860953155	0
0.376884422110553	0.948879854600537	0.978905868846921	0.934678631362855	0
0.381909547738693	0.953339966488153	0.981051944636527	0.932591370083663	0
0.386934673366834	0.957595979425879	0.982989947541743	0.93027492757808	0
0.391959798994975	0.961647784596056	0.984719933592361	0.927729118167686	0
0.396984924623116	0.965495540256446	0.986241953226182	0.924953719425613	0
0.402010050251256	0.969139073513194	0.987556051494446	0.921948471424037	0
0.407035175879397	0.972578523461419	0.988662268209093	0.918713075834743	0
0.412060301507538	0.975813845616261	0.989560638088753	0.915247194877418	0
0.417085427135678	0.978845041256608	0.990251190861188	0.911550450103508	0
0.422110552763819	0.981672111558746	0.990733951376924	0.907622421012884	0
0.42713567839196	0.984295057613714	0.99100893968124	0.903462643487288	0
0.4321608040201	0.986713880412541	0.991076171096503	0.899070608032981	0
0.437185929648241	0.988928580865108	0.990935656258096	0.894445757818092	0
0.442211055276382	0.990939159788412	0.990587401169259	0.889587486486921	0
0.447236180904523	0.992745617923892	0.990031407205198	0.884495135738152	0
0.452261306532663	0.994348241419816	0.989267671137101	0.879167992642813	0
0.457286432160804	0.99574655020531	0.988296185114999	0.873605678348074	0
0.462311557788945	0.996940273783353	0.987116936645884	0.867806186483455	0
0.467336683417085	0.99793025451579	0.985729908562777	0.861769796211479	0
0.472361809045226	0.998716117084968	0.984135078968792	0.855495151607171	0
0.477386934673367	0.999297541797467	0.982332421170405	0.848981215614446	0
0.482412060301508	0.999676680788458	0.98032190356424	0.842226873565178	0
0.487437185929648	0.99984861392035	0.97810348967389	0.835230927876413	0
0.492462311557789	0.999818309091473	0.975677137831002	0.82799209220213	0
0.49748743718593	0.999583279865534	0.973042801173699	0.820508984983585	0
0.50251256281407	0.999583279865534	0.973042801173699	0.820508984983585	0
0.507537688442211	0.999818309091473	0.975677137831002	0.82799209220213	0
0.512562814070352	0.99984861392035	0.97810348967389	0.835230927876413	0
0.517587939698492	0.999676680788458	0.98032190356424	0.842226873565178	0
0.522613065326633	0.999297541797467	0.982332421170405	0.848981215614446	0
0.527638190954774	0.998716117084968	0.984135078968792	0.855495151607171	0
0.532663316582915	0.99793025451579	0.985729908562777	0.861769796211479	0
0.537688442211055	0.996940273783353	0.987116936645884	0.867806186483455	0
0.542713567839196	0.99574655020531	0.988296185114999	0.873605678348074	0
0.547738693467337	0.994348241419816	0.989267671137101	0.879167992642813	0
0.552763819095477	0.992745617923892	0.990031407205198	0.884495135738152	0
0.557788944723618	0.990939159788412	0.990587401169259	0.889587486486921	0
0.562814070351759	0.988928580865108	0.990935656258096	0.894445757818092	0
0.5678391959799	0.986713880412541	0.991076171096503	0.899070608032981	0
0.57286432160804	0.984295057613714	0.99100893968124	0.903462643487288	0
0.577889447236181	0.981672111558746	0.990733951376924	0.907622421012884	0
0.582914572864322	0.978845041256608	0.990251190861188	0.911550450103508	0
0.587939698492462	0.975813845616261	0.989560638088753	0.915247194877418	0
0.592964824120603	0.972578523461419	0.988662268209093	0.918713075834743	0
0.597989949748744	0.969139073513194	0.987556051494446	0.921948471424037	0
0.603015075376884	0.965495540256446	0.986241953226182	0.924953719425613	0
0.608040201005025	0.961647784596056	0.984719933592361	0.927729118167686	0
0.613065326633166	0.957595979425879	0.982989947541743	0.93027492757808	0
0.618090452261307	0.953339966488153	0.981051944636527	0.932591370083663	0
0.623115577889447	0.948879854600537	0.978905868846921	0.934678631362855	0
0.628140703517588	0.944215604894303	0.976551658486762	0.936536860953155	0
0.633165829145729	0.93934721525415	0.973989245805823	0.938166172722415	0
0.638190954773869	0.934274683406158	0.971218556874532	0.939566645204466	0
0.64321608040201	0.928998006933954	0.96823951129845	0.940738321799575	0
0.648241206030151	0.923517203936783	0.965052021913566	0.941681210843903	0
0.653266331658292	0.917832209563811	0.961655994486241	0.942395285548117	0
0.658291457286432	0.911943082943045	0.958051327339652	0.942880483798366	0
0.663316582914573	0.905849817003883	0.95423791098678	0.943136707827205	0
0.668341708542714	0.899552358029097	0.950215627701541	0.94316382374182	0
0.673366834170854	0.893050767710742	0.945984351065308	0.942961660913951	0
0.678391959798995	0.88634498055795	0.941543945456762	0.942530011217524	0
0.683417085427136	0.879435050336746	0.93689426550487	0.941869034610432	0
0.688442211055276	0.872320918625314	0.932035155482867	0.940977225598972	0
0.693467336683417	0.865002631446158	0.926966448647004	0.93985547691738	0
0.698492462311558	0.857480135737173	0.921687966521049	0.938503013170804	0
0.703517587939699	0.849753461104908	0.916199518100569	0.936919421684783	0
0.708542713567839	0.841822590093695	0.910500898984363	0.935104244184273	0
0.71356783919598	0.833687516493605	0.904591890429165	0.933056974744229	0
0.718592964824121	0.825348233646474	0.898472258303751	0.930777057496282	0
0.723618090452261	0.816804734397341	0.892141751938042	0.928263884072148	0
0.728643216080402	0.808057011049213	0.885600102869992	0.925516790763652	0
0.733668341708543	0.799105063074401	0.878847023446555	0.922535055362833	0
0.738693467336683	0.789948858271872	0.871882205299956	0.91931789366067	0
0.743718592964824	0.780588410285452	0.864705317648862	0.915864455557649	0
0.748743718592965	0.771023700957357	0.857316005431292	0.912174218269118	0
0.753768844221106	0.761256319021384	0.849713887230935	0.908245390772463	0.0108500684115288
0.758793969849246	0.751281072338124	0.841898552971729	0.904076899837222	0.0320765391572213
0.763819095477387	0.741103507655408	0.83386956137443	0.899668376503334	0.0526782427815341
0.768844221105528	0.730721630639429	0.825626437094483	0.895018169698175	0.0726629813316868
0.773869346733668	0.720135425683832	0.817168667562295	0.890124925148955	0.0920379084570779
0.778894472361809	0.709344875784388	0.808495699421155	0.884987180560641	0.110809999605169
0.78391959798995	0.698351942370401	0.799606934560392	0.879603356599548	0.128985735125877
0.78894472361809	0.687150665185964	0.790501725648107	0.873971746819136	0.146571172915262
0.793969849246231	0.675746961963847	0.781179371109541	0.868090506387966	0.163571942623463
0.798994974874372	0.664138828324986	0.771639109459408	0.861957639447356	0.179993236988931
0.804020100502513	0.652326237397439	0.761880112893092	0.855570984907801	0.195839801476503
0.809045226130653	0.640309159592567	0.751901480021618	0.848928200445492	0.211115921332825
0.814070351758794	0.628087562217219	0.741702227602848	0.842026744433104	0.225825406186937
0.819095477386935	0.615663389015092	0.731281281115281	0.834863855475697	0.239971571666659
0.824120603015075	0.603030659765876	0.720637463969714	0.827436529173889	0.253557217622055
0.829145728643216	0.590195269604039	0.709769485120108	0.819741491648851	0.266584602510498
0.834170854271357	0.577155188453784	0.698675924797684	0.811775169287013	0.279055413358961
0.839195979899497	0.563910360187801	0.687355218003109	0.803533654034851	0.290970730565275
0.844221105527638	0.550460721701583	0.675805635351913	0.795012663441699	0.30233098671633
0.849246231155779	0.536806201809157	0.664025260739985	0.786207494470278	0.313135918358542
0.85427135678392	0.52294671985897	0.652011965190973	0.777112969881838	0.323384509351027
0.85929648241206	0.508884164173068	0.639763376091953	0.767723375688165	0.333074924793838
0.864321608040201	0.494612490121448	0.627276840816726	0.75803238786094	0.342204432158848
0.869346733668342	0.480137517623789	0.614549383491543	0.748032985967537	0.350769309085889
0.874371859296482	0.465457128315372	0.60157765330155	0.737717350834533	0.358764733393822
0.879396984924623	0.450571161881024	0.588357862314449	0.727076742537051	0.366184652017178
0.884422110552764	0.435479431530061	0.574885710195172	0.716101353970169	0.373021623861269
0.889447236180904	0.420181718296158	0.561156292390962	0.704780133845039	0.379266630222878
0.894472361809045	0.404677763795346	0.547163987286999	0.693100571064447	0.384908844504979
0.899497487437186	0.388967260934732	0.532902316341949	0.68104842980402	0.389935350250578
0.904522613065327	0.373049841858853	0.518363769165536	0.668607421000076	0.39433079308021
0.909547738693467	0.356925062126937	0.503539582432227	0.65575879080805	0.398076945880517
0.914572864321608	0.340592379665468	0.488419457514854	0.642480799207749	0.40115216199251
0.919597989949749	0.32405112636593	0.472991195093308	0.62874805115096	0.403530675668903
0.924623115577889	0.307300469136441	0.457240216237538	0.614530626526321	0.405181697592604
0.92964824120603	0.29033935552893	0.441148924504507	0.599792930633389	0.406068225863308
0.934673366834171	0.273166436295372	0.424695841759027	0.584492148364917	0.406145455435649
0.939698492462312	0.255779952551534	0.407854494219032	0.56857612330781	0.405358607383977
0.944723618090452	0.238177567062041	0.390591323109528	0.551980379857636	0.403639817041783
0.949748743718593	0.220356104335058	0.372864037101291	0.53462382840272	0.400904103836022
0.954773869346734	0.202311136065009	0.354617141943794	0.51640237260336	0.397042450412358
0.959798994974874	0.184036292127164	0.335776643130288	0.497179108792652	0.391912216892829
0.964824120603015	0.165522057315289	0.316241088813641	0.476768017049554	0.385321112182116
0.969849246231156	0.146753918105303	0.295864104760509	0.454907054343315	0.377000004378572
0.974874371859296	0.127706046374911	0.274427280725066	0.431207283990018	0.366553047161383
0.979899497487437	0.108335250178615	0.251578776393923	0.405050773076957	0.353356826760521
0.984924623115578	0.0885509184454428	0.226694274503233	0.375351336685248	0.336326373032106
0.989949748743719	0.0681385709371549	0.198476465538339	0.339867652954866	0.313244099303552
0.994974874371859	0.0463863177223476	0.163263371144709	0.292283740175164	0.277916582107056
1	0.000134635922704518	0.0010736335901088	0.00268408385141474	0.00805225145465006


==> data/qfig-old.txt <==
x   etaa    etab    etac    etad
0	0	0	0	0
0.0204081632653061	0.109189363821226	0.252547647781519	0.40617817767617	0.353960782763328
0.0408163265306122	0.18560001916929	0.337342620029777	0.498790564374638	0.392382748356168
0.0612244897959184	0.257985749818413	0.409942581846925	0.570560545460071	0.405503417166041
0.0816326530612245	0.326831451378735	0.47553589882798	0.631022844088888	0.403191054287593
0.102040816326531	0.392255374273163	0.535839427382813	0.683539770964537	0.38896014604634
0.122448979591837	0.454300152706508	0.591623275462259	0.729713939001861	0.364421018969464
0.142857142857143	0.512984786471187	0.643291857896416	0.770437332862214	0.330363233290734
0.163265306122449	0.568319772176595	0.691081216177892	0.806255931368718	0.287140953654046
0.183673469387755	0.620310183689413	0.735139747657959	0.837526213557603	0.234840191559068
0.204081632653061	0.668960749197486	0.775563939139173	0.864492173685642	0.173360244723136
0.224489795918367	0.714272935501675	0.812420573802159	0.887324832617948	0.102455760427337
0.244897959183673	0.756248409695474	0.845757580024092	0.906149165115954	0.0217584390729708
0.26530612244898	0.794887361081857	0.875608483148685	0.921054843931612	0
0.285714285714286	0.830191626071964	0.901998956686627	0.932109088207658	0
0.306122448979592	0.862161832306498	0.924948900467952	0.939358914077577	0
0.326530612244898	0.890797476336037	0.944471193907514	0.942838567130229	0
0.346938775510204	0.916099900360163	0.960578413212182	0.942568571721178	0
0.36734693877551	0.938068407431397	0.973278085135279	0.938560736579129	0
0.387755102040816	0.956704193562989	0.982576418525307	0.930815405721652	0
0.408163265306122	0.972006449855951	0.988478008637942	0.919324943873839	0
0.428571428571429	0.98397530161636	0.990985486871158	0.904071689334449	0
0.448979591836735	0.992612046252729	0.990100870510339	0.885025875257459	0
0.469387755102041	0.997914593280945	0.985824118788084	0.862146413969533	0
0.489795918367347	0.999885821595632	0.97815357547435	0.83537645640808	0
0.510204081632653	0.999885821595632	0.97815357547435	0.83537645640808	0
0.530612244897959	0.997914593280936	0.985824118788084	0.862146413969533	0
0.551020408163265	0.992612046252729	0.990100870510339	0.885025875257459	0
0.571428571428571	0.98397530161636	0.990985486871158	0.904071689334449	0
0.591836734693878	0.972006449855951	0.988478008637942	0.919324943873839	0
0.612244897959184	0.956704193562989	0.982576418525307	0.930815405721652	0
0.63265306122449	0.938068407431397	0.973278085135279	0.938560736579129	0
0.653061224489796	0.916099900360157	0.960578413212182	0.942568571721178	0
0.673469387755102	0.890797476336037	0.944471193907513	0.94283856713023	0
0.693877551020408	0.862161832306498	0.924948900467952	0.939358914077577	0
0.714285714285714	0.830191626071964	0.901998956686627	0.932109088207658	0
0.73469387755102	0.79488736108185	0.875608483148685	0.921054843931612	0
0.755102040816326	0.756248409695474	0.845757580024092	0.906149165115954	0.0217584390729708
0.775510204081633	0.714272935501675	0.812420573802159	0.887324832617948	0.102455760427337
0.795918367346939	0.668960749197486	0.775563939139173	0.864492173685642	0.173360244723136
0.816326530612245	0.620310183689413	0.735139747657959	0.837526213557603	0.234840191559068
0.836734693877551	0.568319772176595	0.691081216177892	0.806255931368718	0.287140953654046
0.857142857142857	0.512984786471189	0.643291857896416	0.770437332862214	0.330363233290734
0.877551020408163	0.454300152706508	0.591623275462259	0.729713939001861	0.364421018969464
0.897959183673469	0.392255374273163	0.535839427382813	0.683539770964537	0.38896014604634
0.918367346938776	0.326831451378735	0.47553589882798	0.631022844088888	0.403191054287593
0.938775510204082	0.257985749818413	0.409942581846925	0.570560545460071	0.405503417166041
0.959183673469388	0.18560001916929	0.337342620029777	0.498790564374638	0.392382748356168
0.979591836734694	0.109189363821226	0.252547647781519	0.40617817767617	0.353960782763328
1	0	0	0	0


==> data/qfig.txt <==
x   etaa    etab    etac    etad
0	0.000134635922704518	0.0010736335901088	0.00268408385141474	0.00805225145465006
5.0125313283208e-06	0.00979454339430497	0.0605377461131288	0.1230892261307	0.122912412360706
1.00250626566416e-05	0.0106010659681345	0.0644618348942323	0.130564057189368	0.130311472151116
1.50375939849624e-05	0.0111415936829585	0.0670132166744113	0.135379368230186	0.135066785648342
2.00501253132832e-05	0.0115619553966501	0.0689555209731404	0.139020936134348	0.138656061954706
2.5062656641604e-05	0.0119119244039003	0.0705443924929671	0.141985405391815	0.141573725301597
3.00751879699248e-05	0.0122150068200254	0.0719008502917375	0.144504752175546	0.144049937285495
3.50877192982456e-05	0.0124843278022203	0.073091036606515	0.146706934774382	0.146211766240058
4.01002506265664e-05	0.0127280244299884	0.0741558740200863	0.148670563408221	0.148137242932535
4.51127819548872e-05	0.0129515188793935	0.0751224704389598	0.150447608384221	0.149877935213033
5.0125313283208e-05	0.013158620827574	0.0760097725420367	0.152074329930585	0.151469810357076
5.51378446115288e-05	0.0133521179875923	0.0768315182705125	0.153577094627604	0.152939013792826
6.01503759398496e-05	0.0135341169733743	0.0775982123898763	0.154975713052009	0.154305184284721
6.51629072681704e-05	0.0137062518694735	0.0783178161177632	0.156285471180637	0.155583471164231
7.01754385964912e-05	0.0138698179816731	0.0789966652816875	0.157518426741222	0.156785821355619
7.5187969924812e-05	0.0140258609839302	0.0796399182237493	0.158684269365319	0.157921833160588
8.02005012531328e-05	0.0141752382899382	0.0802516194273579	0.1597909102654	0.158999341453673
8.52130325814536e-05	0.0143186624821535	0.0808352211304186	0.160844897879934	0.160024830090775
9.02255639097745e-05	0.0144567327813679	0.0813937400122748	0.161851717945347	0.161003729591718
9.52380952380952e-05	0.0145899583256401	0.081929568157241	0.162816014696731	0.161940636541915
0.000100250626566416	0.0147187757057822	0.082444803687805	0.163741756940303	0.162839478287002
0.000105263157894737	0.014843562388289	0.0829412561802114	0.164632364778811	0.163703638587704
0.000110275689223058	0.0149646471386797	0.0834204980741138	0.165490807721826	0.164536054886185
0.000115288220551378	0.0150823182203641	0.083883905023653	0.166319681636866	0.165339294584883
0.000120300751879699	0.0151968299191328	0.0843326879424261	0.16712126981719	0.166115615570944
0.00012531328320802	0.0153084077903227	0.0847679187235193	0.167897591963827	0.166867014755394
0.000130325814536341	0.0154172529193989	0.0851905510843123	0.168650443857278	0.167595267387256
0.000135338345864662	0.015523545412049	0.0856014376102957	0.169381429774898	0.168301959165483
0.000140350877192982	0.0156274472763948	0.0860013438050099	0.170091989198762	0.168988512696109
0.000145363408521303	0.0157291048208922	0.0863909597600692	0.170783418984838	0.169656209451793
0.000150375939849624	0.0158286506631839	0.0867709099147548	0.171456891894367	0.170306208123999
0.000155388471177945	0.0159262054237999	0.0871418221602381	0.172113472183981	0.170939560061346
0.000160401002506266	0.0160218791627001	0.0875040912403244	0.172754128801845	0.171557222335668
0.000165413533834586	0.0161157726043721	0.0878582500151908	0.173379746617704	0.172160068860828
0.000170426065162907	0.0162079781882059	0.0882047309711765	0.173991136034577	0.172748899905933
0.000175438596491228	0.0162985809733045	0.0885439314748871	0.174589041249021	0.173324450273761
0.000180451127819549	0.0163876594216038	0.0888762175437812	0.175174147390445	0.17388739636496
0.00018546365914787	0.0164752860783918	0.089201927119444	0.175747086712532	0.17443836230598
0.00019047619047619	0.0165615281663026	0.0895213729195757	0.17630844398715	0.174977925286468
0.000195488721804511	0.0166464481055592	0.0898348449331536	0.176858761221758	0.175506620226891
0.000200501253132832	0.0167301039714406	0.0901426126119777	0.177398541799364	0.176024943874254
0.000205513784461153	0.0168125498977525	0.090444926801295	0.177928254124928	0.176533358409294
0.000210526315789474	0.0168938364340012	0.0907420214460554	0.178448334846941	0.177032294633497
0.000215538847117795	0.016974010862441	0.091034115104468	0.178959191714087	0.1775221547935
0.000220551378446115	0.0170531174803547	0.0913214122940683	0.179461206112731	0.178003315092646
0.000225563909774436	0.0171311978521629	0.0916041046915713	0.179954735331694	0.178476127928413
0.000230576441102757	0.0172082910350138	0.0918823722068478	0.180440114584648	0.178940923893421
0.000235588972431078	0.0172847537652258	0.0921563839446346	0.180917658824033	0.179398013568449
0.000240601503759398	0.0173599807050151	0.0924262990701994	0.181387664368987	0.179847689132937
0.000245614035087719	0.0174343245097829	0.0926922675876065	0.181850410373169	0.1802902258149
0.00025062656641604	0.0175078160415748	0.092954431043844	0.182306160149101	0.180725883199941
0.000255639097744361	0.0175804844870625	0.0932129231650907	0.182755162365211	0.181154906414825
0.000260651629072682	0.0176523574797617	0.0934678704335412	0.183197652129913	0.181577527200403
0.000265664160401003	0.0177234612111445	0.0937193926118282	0.183633851980033	0.181993964884948
0.000270676691729323	0.0177938205313476	0.0939676032200891	0.184063972774481	0.182404427271401
0.000275689223057644	0.0178634590419346	0.0942126099711051	0.184488214514055	0.182809111444292
0.000280701754385965	0.0179323991798938	0.0944545151675269	0.184906767087085	0.18320820450756
0.000285714285714286	0.0180006622951786	0.094693416065292	0.185319810951686	0.183601884259018
0.000290726817042607	0.0180682687212364	0.094929405207491	0.185727517761463	0.18399031980845
0.000295739348370927	0.0181352378406106	0.0951625707294954	0.186130050940013	0.184373672144288
0.000300751879699248	0.0182015881442551	0.0953929966404347	0.186527566208603	0.184752094654903
0.000305764411027569	0.0182673372872382	0.0956207630821246	0.186920212069435	0.185125733607809
0.00031077694235589	0.0183325021394166	0.0958459465674787	0.187308130255812	0.185494728591968
0.000315789473684211	0.0183970988325097	0.0960686202007523	0.187691456143732	0.185859212925182
0.000320802005012531	0.0184611428035791	0.0962888538816933	0.188070319133308	0.186219314030902
0.000325814536340852	0.0185246488354662	0.0965067144931799	0.188444843002135	0.186575153787394
0.000330827067669173	0.0185876310943312	0.0967222660767967	0.188815146232802	0.186926848849865
0.000335839598997494	0.0186501031639585	0.0969355699942462	0.189181342315736	0.187274510951029
0.000340852130325815	0.0187120780783112	0.097146685078069	0.189543540031167	0.187618247178463
0.000345864661654135	0.0187735683515454	0.0973556677717924	0.189901843710644	0.187958160233794
0.000350877192982456	0.018834586006119	0.0975625722598916	0.190256353482454	0.188294348672876
0.000355889724310777	0.0188951425984891	0.0977674505898575	0.190607165496442	0.188626907130661
0.000360902255639098	0.018955249243878	0.0979703527847928	0.190954372137445	0.18895592652943
0.000365914786967419	0.0190149166390449	0.0981713269497795	0.191298062222954	0.189281494274898
0.000370927318295739	0.0190741550833181	0.0983704193703346	0.191638321187228	0.18960369443808
0.00037593984962406	0.0191329744985525	0.0985679937543549	0.191975231254643	0.18992260792588
0.000380952380952381	0.0191913844481446	0.0987634547242828	0.192308871601795	0.190238312641309
0.000385964912280702	0.0192493941542498	0.0989571627871093	0.192639318509418	0.190550883632705
0.000390977443609023	0.0193070125144377	0.099149157819935	0.192966645503237	0.190860393234174
0.000395989974937343	0.0193642481169597	0.0993394782885967	0.193290923488211	0.191166911197565
0.000401002506265664	0.0194211092554206	0.0995281613150124	0.193612220876516	0.191470504815961
0.000406015037593985	0.0194776039423481	0.0997152427403366	0.193930603699575	0.191771239040295
0.000411027568922306	0.0195337399222696	0.0999007571845724	0.194246135725892	0.192069176588664
0.000416040100250627	0.0195895246836161	0.100084738102547	0.194558878559708	0.192364378049503
0.000421052631578947	0.0196449654704045	0.100267217836637	0.194868891745328	0.192656901978772
0.000426065162907268	0.019700069292914	0.100448227666873	0.195176232853574	0.19294680499143
0.000431077694235589	0.0197548429378659	0.100627478691334	0.19548095757459	0.193234141848184
0.00043609022556391	0.0198092929781657	0.100805638534645	0.195783119798148	0.19351896553677
0.000441102756892231	0.0198634257820399	0.100982416396532	0.196082771692675	0.19380132734958
0.000446115288220551	0.0199172475214679	0.101157839752067	0.19637996377934	0.194081276955999
0.000451127819548872	0.0199707641806192	0.101331935224685	0.196674745001345	0.194358862471879
0.000456140350877193	0.0200239815636114	0.101504728621679	0.196967162790006	0.194634130525049
0.000461152882205514	0.0200769053016519	0.101676244968045	0.1972572631299	0.194907126316573
0.000466165413533835	0.020129540860079	0.101846508538598	0.197545090616029	0.195177893680294
0.000471177944862155	0.0201818935450916	0.102015542887728	0.197830688508855	0.195446475137852
0.000476190476190476	0.0202339685098297	0.102183370879231	0.198114098793488	0.195712911951744
0.000481203007518797	0.0202857707608243	0.102350014712525	0.198395362225577	0.195977244175835
0.000486215538847118	0.0203373051628598	0.10251549594976	0.198674518379597	0.196239510702253
0.000491228070175439	0.0203885764452919	0.10267983553967	0.198951605699094	0.19649974930761
0.000496240601503759	0.0204395892066032	0.102843053841844	0.199226661536982	0.196757996695509
0.00050125313283208	0.0204903479191858	0.103005170648243	0.199499722197692	0.197014288537869
0.000506265664160401	0.0205408569348197	0.103166205205758	0.199770822976508	0.197268659513988
0.000511278195488722	0.0205911204881703	0.103326176235204	0.200039998199057	0.197521143347384
0.000516290726817043	0.0206411427016716	0.103485421142096	0.200307281255972	0.197771772841805
0.000521303258145363	0.0206909275892692	0.10364331927433	0.200572704636839	0.198020579914457
0.000526315789473684	0.020740479060417	0.103800207078534	0.200836299962241	0.198267595629001
0.000531328320802005	0.0207898009238056	0.103956101359118	0.201098098021272	0.198512850225662
0.000536340852130326	0.0208388968905517	0.10411101848346	0.201358128789128	0.198756373150966
0.000541353383458647	0.0208877705782524	0.104264974397294	0.201616421470053	0.198998193085776
0.000546365914786967	0.0209364255135693	0.104417984639365	0.201873004512199	0.199238337972016
0.000551378446115288	0.0209848651356132	0.104570064355501	0.202127905640505	0.199476835038706
0.000556390977443609	0.0210330927986913	0.104720909111363	0.202381151880837	0.199713710825854
0.00056140350877193	0.0210811117754807	0.104871171706725	0.202632769580694	0.199948991208662
0.000566416040100251	0.0211289252596181	0.105020546987618	0.202882784439226	0.200182701419282
0.000571428571428571	0.0211765363678808	0.10516904865677	0.203131221517348	0.200414866069212
0.000576441102756892	0.0212239481433119	0.105316690085846	0.203378105272027	0.200645509169008
0.000581453634085213	0.0212711635570714	0.105463484326019	0.203623459563947	0.200874654148721
0.000586466165413534	0.0213181855114341	0.105609444118611	0.203867307685823	0.20110232387647
0.000591478696741855	0.0213650168409756	0.105754581904643	0.204109672380624	0.20132854067691
0.000596491228070175	0.0214116603155824	0.105898909835019	0.204350575849107	0.201553326348432
0.000601503759398496	0.0214581186419195	0.106042439778863	0.204590039778121	0.201776702179939
0.000606516290726817	0.0215043944659152	0.106185183333152	0.204828085355563	0.201998688967101
0.000611528822055138	0.0215504903739385	0.106327151830827	0.205064733278607	0.202219307027387
0.000616541353383459	0.0215964088951212	0.106468356348742	0.205300003773198	0.202438576215559
0.000621553884711779	0.0216421525029195	0.106608807716025	0.205533916613893	0.202656515937155
0.0006265664160401	0.0216877236170139	0.106748516520941	0.205766491130212	0.202873145162598
0.000631578947368421	0.0217331246043322	0.106887493118492	0.205997746220218	0.203088482440741
0.000636591478696742	0.0217783577811147	0.10702574763761	0.206227700366205	0.203302545910481
0.000641604010025063	0.021823425414344	0.10716328998731	0.206456371650196	0.203515353314137
0.000646616541353383	0.0218683297228343	0.107300129863523	0.206683777758352	0.203726922008201
0.000651629072681704	0.0219130728791516	0.107436276755166	0.206909935997326	0.203937268975613
0.000656641604010025	0.0219576570103452	0.107571739950169	0.2071348633082	0.204146410835909
0.000661654135338346	0.0220020841996796	0.107706528541453	0.207358576263508	0.204354363855778
0.000666666666666667	0.0220463564876466	0.107840651431814	0.207581091097318	0.204561143959513
0.000671679197994987	0.02209047587324	0.107974117340187	0.207802423702646	0.204766766738573
0.000676691729323308	0.0221344443150935	0.108106934806042	0.208022589641109	0.204971247461069
0.000681704260651629	0.0221782637325079	0.108239112195065	0.208241604155516	0.205174601080643
0.00068671679197995	0.0222219360066929	0.108370657703272	0.208459482176673	0.205376842245363
0.000691729323308271	0.0222654629816863	0.108501579362283	0.208676238335326	0.205577985306032
0.000696741854636591	0.0223088464652445	0.10863188504327	0.208891886965892	0.20577804432474
0.000701754385964912	0.022352088230178	0.108761582461684	0.209106442119566	0.205977033081965
0.000706766917293233	0.0223951900146759	0.10889067918129	0.209319917566027	0.206174965085036
0.000711779448621554	0.0224381535239147	0.109019182617919	0.209532326804055	0.206371853574924
0.000716791979949875	0.0224809804303183	0.109147100044257	0.209743683072272	0.206567711533393
0.000721804511278196	0.0225236723747766	0.1092744385924	0.20995399935067	0.206762551690093
0.000726817042606516	0.0225661509710137	0.109401205258758	0.210163288367311	0.206956386529068
0.000731829573934837	0.0226085777918388	0.109527406906483	0.210371562606403	0.207149228294854
0.000736842105263158	0.0226508743915487	0.10965305026949	0.210578834320548	0.207341088999264
0.000741854636591479	0.0226930422923713	0.109778141955805	0.210785115527174	0.207531980427119
0.0007468671679198	0.0227350829885872	0.10990268845051	0.210990418012639	0.207721914141719
0.00075187969924812	0.0227769979474668	0.110026696118938	0.211194753366912	0.207910901491036
0.000756892230576441	0.022818788609623	0.110150171209579	0.211398132936227	0.208098953612654
0.000761904761904762	0.0228604563901685	0.110273119857319	0.211600567860859	0.208286081439421
0.000766917293233083	0.0229020026788777	0.110395548085857	0.211802069110209	0.208472295704402
0.000771929824561404	0.022943428840701	0.110517461810572	0.212002647422325	0.208657606945547
0.000776942355889724	0.0229847362170595	0.110638866841122	0.212202313347406	0.208842025511012
0.000781954887218045	0.0230259261255239	0.110759768884227	0.212401077264968	0.209025561563501
0.000786967418546366	0.0230669998612011	0.110880173546112	0.212598949351936	0.209208225084579
0.000791979949874687	0.0231079586966235	0.111000086334411	0.212795939599535	0.209390025879494
0.000796992481203008	0.023148803882567	0.111119512661065	0.212992057847716	0.209570973580686
0.000802005012531328	0.0231895366486475	0.111238457844636	0.213187313750779	0.209751077653084
0.000807017543859649	0.0232301582035203	0.111356927111867	0.213381716805885	0.20993034739658
0.00081203007518797	0.0232706697356799	0.111474925600386	0.213575276305964	0.210108791951143
0.000817042606516291	0.0233110724137124	0.111592458360917	0.2137680014585	0.210286420300037
0.000822055137844612	0.0233513673867166	0.111709530358536	0.213959901244565	0.210463241273007
0.000827067669172932	0.0233915557850234	0.111826146475343	0.214150985302682	0.210639263550882
0.000832080200501253	0.0234316387202879	0.111942311511976	0.214341260008454	0.210814495668193
0.000837092731829574	0.0234716172860547	0.11205803018964	0.214530737040249	0.210988946016712
0.000842105263157895	0.023511492558333	0.112173307151654	0.214719421724291	0.211162622848702
0.000847117794486216	0.0235512655954341	0.112288146965621	0.21490732465042	0.211335534280156
0.000852130325814536	0.0235909374391244	0.112402554124517	0.21509445320339	0.211507688293446
0.000857142857142857	0.0236305091144554	0.112516533049008	0.215280815380022	0.211679092740876
0.000862155388471178	0.0236699816300308	0.112630088088523	0.215466419091343	0.211849755347312
0.000867167919799499	0.0237093559788936	0.11274322352299	0.215651272058798	0.212019683712598
0.00087218045112782	0.0237486331384765	0.11285594356423	0.215835381949914	0.212188885314892
0.00087719298245614	0.0237878140710731	0.112968252357781	0.216018756250101	0.212357367513082
0.000882205513784461	0.023826899723745	0.113080153983962	0.216201402361304	0.212525137549249
0.000887218045112782	0.0238658910295498	0.113191652459338	0.216383327552457	0.212692202551388
0.000892230576441103	0.0239047889068052	0.113302751738204	0.216564538992482	0.212858569535628
0.000897243107769424	0.0239435942602245	0.113413455713661	0.216745043741519	0.21302424540845
0.000902255639097744	0.023982307980524	0.113523768219004	0.21692484872503	0.213189236969833
0.000907268170426065	0.0240209309454236	0.113633693029389	0.217103960778621	0.213353550914234
0.000912280701754386	0.0240594640190836	0.113743233862282	0.217282386641009	0.213517193834059
0.000917293233082707	0.0240979080530734	0.113852394379193	0.217460132925149	0.213680172221026
0.000922305764411028	0.0241362638864671	0.113961178186578	0.217637206178428	0.213842492468148
0.000927318295739348	0.0241745323456582	0.114069588837125	0.217813612815787	0.214004160872288
0.000932330827067669	0.0242127142454553	0.114177629830701	0.217989359166084	0.214165183635984
0.00093734335839599	0.0242508103882951	0.114285304615575	0.218164451482613	0.214325566868856
0.000942355889724311	0.0242888215652601	0.114392616589195	0.218338895902877	0.214485316589998
0.000947368421052632	0.0243267485560463	0.114499569099551	0.21851269847907	0.214644438730056
0.000952380952380952	0.0243645921293553	0.114606165445734	0.218685865181575	0.214802939132329
0.000957393483709273	0.024402353042464	0.114712408879468	0.218858401888543	0.214960823554556
0.000962406015037594	0.0244400320423935	0.114818302605534	0.219030314397171	0.215118097671066
0.000967418546365915	0.0244776298654264	0.114923849782816	0.219201608423099	0.215274767074634
0.000972431077694236	0.0245151472375115	0.115029053525342	0.21937228958029	0.215430837276773
0.000977443609022556	0.0245525848745555	0.115133916902974	0.219542363429196	0.215586313711022
0.000982456140350877	0.0245899434824621	0.115238442942351	0.219711835433236	0.215741201732916
0.000987468671679198	0.0246272237575346	0.115342634627861	0.219880710994765	0.215895506622768
0.000992481203007519	0.024664426386237	0.115446494902217	0.220048995422483	0.216049233586414
0.00099749373433584	0.0247015520459587	0.115550026667066	0.220216693959499	0.216202387756547
0.00100250626566416	0.0247386014047618	0.115653232784512	0.220383811777418	0.216354974194445
0.00100751879699248	0.0247755751215558	0.115756116076822	0.220550353968567	0.216506997891299
0.0010125313283208	0.0248124738464314	0.115858679328099	0.220716325571332	0.216658463769289
0.00101754385964912	0.0248492982209641	0.11596092528439	0.220881731533467	0.216809376683152
0.00102255639097744	0.0248860488778422	0.116062856654958	0.221046576758458	0.216959741421171
0.00102756892230576	0.0249227264418058	0.116164476112017	0.22121086605823	0.217109562706576
0.00103258145363409	0.0249593315288105	0.116265786292462	0.221374604202304	0.217258845198982
0.00103759398496241	0.0249958647471979	0.116366789797836	0.221537795875247	0.217407593494876
0.00104260651629073	0.0250323266970294	0.1164674891955	0.221700445727962	0.217555812129127
0.00104761904761905	0.0250687179708757	0.116567887018451	0.2218625583131	0.217703505576769
0.00105263157894737	0.0251050391533976	0.116667985766627	0.222024138153871	0.217850678252943
0.00105764411027569	0.02514129082164	0.116767787907475	0.222185189698442	0.21799733451449
0.00106265664160401	0.0251774735455453	0.116867295876224	0.222345717333496	0.21814347866123
0.00106766917293233	0.0252135878875178	0.116966512076348	0.222505725405088	0.218289114936883
0.00107268170426065	0.0252496344030635	0.117065438880703	0.222665218183772	0.218434247529487
0.00107769423558897	0.0252856136403455	0.11716407863154	0.222824199902212	0.218578880572917
0.00108270676691729	0.0253215261408441	0.117262433641176	0.22298267471912	0.21872301814823
0.00108771929824561	0.0253573724393428	0.117360506192597	0.223140646760521	0.218866664283586
0.00109273182957393	0.0253931530638038	0.11745829854015	0.223298120084313	0.219009822956037
0.00109774436090226	0.0254288685355617	0.117555812909176	0.223455098707553	0.219152498091705
0.00110275689223058	0.0254645193696632	0.11765305149798	0.223611586587481	0.219294693567518
0.0011077694235589	0.025500106074736	0.117750016476798	0.223767587636159	0.21943641321093
0.00111278195488722	0.0255356291533548	0.117846709989215	0.22392310571565	0.219577660802109
0.00111779448621554	0.0255710891015404	0.117943134152117	0.224078144644643	0.219718440073409
0.00112280701754386	0.0256064864098451	0.118039291056553	0.224232708187313	0.219858754711056
0.00112781954887218	0.0256418215626057	0.118135182768009	0.224386800066293	0.219998608355944
0.0011328320802005	0.0256770950381834	0.118230811326519	0.224540423954762	0.220138004603582
0.00113784461152882	0.0257123073095215	0.118326178747608	0.224693583483969	0.220276947005748
0.00114285714285714	0.0257474588437796	0.118421287022264	0.224846282233539	0.220415439070687
0.00114786967418546	0.0257825501024641	0.118516138117643	0.224998523757818	0.220553484264226
0.00115288220551378	0.0258175815419153	0.118610733977108	0.22515031154823	0.220691086010209
0.00115789473684211	0.0258525536127613	0.118705076521346	0.225301649062328	0.220828247691147
0.00116290726817043	0.0258874667605794	0.118799167647735	0.225452539717531	0.220964972648517
0.00116791979949875	0.0259223214257577	0.11889300923145	0.225602986886827	0.221101264185026
0.00117293233082707	0.0259571180434127	0.118986603125592	0.225752993909314	0.22123712556307
0.00117794486215539	0.025991857043699	0.119079951161428	0.225902564080683	0.221372560006912
0.00118295739348371	0.0260265388518695	0.119173055148997	0.226051700655395	0.22150757070276
0.00118796992481203	0.0260611638882583	0.119265916877158	0.226200406853549	0.221642160799191
0.00119298245614035	0.0260957325684283	0.119358538114277	0.226348685855199	0.221776333408064
0.00119799498746867	0.0261302453031779	0.119450920608082	0.226496540806114	0.221910091605396
0.00120300751879699	0.0261647024986147	0.119543066086592	0.226643974815703	0.222043438431221
0.00120802005012531	0.0261991045563143	0.119634976257561	0.226790990951591	0.222176376890304
0.00121303258145363	0.0262334518882561	0.119726652809963	0.22693759225589	0.222308909953058
0.00121804511278195	0.0262677448424349	0.119818097413066	0.227083781727398	0.22244104055631
0.00122305764411028	0.0263019838517078	0.119909311717614	0.227229562333126	0.222572771602629
0.0012280701754386	0.0263361692851383	0.120000297355938	0.227374937010042	0.222704105962428
0.00123308270676692	0.0263703015224139	0.120091055941681	0.22751990866226	0.222835046472922
0.00123809523809524	0.0264043809392104	0.120181589070635	0.22766448015161	0.222965595940033
0.00124310776942356	0.0264384079066218	0.120271898321278	0.22780865432199	0.22309575713767
0.00124812030075188	0.0264723827923588	0.120361985253996	0.227952433972368	0.223225532809409
0.0012531328320802	0.0265063059593814	0.120451851412634	0.228095821878443	0.223354925667672
0.00125814536340852	0.0265401777813851	0.120541498323579	0.228238820785634	0.223483938395154
0.00126315789473684	0.0265739985719808	0.120630927496829	0.228381433404142	0.223612573645048
0.00126817042606516	0.0266077687246003	0.12072014042583	0.228523662420527	0.223740834041113
0.00127318295739348	0.0266414885871262	0.120809138588224	0.228665510483465	0.223868722178533
0.0012781954887218	0.0266751584762037	0.120897923445008	0.228806980220309	0.223996240624383
0.00128320802005013	0.0267084748740434	0.120986496442168	0.228948074232136	0.224123391917643
0.00128822055137845	0.0267420458618376	0.121074859009738	0.22908879508229	0.224250178569869
0.00129323308270677	0.0267755679008892	0.121163012562913	0.229229145312555	0.224376603065329
0.00129824561403509	0.0268090413214632	0.12125095850137	0.229369127439985	0.22450266786224
0.00130325814536341	0.0268424664497299	0.121338698210322	0.229508743944716	0.224628375392169
0.00130827067669173	0.0268758436090028	0.121426233060407	0.229647997292254	0.224753728060468
0.00131328320802005	0.0269091731189118	0.121513564407565	0.229786889917864	0.224878728247626
0.00131829573934837	0.0269424552958831	0.121600693593901	0.229925424227343	0.225003378308608
0.00132330827067669	0.0269756904531493	0.121687621947238	0.230063602605796	0.225127680573591
0.00132832080200501	0.027008878900664	0.12177435078201	0.230201427409225	0.225251637348604
0.00133333333333333	0.0270420209451588	0.12186088139839	0.230338900977314	0.225375250915256
0.00133834586466165	0.0270751168903497	0.121947215084118	0.230476025614053	0.22549852353128
0.00134335839598997	0.0271081670368253	0.122033353112726	0.230612803607668	0.225621457431747
0.0013483709273183	0.0271411716821033	0.122119296745622	0.230749237217895	0.225744054827854
0.00135338345864662	0.0271741311207876	0.122205047230455	0.23088532868476	0.22586631790837
0.00135839598997494	0.0272070456443967	0.122290605803031	0.231021080228858	0.225988248839723
0.00136340852130326	0.0272399155417115	0.122375973686252	0.231156494036929	0.226109849765942
0.00136842105263158	0.027272741098514	0.122461152090645	0.231291572284351	0.226231122809704
0.0013734335839599	0.0273055225977259	0.122546142215006	0.231426317118684	0.22635207007175
0.00137844611528822	0.0273382603195264	0.122630945245617	0.231560730668479	0.226472693631505
0.00138345864661654	0.027370954541415	0.122715562357294	0.231694815038488	0.226592995547893
0.00138847117794486	0.0274036055379601	0.122799994712994	0.231828572313845	0.226712977859112
0.00139348370927318	0.0274362135812824	0.122884243464497	0.231962004561548	0.226832642582752
0.0013984962406015	0.0274687789406237	0.122968309751708	0.23209511382283	0.226951991716562
0.00140350877192982	0.0275013018828277	0.123052194703762	0.232227902121949	0.227071027238147
0.00140852130325815	0.0275337826720587	0.123135899438931	0.232360371464719	0.227189751106188
0.00141353383458647	0.0275662215697693	0.123219425063918	0.23249252383035	0.227308165259171
0.00141854636591479	0.027598618835268	0.123302772675118	0.232624361185813	0.227426271617526
0.00142355889724311	0.0276309747250158	0.123385943358365	0.232755885477358	0.227544072082379
0.00142857142857143	0.0276632894931754	0.123468938188718	0.232887098631732	0.227661568536431
0.00143358395989975	0.0276955633916755	0.123551758231295	0.233018002552379	0.227778762843967
0.00143859649122807	0.0277277966697724	0.123634404540877	0.233148599132762	0.227895656851618
0.00144360902255639	0.0277599895742723	0.123716878161943	0.233278890243936	0.228012252387697
0.00144862155388471	0.0277924462201332	0.123799180129222	0.233408877737509	0.22812855126362
0.00145363408521303	0.0278245591100701	0.123881311467719	0.233538563450392	0.228244555272797
0.00145864661654135	0.0278566323536957	0.123963273192845	0.233667949198319	0.228360266191914
0.00146365914786967	0.0278886661890766	0.124045066309855	0.233797036784334	0.228475685780772
0.00146867167919799	0.0279206608517648	0.124126691815482	0.23392582799218	0.228590815782159
0.00147368421052632	0.0279526165753441	0.124208150696562	0.234054324586992	0.228705657922905
0.00147869674185464	0.0279845335912684	0.124289443930557	0.234182528319821	0.228820213913295
0.00148370927318296	0.0280164121284675	0.124370572486516	0.23431044092482	0.228934485447683
0.00148872180451128	0.0280482524143107	0.124451537324017	0.234438064120574	0.229048474204394
0.0014937343358396	0.0280800546843495	0.124532339393969	0.234565399608198	0.22916218184656
0.00149874686716792	0.0281118191402698	0.124612979638649	0.234692449074488	0.229275610021307
0.00150375939849624	0.0281435460035879	0.124693458991464	0.23481921418651	0.229388760360951
0.00150877192982456	0.028175235513805	0.124773778377454	0.234945696603379	0.22950163448277
0.00151378446115288	0.0282068878879332	0.124853938713113	0.235071897964468	0.229614233988938
0.0015187969924812	0.0282385033101454	0.124933940907059	0.23519781989214	0.229726560466912
0.00152380952380952	0.0282700820245274	0.125013785859035	0.2353234640007	0.229838615489998
0.00152882205513784	0.0283016242317954	0.125093474461201	0.235448831881867	0.229950400617153
0.00153383458646617	0.0283331301416292	0.12517300759765	0.235573925118523	0.230061917392804
0.00153884711779449	0.0283646000381779	0.125252386143998	0.235698745276336	0.230173167347766
0.00154385964912281	0.0283960339732511	0.125331610969211	0.235823293909386	0.230284151999214
0.00154887218045113	0.0284274322277895	0.125410682933315	0.235947572555971	0.230394872850266
0.00155388471177945	0.0284587950038434	0.125489602889428	0.236071582741775	0.23050533139074
0.00155889724310777	0.0284901225017009	0.125568371682838	0.236195325977081	0.230615529097457
0.00156390977443609	0.0285214149200169	0.125646990151579	0.236318803760563	0.230725467433768
0.00156892230576441	0.0285526724554325	0.125725459126453	0.236442017576096	0.23083514785016
0.00157393483709273	0.0285838953032922	0.125803779430413	0.236564968897841	0.230944571784207
0.00157894736842105	0.0286150836569054	0.125881951880018	0.236687659183393	0.231053740661463
0.00158395989974937	0.0286462377080615	0.125959977284175	0.236810089877472	0.231162655893857
0.00158897243107769	0.0286773576469234	0.126037856445124	0.236932262414282	0.231271318881884
0.00159398496240602	0.0287084436619438	0.12611559015782	0.237054178215581	0.231379731013542
0.00159899749373434	0.0287394959401131	0.126193179210617	0.237175838689413	0.231487893664714
0.00160401002506266	0.0287705146666377	0.126270624385143	0.23729724523263	0.23159580819916
0.00160902255639098	0.028801500025284	0.126347926456402	0.237418399229414	0.231703475969462
0.0016140350877193	0.0288324521982681	0.126425086192463	0.237539302050833	0.231810898315956
0.00161904761904762	0.0288633713661962	0.126502104355065	0.237659955060043	0.231918076567823
0.00162406015037594	0.0288942577082429	0.126578981699664	0.23778035960407	0.232025012042625
0.00162907268170426	0.0289251114019853	0.126655718975113	0.237900517022446	0.232131706046881
0.00163408521303258	0.0289559326236174	0.12673231692403	0.238020428638727	0.232238159875901
0.0016390977443609	0.0289867215477583	0.126808776282806	0.238140095771021	0.232344374814169
0.00164411027568922	0.0290174783476663	0.126885097781551	0.238259519720322	0.232450352135112
0.00164912280701754	0.0290482031952416	0.126961282144558	0.238378701783136	0.232556093101527
0.00165413533834586	0.029078896260655	0.127037330089857	0.238497643237644	0.232661598965559
0.00165914786967419	0.0291095577130743	0.127113242329811	0.238616345358242	0.232766870968862
0.00166416040100251	0.0291401877200454	0.127189019570314	0.238734809404311	0.232871910342984
0.00166917293233083	0.0291707864477526	0.127264662512316	0.238853036626873	0.232976718308917
0.00167418546365915	0.0292013540610838	0.127340171849961	0.238971028265081	0.233081296077375
0.00167919799498747	0.0292318907235836	0.127415548272744	0.239088785549635	0.233185644849657
0.00168421052631579	0.0292623965974203	0.127490792463718	0.239206309699031	0.233289765816402
0.00168922305764411	0.0292928718435592	0.12756590510109	0.239323601924096	0.233393660159309
0.00169423558897243	0.0293233166215083	0.127640886856954	0.239440663423736	0.233497329049548
0.00169924812030075	0.0293537310896753	0.12771573839809	0.239557495389019	0.233600773649207
0.00170426065162907	0.029384115405036	0.12779046038633	0.239674098999403	0.233703995110907
0.00170927318295739	0.029414469723437	0.127865053477494	0.239790475424617	0.233806994577806
0.00171428571428571	0.0294447941994087	0.127939518322824	0.239906625826157	0.233909773183547
0.00171929824561404	0.0294750889863285	0.128013855568067	0.240022551357378	0.234012332053226
0.00172431077694236	0.0295053542362319	0.128088065853582	0.240138253159557	0.234114672302168
0.00172932330827068	0.0295355901000323	0.128162149815008	0.240253732366629	0.234216795037299
0.001734335839599	0.0295657967275501	0.128236108082672	0.240368990103424	0.234318701356478
0.00173934837092732	0.0295959742672767	0.128309941282078	0.2404840274846	0.234420392348655
0.00174436090225564	0.0296261228665946	0.128383650033898	0.24059884561639	0.234521869094408
0.00174937343358396	0.029656242671722	0.12845723495373	0.24071344559693	0.234623132665647
0.00175438596491228	0.029686333827834	0.128530696652355	0.24082782851551	0.234724184125438
0.0017593984962406	0.0297163964788531	0.12860403573593	0.240941995451838	0.234825024529067
0.00176441102756892	0.029746430767668	0.128677252805842	0.241055947479063	0.234925654923064
0.00176942355889724	0.0297764368359865	0.128750348458599	0.241169685660425	0.235026076345795
0.00177443609022556	0.0298064148245441	0.128823323286518	0.241282830847517	0.235126289827914
0.00177944862155388	0.0298363648728817	0.12889617787688	0.241396144491262	0.235226296391473
0.00178446115288221	0.029866287119519	0.128968912812752	0.241509247430521	0.235326097050879
0.00178947368421053	0.0298961817019451	0.129041528672818	0.241622140696206	0.235425692812569
0.00179448621553885	0.0299260487566208	0.129114026030648	0.241734825311297	0.235525084675499
0.00179949874686717	0.0299558884188436	0.129186405456214	0.241847302290896	0.23562427363042
0.00180451127819549	0.0299857008230383	0.129258667514906	0.241959572642299	0.235723260660757
0.00180952380952381	0.0300154861024743	0.129330812767907	0.242071637365078	0.23582204674245
0.00181453634085213	0.0300452443895625	0.129402841771567	0.24218349745118	0.235920632843769
0.00181954887218045	0.0300749758156413	0.129474755078906	0.242295153885038	0.236019019925906
0.00182456140350877	0.0301046805109623	0.129546553238253	0.242406607643545	0.236117208942026
0.00182957393483709	0.0301341185414224	0.12961823679379	0.242519839693718	0.236215200839088
0.00183458646616541	0.0301637701628314	0.129689806285806	0.242630891002777	0.236312996556276
0.00183959899749373	0.0301933954388723	0.129761262250599	0.242739762525727	0.236410597025738
0.00184461152882206	0.0302229944960787	0.129832605220541	0.242850415205302	0.236508003172614
0.00184962406015038	0.0302525674600446	0.1299038357236	0.242960869984693	0.236605215915099
0.0018546365914787	0.0302821144554426	0.129974954284194	0.243071127797588	0.236702236164884
0.00185964912280702	0.0303116356060277	0.130045961423116	0.243181189570672	0.23679906482629
0.00186466165413534	0.0303411310346489	0.130116857656562	0.243291056223782	0.236895702797168
0.00186967418546366	0.0303706008632577	0.130187643497621	0.243400728669945	0.236992150969014
0.00187468671679198	0.0304000452129176	0.13025831945544	0.243510207815407	0.237088410225957
0.0018796992481203	0.0304294642038089	0.130328886035196	0.243619494559763	0.237184481446523
0.00188471177944862	0.0304588579552475	0.130399343738745	0.243728589795994	0.23728036550201
0.00188972431077694	0.0304882265856782	0.130469693064292	0.243837494410522	0.237376063257669
0.00189473684210526	0.0305175702126979	0.130539934505935	0.243946209283294	0.237471575572525
0.00189974937343358	0.0305468889530558	0.130610068554723	0.244054735287893	0.237566903299178
0.0019047619047619	0.03057618292266	0.130680095697845	0.244163073291474	0.237662047283757
0.00190977443609023	0.0306054547938399	0.130750016419385	0.24427122415494	0.237757008366819
0.00191478696741855	0.0306346970091252	0.130819831199548	0.244379188732991	0.237851787382416
0.00191979949874687	0.0306639173536931	0.130889540515373	0.244486967874126	0.237946385158578
0.00192481203007519	0.030693113382942	0.130959144840292	0.244594562420729	0.238040802517827
0.00192982456140351	0.0307222852087153	0.131028644644284	0.244701973209185	0.238135040276112
0.00193483709273183	0.0307514329420695	0.131098040394326	0.244809201069864	0.238229099243887
0.00193984962406015	0.030780556693275	0.131167332554044	0.244916246827214	0.238322980225819
0.00194486215538847	0.0308096565718274	0.131236521583596	0.245023111299826	0.238416684020939
0.00194987468671679	0.0308387326864583	0.131305607939896	0.245129795300488	0.238510211422025
0.00195488721804511	0.0308677851451333	0.131374592076925	0.245236299636193	0.238603563217372
0.00195989974937343	0.0308968140550723	0.131443474445109	0.245342625108259	0.238696740188246
0.00196491228070175	0.0309258195227425	0.131512255491859	0.245448772512328	0.238789743111442
0.00196992481203008	0.0309548016538766	0.1315809356619	0.245554742638532	0.238882572758074
0.0019749373433584	0.0309837605534725	0.131649515396102	0.245660536271373	0.238975229893795
0.00197994987468672	0.0310126963258051	0.13171799513264	0.245766154189921	0.239067715278636
0.00198496240601504	0.0310418491343648	0.131786375307019	0.245871597167784	0.239160029667684
0.00198997493734336	0.0310707389620089	0.131854656351251	0.2459768659732	0.239252173810553
0.00199498746867168	0.031099605970921	0.131922838694533	0.246081961369122	0.239344148451605
0.002	0.0311284502625786	0.131990922763005	0.246186884113142	0.239435954330557
0.002005	0.0311571999116068	0.132058739136354	0.246291373294246	0.239527363295727
0.00450748743718593	0.0438757649792371	0.158633720406508	0.285708163522241	0.272667716350956
0.00700997487437186	0.0550881852280509	0.178252198413205	0.313039344496342	0.29391462115077
0.00951246231155779	0.0656973361115269	0.194854810989474	0.335155539475628	0.309963087181729
0.0120149497487437	0.0759725089551505	0.209701202715281	0.354234930588959	0.322939536919595
0.0145174371859296	0.0860293218727339	0.223374279446471	0.371282427228965	0.333828139532477
0.0170199246231156	0.0959273602830984	0.236196709120272	0.386854015157154	0.343175512883942
0.0195224120603015	0.105699938967527	0.248367600898272	0.401293213647981	0.351320828252216
0.0220248994974874	0.115368059983302	0.260019216621319	0.414828775615626	0.358490960199685
0.0245273869346734	0.12494611228594	0.271244235367538	0.4276215396459	0.364846166634901
0.0270298743718593	0.134443182171313	0.282110286950948	0.43978936464311	0.370504432828883
0.0295323618090452	0.143866255006475	0.292668325945535	0.451421549179946	0.375555492624588
0.0320348492462312	0.153219173381486	0.302957743039876	0.462587267559349	0.38006940558107
0.0345373366834171	0.162506651033673	0.313009643819638	0.473341661872409	0.384102062943991
0.037039824120603	0.17173108054825	0.322849033243091	0.483729261098931	0.387698864516485
0.0395423115577889	0.180894615374756	0.332495934529202	0.493786637235816	0.390897256402017
0.0420447989949749	0.189998954292959	0.34196799363	0.50354414960262	0.393728532226018
0.0445472864321608	0.199045455886687	0.351278940098064	0.513027589219432	0.39621914270022
0.0470497738693467	0.208035219962519	0.36044069811162	0.522258678102108	0.398391667824425
0.0495522613065327	0.216969146574578	0.369463431061037	0.531256129641237	0.400265551976923
0.0520547487437186	0.225847979548031	0.378355870444433	0.540036135452602	0.401857668799032
0.0545572361809045	0.234672339065293	0.387125571137809	0.548612806400579	0.403182761590053
0.0570597236180905	0.243442746400768	0.395779112107283	0.556998520063198	0.404253870933833
0.0595622110552764	0.252159642931537	0.404322336601861	0.565204197685708	0.405082293457375
0.0620646984924623	0.260823404915482	0.412760157593042	0.573239527268794	0.405678284694184
0.0645671859296482	0.269434355099175	0.42109706662344	0.581113145001382	0.406050923462278
0.0670696733668342	0.27799277192341	0.429337215280897	0.588832784112959	0.406208341732987
0.0695721608040201	0.286498896887621	0.437484085959178	0.596405397983864	0.40615784952698
0.072074648241206	0.29495294049062	0.445540870762217	0.603837262723642	0.405906039145103
0.074577135678392	0.303355087058029	0.453510439988479	0.611134063226329	0.405458872876602
0.0770796231155779	0.311705498694158	0.461395383169754	0.618300965827128	0.404821757189668
0.0795821105527638	0.320004318537168	0.469198043758719	0.625342680006883	0.403999605944453
0.0820845979899497	0.328251673457767	0.476920548706333	0.632263511085373	0.402996894469473
0.0845870854271357	0.336447676309437	0.48456483370125	0.639067405450674	0.401817706183628
0.0870895728643216	0.344592427814431	0.49213266490167	0.645757989569131	0.400465772805244
0.0895920603015075	0.352686018156836	0.499625657652082	0.652338603781856	0.398944509340958
0.0920945477386935	0.360728528308154	0.507045292760489	0.658812331710982	0.397257044618217
0.0945970351758794	0.36872003121183	0.514392930595478	0.665182025945945	0.395406247974962
0.0970995226130653	0.37666059272037	0.521669823489445	0.671450330566438	0.393394752761517
0.0996020100502512	0.384550272453605	0.528877126461098	0.677619700961886	0.3912249770547
0.102104497487437	0.392389124516703	0.536015906812328	0.683692421328874	0.38889914186618
0.104606984924623	0.40017719812354	0.543087152527923	0.689670620171278	0.386419287953642
0.107109472361809	0.407914538150458	0.550091779610168	0.695556284068351	0.383787289530146
0.109611959798995	0.415601185543466	0.557030638744272	0.701351269943995	0.381004867735419
0.112114447236181	0.423237177867298	0.563904521144567	0.707057316026167	0.378073602105319
0.114616934673367	0.430822549478592	0.570714163768807	0.712676051665459	0.374994940972411
0.117119422110553	0.438357332025264	0.577460253996187	0.718209006149722	0.371770210833138
0.119621909547739	0.445841554591468	0.584143433817694	0.723657616639893	0.368400624798604
0.122124396984925	0.453275244016511	0.59076430359771	0.729023235328471	0.364887290223655
0.124626884422111	0.460658425032251	0.597323425460017	0.734307135910326	0.361231215621097
0.127129371859296	0.46799112059213	0.603821326344602	0.739510519446741	0.357433316933585
0.129631859296482	0.475273351906027	0.610258500767179	0.744634519686855	0.353494423234256
0.132134346733668	0.482505138667583	0.616635413319905	0.749680207909718	0.349415281917109
0.134636834170854	0.4896864991461	0.622952500939842	0.754648597332666	0.345196563432473
0.13713932160804	0.496817450384597	0.629210174968797	0.75954064713847	0.340838865608299
0.139641809045226	0.503898008177205	0.635408823030635	0.764357266155399	0.336342717607113
0.142144296482412	0.510928187345108	0.641548810742123	0.76909931622769	0.331708583545804
0.144646783919598	0.517908001649173	0.647630483272462	0.773767615307157	0.326936865815766
0.147149271356784	0.524837463998699	0.653654166776225	0.77836294029309	0.32202790813351
0.14965175879397	0.531718566441249	0.659620169698425	0.78288602964443	0.316981998340144
0.152154246231156	0.538545380307208	0.665528783975737	0.787337585786191	0.31179937107185
0.154656733668342	0.545323856163237	0.67138028613893	0.791718277330732	0.306480209761232
0.157159221105528	0.552052023966416	0.677174938326142	0.796028741122414	0.301024649383334
0.159661708542714	0.558729893062809	0.682912989216397	0.800269584142716	0.295432778097111
0.1621641959799	0.565357472256458	0.688594674890226	0.804441385258885	0.289704639200227
0.164666683417085	0.571934769790788	0.694220219624036	0.808544696854368	0.283840232848269
0.167169170854271	0.578461793477441	0.699789836624241	0.812580046338285	0.277839517641243
0.169671658291457	0.584938550667269	0.705303728705457	0.81654793754835	0.271702412092054
0.172174145728643	0.591365048308371	0.71076208892036	0.820448852057546	0.265428795982292
0.174676633165829	0.597741292951576	0.716165101142832	0.824283250387367	0.259018511618043
0.177179120603015	0.604067290781516	0.721512940608188	0.828051573141013	0.252471364990479
0.179681608040201	0.610343047670585	0.726805774416955	0.831754242059597	0.245787126849653
0.182184095477387	0.616568569164363	0.732043762002199	0.835391661008309	0.238965533698155
0.184686582914573	0.622743860520403	0.737227055563412	0.838964216898669	0.232006288711018
0.187189070351759	0.628870906717473	0.742355800473888	0.842472280549219	0.224909062587105
0.189691557788945	0.634943772502691	0.747430135657237	0.84591620749343	0.21767349432145
0.192194045226131	0.640970382331354	0.752450193940128	0.849296338736633	0.210299191944181
0.194696532663317	0.646942820524813	0.757416102383031	0.852613001463038	0.202785733181848
0.197199020100502	0.652869011077173	0.762327982587487	0.855866509702444	0.195132666075865
0.199701507537688	0.658741037893708	0.767185950983391	0.85905716495516	0.187339509546965
0.202203994974874	0.664564844613553	0.771990119100943	0.862185256777349	0.179405753915823
0.20470648241206	0.670338454742763	0.776740593820891	0.865251063335048	0.171330861381156
0.207208969849246	0.676061871612546	0.781437477615053	0.868254851922671	0.163114266442834
0.209711457286432	0.681735098398261	0.786080868763158	0.871196879452861	0.154755376311128
0.212213944723618	0.687358138138715	0.790670861568119	0.874077392915631	0.146253571292597
0.214716432160804	0.692930993696853	0.795207546547679	0.87689662981582	0.13760820507814
0.21721891959799	0.698453667861462	0.799691010621555	0.879654818581172	0.128818605050086
0.219721407035176	0.703926163260883	0.804121337284361	0.882352178948143	0.119884072548393
0.222223894472362	0.709348482431683	0.808498606767627	0.884988922331124	0.110803883103695
0.224726381909548	0.714722607725848	0.81282289619799	0.887565252164243	0.101577286644028
0.227228869346734	0.720042601531592	0.817094279736458	0.890081364228939	0.0922035079090643
0.22973135678392	0.725314406013099	0.821312828718747	0.892537446963044	0.082681745767438
0.232233844221106	0.73053604327639	0.825478611788297	0.894933681752469	0.0730111744890807
0.234736331658291	0.735707515366344	0.829591695007738	0.897270243208004	0.0631909431538581
0.237238819095477	0.740828824217359	0.833652141984794	0.899547299427354	0.0532200975631608
0.239741306532663	0.74589997171322	0.837660013977334	0.90176501224336	0.0430978940169337
0.242243793969849	0.750920959570746	0.841615369998166	0.903923537458431	0.0328233283626599
0.244746281407035	0.755891789571064	0.845518266904322	0.906023025068548	0.0223954502151963
0.247248768844221	0.760812463335847	0.849368759502459	0.908064016169057	0.0118132843526137
0.249751256281407	0.765683362442609	0.853166900627982	0.910045856758407	0.00107587050123004
0.252253743718593	0.770503728410611	0.856912741228581	0.911969076948593	0
0.254756231155779	0.775273949978573	0.86060633044574	0.913833407686431	0
0.257258718592965	0.779994013940099	0.864247715686524	0.915639768188556	0
0.259761206030151	0.784663921765794	0.867836942697466	0.917387880237664	0
0.262263693467337	0.789283689199979	0.871374055627492	0.919077858540307	0
0.264766180904523	0.793853310238101	0.874859097097849	0.920709813408026	0
0.267268668341709	0.798372793925302	0.878292108254547	0.922283850913441	0
0.269771155778894	0.802842117898147	0.88167312883541	0.923800073012385	0
0.27227364321608	0.807261306786108	0.885002197214255	0.925258577672009	0
0.274776130653266	0.811630362398261	0.8882793504642	0.926659458991888	0
0.277278618090452	0.815949260044582	0.891504624399226	0.92800280731662	0
0.279781105527638	0.820218035496804	0.894678053626412	0.929288709344289	0
0.282283592964824	0.824436653979328	0.897799671585981	0.930517248230717	0
0.28478608040201	0.828605143581275	0.900869510599437	0.931688503684528	0
0.287288567839196	0.832723496138136	0.903887601905483	0.932802552062656	0
0.289791055276382	0.836791722121365	0.906853975702106	0.933859466456695	0
0.292293542713568	0.840809803525129	0.909768661184321	0.934859316776579	0
0.294796030150754	0.844777740021377	0.912631686576276	0.935802169830615	0
0.29729851758794	0.848695552730165	0.915443079170926	0.936688089400174	0
0.299801005025126	0.852563232413152	0.91820286535199	0.937517136310808	0
0.302303492462312	0.856380779794194	0.920911070635458	0.938289368499509	0
0.304805979899497	0.860148195575734	0.923567719693893	0.939004841080364	0
0.307308467336683	0.863865480426797	0.92617283638742	0.939663606402321	0
0.309810954773869	0.867532634999828	0.928726443782585	0.940265714108	0
0.312313442211055	0.871149659929694	0.931228564189476	0.940811211187123	0
0.314815929648241	0.874716555821277	0.933679219176805	0.941300142026881	0
0.317318417085427	0.878233336558737	0.936078429599776	0.941732954891853	0
0.319820904522613	0.881699962827461	0.938426215624626	0.942108876407825	0
0.322323391959799	0.885116475065295	0.940722596742131	0.942428349687077	0
0.324825879396985	0.888482860506414	0.942967591795214	0.942691002264069	0
0.327328366834171	0.891799119666284	0.945161218998649	0.942897679826497	0
0.329830854271357	0.895065253044319	0.94730349595086	0.943048005305159	0
0.332333341708543	0.898281261120245	0.949394439658702	0.943142006053779	0
0.334835829145729	0.901447144367625	0.95143406655122	0.943179707131359	0
0.337338316582915	0.904562903229942	0.953422392499438	0.943161131326088	0
0.3398408040201	0.907628538151292	0.955359432824016	0.943086299182137	0
0.342343291457286	0.910644049546415	0.957245202321439	0.942955229021709	0
0.344845778894472	0.913609437829162	0.959079715271677	0.942767936965637	0
0.347348266331658	0.916524703397588	0.960862985447929	0.942524436951104	0
0.349850753768844	0.919389846628702	0.962595026138922	0.942224740747172	0
0.35235324120603	0.922204888176673	0.964275850158304	0.941868857969933	0
0.354855728643216	0.924969767567291	0.965905469852792	0.941456796092909	0
0.357358216080402	0.927684545978998	0.967483897117128	0.940988560457759	0
0.359860703517588	0.930349203469973	0.969011143402491	0.940464154282056	0
0.362363190954774	0.932963740367911	0.970487219728201	0.939883578664796	0
0.36486567839196	0.935528181659941	0.971912136695329	0.939246832590499	0
0.367368165829146	0.938042453627767	0.973285904489619	0.938553912930639	0
0.369870653266332	0.940506656976209	0.974608532896175	0.937804814444364	0
0.372373140703518	0.942920688166047	0.975880031304163	0.936999529775536	0
0.374875628140704	0.945284626616658	0.977100408717632	0.936138049449585	0
0.377378115577889	0.947598446220412	0.97826967376178	0.935220361866656	0
0.379880603015075	0.949862147229433	0.979387834693644	0.934246453294949	0
0.382383090452261	0.952075729895164	0.980454899438864	0.933216307859176	0
0.384885577889447	0.954239194459843	0.981470875463055	0.932129907530474	0
0.387388065326633	0.95635257707227	0.982435769985119	0.930987232111292	0
0.389890552763819	0.958415770206926	0.983349589846412	0.92978825921958	0
0.392393040201005	0.960428881831472	0.984212341549594	0.928532964271023	0
0.394895527638191	0.962391876243417	0.985024031263907	0.927221320459516	0
0.397398015075377	0.96430475364341	0.985784664831578	0.925853298734096	0
0.399900502512563	0.966167514225318	0.986494247772613	0.924428867774463	0
0.402402989949749	0.967980158178438	0.987152785286374	0.922947993965917	0
0.404905477386935	0.969742685686194	0.987760282262067	0.921410641369068	0
0.407407964824121	0.971455096924587	0.988316743275131	0.91981677168905	0
0.409910452261307	0.97311739206419	0.988822172596804	0.918166344242338	0
0.412412939698492	0.974729571262335	0.98927657419853	0.916459315921549	0
0.414915427135678	0.976291701290826	0.989679951747838	0.914695641155576	0
0.417417914572864	0.977803582469308	0.990032308617548	0.912875271870313	0
0.41992040201005	0.979265414769814	0.990333647890087	0.91099815744406	0
0.422422889447236	0.980677213818716	0.990583972353027	0.909064244662001	0
0.424925376884422	0.982038733465072	0.990783284507252	0.90707347766757	0
0.427427864321608	0.98335022011455	0.990931586569073	0.905025797909613	0
0.429930351758794	0.984611591807819	0.991028880465469	0.90292114408822	0
0.43243283919598	0.985822848647742	0.991075167843545	0.900759452097331	0
0.434935326633166	0.986983990748111	0.99107045007072	0.898540654962957	0
0.437437814070352	0.988095018228927	0.991014728229205	0.896264682779063	0
0.439940301507538	0.989155931169669	0.990908003128255	0.893931462640757	0
0.442442788944724	0.990166729689684	0.990750275290863	0.891540918571459	0
0.44494527638191	0.991127413863808	0.990541544966662	0.889092971449133	0
0.447447763819096	0.992037983780655	0.990281812128367	0.886587538926732	0
0.449950251256281	0.992898666780617	0.989971076466332	0.884024535349896	0
0.452452738693467	0.99370878117815	0.989609337397434	0.881403871669961	0
0.454955226130653	0.994469008794742	0.989196594056103	0.87872545535195	0
0.457457713567839	0.995179451418958	0.988732845301882	0.875989582190266	0
0.459960201005025	0.995839122251846	0.98821808971026	0.873195368268571	0
0.462462688442211	0.996449008192073	0.987652325579473	0.870342710882586	0
0.464965175879397	0.997008780356805	0.987035550924491	0.867432285486199	0
0.467467663316583	0.997519074646331	0.986367763476659	0.864463588959637	0
0.469970150753769	0.997977663597247	0.985648960681629	0.861436505664588	0
0.472472638190955	0.998387094706122	0.98487913970106	0.858350915696295	0
0.474975125628141	0.998746731949815	0.984058297401605	0.855206694750931	0
0.477477613065327	0.999055935973002	0.983186430364646	0.852003713984049	0
0.479980100502513	0.999314706508521	0.982263534873061	0.848741839863231	0
0.482482587939699	0.9995236193801	0.981289606915312	0.845420934012553	0
0.484985075376884	0.999684058677941	0.980264642143763	0.842040853051071	0
0.48748756281407	0.999792804348874	0.979188636011749	0.838601448419873	0
0.489990050251256	0.999849868991009	0.978061583563479	0.835102566205376	0
0.492492537688442	0.999858391912766	0.976883479562222	0.831544046949749	0
0.494995025125628	0.999818371397999	0.975654318462517	0.827925725454046	0
0.497497512562814	0.999726672043456	0.974374094397602	0.824247430570127	0
0.5	0.999583279865534	0.973042801173699	0.820508984983585	0
0.5	0.999583279865534	0.973042801173699	0.820508984983585	0
0.502502487437186	0.999726672043456	0.974374094397602	0.824247430570127	0
0.505004974874372	0.999818371397999	0.975654318462517	0.827925725454046	0
0.507507462311558	0.999858391912766	0.976883479562222	0.831544046949749	0
0.510009949748744	0.999849868991009	0.978061583563479	0.835102566205376	0
0.51251243718593	0.999792804348874	0.979188636011749	0.838601448419873	0
0.515014924623115	0.999684058677941	0.980264642143763	0.842040853051071	0
0.517517412060301	0.9995236193801	0.981289606915312	0.845420934012553	0
0.520019899497487	0.999314706508521	0.982263534873061	0.848741839863231	0
0.522522386934673	0.999055935973002	0.983186430364646	0.852003713984049	0
0.525024874371859	0.998746731949815	0.984058297401605	0.855206694750931	0
0.527527361809045	0.998387094706122	0.98487913970106	0.858350915696295	0
0.530029849246231	0.997977663597247	0.985648960681629	0.861436505664588	0
0.532532336683417	0.997519074646331	0.986367763476659	0.864463588959637	0
0.535034824120603	0.997008780356805	0.987035550924491	0.867432285486199	0
0.537537311557789	0.996449008192073	0.987652325579473	0.870342710882586	0
0.540039798994975	0.995839122251846	0.98821808971026	0.873195368268571	0
0.542542286432161	0.995179451418958	0.988732845301882	0.875989582190266	0
0.545044773869347	0.994469008794742	0.989196594056103	0.87872545535195	0
0.547547261306533	0.99370878117815	0.989609337397434	0.881403871669961	0
0.550049748743719	0.992898666780617	0.989971076466332	0.884024535349896	0
0.552552236180905	0.992037983780655	0.990281812128367	0.886587538926732	0
0.55505472361809	0.991127413863808	0.990541544966662	0.889092971449133	0
0.557557211055276	0.990166729689684	0.990750275290863	0.891540918571459	0
0.560059698492462	0.989155931169669	0.990908003128255	0.893931462640757	0
0.562562185929648	0.988095018228927	0.991014728229205	0.896264682779063	0
0.565064673366834	0.986983990748111	0.99107045007072	0.898540654962957	0
0.56756716080402	0.985822848647742	0.991075167843545	0.900759452097331	0
0.570069648241206	0.984611591807819	0.991028880465469	0.90292114408822	0
0.572572135678392	0.98335022011455	0.990931586569073	0.905025797909613	0
0.575074623115578	0.982038733465072	0.990783284507252	0.90707347766757	0
0.577577110552764	0.980677213818716	0.990583972353027	0.909064244662001	0
0.58007959798995	0.979265414769814	0.990333647890087	0.91099815744406	0
0.582582085427136	0.977803582469308	0.990032308617548	0.912875271870313	0
0.585084572864322	0.976291701290826	0.989679951747838	0.914695641155576	0
0.587587060301508	0.974729571262335	0.98927657419853	0.916459315921549	0
0.590089547738693	0.97311739206419	0.988822172596804	0.918166344242338	0
0.592592035175879	0.971455096924587	0.988316743275131	0.91981677168905	0
0.595094522613065	0.969742685686194	0.987760282262067	0.921410641369068	0
0.597597010050251	0.967980158178438	0.987152785286374	0.922947993965917	0
0.600099497487437	0.966167514225318	0.986494247772613	0.924428867774463	0
0.602601984924623	0.96430475364341	0.985784664831578	0.925853298734096	0
0.605104472361809	0.962391876243417	0.985024031263907	0.927221320459516	0
0.607606959798995	0.960428881831472	0.984212341549594	0.928532964271023	0
0.610109447236181	0.958415770206926	0.983349589846412	0.92978825921958	0
0.612611934673367	0.95635257707227	0.982435769985119	0.930987232111292	0
0.615114422110553	0.954239194459843	0.981470875463055	0.932129907530474	0
0.617616909547739	0.952075729895164	0.980454899438864	0.933216307859176	0
0.620119396984925	0.949862147229433	0.979387834693644	0.934246453294949	0
0.622621884422111	0.947598446220412	0.97826967376178	0.935220361866656	0
0.625124371859296	0.945284626616658	0.977100408717632	0.936138049449585	0
0.627626859296482	0.942920688166047	0.975880031304163	0.936999529775536	0
0.630129346733668	0.940506656976209	0.974608532896175	0.937804814444364	0
0.632631834170854	0.938042453627767	0.973285904489619	0.938553912930639	0
0.63513432160804	0.935528181659941	0.971912136695329	0.939246832590499	0
0.637636809045226	0.932963740367911	0.970487219728201	0.939883578664796	0
0.640139296482412	0.930349203469973	0.969011143402491	0.940464154282056	0
0.642641783919598	0.927684545978998	0.967483897117128	0.940988560457759	0
0.645144271356784	0.924969767567291	0.965905469852792	0.941456796092909	0
0.64764675879397	0.922204888176673	0.964275850158304	0.941868857969933	0
0.650149246231156	0.919389846628702	0.962595026138922	0.942224740747172	0
0.652651733668342	0.916524703397588	0.960862985447929	0.942524436951104	0
0.655154221105528	0.913609437829162	0.959079715271677	0.942767936965637	0
0.657656708542714	0.910644049546415	0.957245202321439	0.942955229021709	0
0.6601591959799	0.907628538151292	0.955359432824016	0.943086299182137	0
0.662661683417085	0.904562903229942	0.953422392499438	0.943161131326088	0
0.665164170854271	0.901447144367625	0.95143406655122	0.943179707131359	0
0.667666658291457	0.898281261120245	0.949394439658702	0.943142006053779	0
0.670169145728643	0.895065253044319	0.94730349595086	0.943048005305159	0
0.672671633165829	0.891799119666284	0.945161218998649	0.942897679826497	0
0.675174120603015	0.888482860506414	0.942967591795214	0.942691002264069	0
0.677676608040201	0.885116475065295	0.940722596742131	0.942428349687077	0
0.680179095477387	0.881699962827461	0.938426215624626	0.942108876407825	0
0.682681582914573	0.878233336558737	0.936078429599776	0.941732954891853	0
0.685184070351759	0.874716555821277	0.933679219176805	0.941300142026881	0
0.687686557788945	0.871149659929694	0.931228564189476	0.940811211187123	0
0.690189045226131	0.867532634999828	0.928726443782585	0.940265714108	0
0.692691532663317	0.863865480426797	0.92617283638742	0.939663606402321	0
0.695194020100502	0.860148195575734	0.923567719693893	0.939004841080364	0
0.697696507537688	0.856380779794194	0.920911070635458	0.938289368499509	0
0.700198994974874	0.852563232413152	0.91820286535199	0.937517136310808	0
0.70270148241206	0.848695552730165	0.915443079170926	0.936688089400174	0
0.705203969849246	0.844777740021377	0.912631686576276	0.935802169830615	0
0.707706457286432	0.840809803525129	0.909768661184321	0.934859316776579	0
0.710208944723618	0.836791722121365	0.906853975702106	0.933859466456695	0
0.712711432160804	0.832723496138136	0.903887601905483	0.932802552062656	0
0.71521391959799	0.828605143581275	0.900869510599437	0.931688503684528	0
0.717716407035176	0.824436653979328	0.897799671585981	0.930517248230717	0
0.720218894472362	0.820218035496804	0.894678053626412	0.929288709344289	0
0.722721381909548	0.815949260044582	0.891504624399226	0.92800280731662	0
0.725223869346734	0.811630362398261	0.8882793504642	0.926659458991888	0
0.72772635678392	0.807261306786108	0.885002197214255	0.925258577672009	0
0.730228844221106	0.802842117898147	0.88167312883541	0.923800073012385	0
0.732731331658292	0.798372793925302	0.878292108254547	0.922283850913441	0
0.735233819095477	0.793853310238101	0.874859097097849	0.920709813408026	0
0.737736306532663	0.789283689199979	0.871374055627492	0.919077858540307	0
0.740238793969849	0.784663921765794	0.867836942697466	0.917387880237664	0
0.742741281407035	0.779994013940099	0.864247715686524	0.915639768188556	0
0.745243768844221	0.775273949978573	0.86060633044574	0.913833407686431	0
0.747746256281407	0.770503728410611	0.856912741228581	0.911969076948593	0
0.750248743718593	0.765683362442609	0.853166900627982	0.910045856758407	0.00107587050123004
0.752751231155779	0.760812463335847	0.849368759502459	0.908064016169057	0.0118132843526137
0.755253718592965	0.755891789571064	0.845518266904322	0.906023025068548	0.0223954502151963
0.757756206030151	0.750920959570746	0.841615369998166	0.903923537458431	0.0328233283626599
0.760258693467337	0.74589997171322	0.837660013977334	0.90176501224336	0.0430978940169337
0.762761180904523	0.740828824217359	0.833652141984794	0.899547299427354	0.0532200975631608
0.765263668341709	0.735707515366344	0.829591695007738	0.897270243208004	0.0631909431538581
0.767766155778895	0.73053604327639	0.825478611788297	0.894933681752469	0.0730111744890807
0.77026864321608	0.725314406013099	0.821312828718747	0.892537446963044	0.082681745767438
0.772771130653266	0.720042601531592	0.817094279736458	0.890081364228939	0.0922035079090643
0.775273618090452	0.714722607725848	0.81282289619799	0.887565252164243	0.101577286644028
0.777776105527638	0.709348482431683	0.808498606767627	0.884988922331124	0.110803883103695
0.780278592964824	0.703926163260883	0.804121337284361	0.882352178948143	0.119884072548393
0.78278108040201	0.698453667861462	0.799691010621555	0.879654818581172	0.128818605050086
0.785283567839196	0.692930993696853	0.795207546547679	0.87689662981582	0.13760820507814
0.787786055276382	0.687358138138715	0.790670861568119	0.874077392915631	0.146253571292597
0.790288542713568	0.681735098398261	0.786080868763158	0.871196879452861	0.154755376311128
0.792791030150754	0.676061871612546	0.781437477615053	0.868254851922671	0.163114266442834
0.79529351758794	0.670338454742763	0.776740593820891	0.865251063335048	0.171330861381156
0.797796005025126	0.664564844613553	0.771990119100943	0.862185256777349	0.179405753915823
0.800298492462312	0.658741037893708	0.767185950983391	0.85905716495516	0.187339509546965
0.802800979899498	0.652869011077173	0.762327982587487	0.855866509702444	0.195132666075865
0.805303467336683	0.646942820524813	0.757416102383031	0.852613001463038	0.202785733181848
0.807805954773869	0.640970382331354	0.752450193940128	0.849296338736633	0.210299191944181
0.810308442211055	0.634943772502691	0.747430135657237	0.84591620749343	0.21767349432145
0.812810929648241	0.628870906717473	0.742355800473888	0.842472280549219	0.224909062587105
0.815313417085427	0.622743860520403	0.737227055563412	0.838964216898669	0.232006288711018
0.817815904522613	0.616568569164363	0.732043762002199	0.835391661008309	0.238965533698155
0.820318391959799	0.610343047670585	0.726805774416955	0.831754242059597	0.245787126849653
0.822820879396985	0.604067290781516	0.721512940608188	0.828051573141013	0.252471364990479
0.825323366834171	0.597741292951576	0.716165101142832	0.824283250387367	0.259018511618043
0.827825854271357	0.591365048308371	0.71076208892036	0.820448852057546	0.265428795982292
0.830328341708543	0.584938550667269	0.705303728705457	0.81654793754835	0.271702412092054
0.832830829145729	0.578461793477441	0.699789836624241	0.812580046338285	0.277839517641243
0.835333316582915	0.571934769790788	0.694220219624036	0.808544696854368	0.283840232848269
0.8378358040201	0.565357472256458	0.688594674890226	0.804441385258885	0.289704639200227
0.840338291457286	0.558729893062809	0.682912989216397	0.800269584142716	0.295432778097111
0.842840778894472	0.552052023966416	0.677174938326142	0.796028741122414	0.301024649383334
0.845343266331658	0.545323856163237	0.67138028613893	0.791718277330732	0.306480209761232
0.847845753768844	0.538545380307208	0.665528783975737	0.787337585786191	0.31179937107185
0.85034824120603	0.531718566441249	0.659620169698425	0.78288602964443	0.316981998340144
0.852850728643216	0.524837463998699	0.653654166776225	0.77836294029309	0.32202790813351
0.855353216080402	0.517908001649173	0.647630483272462	0.773767615307157	0.326936865815766
0.857855703517588	0.510928187345108	0.641548810742123	0.76909931622769	0.331708583545804
0.860358190954774	0.503898008177205	0.635408823030635	0.764357266155399	0.336342717607113
0.86286067839196	0.496817450384597	0.629210174968797	0.75954064713847	0.340838865608299
0.865363165829146	0.4896864991461	0.622952500939842	0.754648597332666	0.345196563432473
0.867865653266332	0.482505138667583	0.616635413319905	0.749680207909718	0.349415281917109
0.870368140703518	0.475273351906027	0.610258500767179	0.744634519686855	0.353494423234256
0.872870628140703	0.46799112059213	0.603821326344602	0.739510519446741	0.357433316933585
0.875373115577889	0.460658425032251	0.597323425460017	0.734307135910326	0.361231215621097
0.877875603015075	0.453275244016511	0.59076430359771	0.729023235328471	0.364887290223655
0.880378090452261	0.445841554591468	0.584143433817694	0.723657616639893	0.368400624798604
0.882880577889447	0.438357332025264	0.577460253996187	0.718209006149722	0.371770210833138
0.885383065326633	0.430822549478592	0.570714163768807	0.712676051665459	0.374994940972411
0.887885552763819	0.423237177867298	0.563904521144567	0.707057316026167	0.378073602105319
0.890388040201005	0.415601185543466	0.557030638744272	0.701351269943995	0.381004867735419
0.892890527638191	0.407914538150458	0.550091779610168	0.695556284068351	0.383787289530146
0.895393015075377	0.40017719812354	0.543087152527923	0.689670620171278	0.386419287953642
0.897895502512563	0.392389124516703	0.536015906812328	0.683692421328874	0.38889914186618
0.900397989949749	0.384550272453605	0.528877126461098	0.677619700961886	0.3912249770547
0.902900477386935	0.37666059272037	0.521669823489445	0.671450330566438	0.393394752761517
0.905402964824121	0.36872003121183	0.514392930595478	0.665182025945945	0.395406247974962
0.907905452261307	0.360728528308154	0.507045292760489	0.658812331710982	0.397257044618217
0.910407939698492	0.352686018156836	0.499625657652082	0.652338603781856	0.398944509340958
0.912910427135678	0.344592427814431	0.49213266490167	0.645757989569131	0.400465772805244
0.915412914572864	0.336447676309437	0.48456483370125	0.639067405450674	0.401817706183628
0.91791540201005	0.328251673457767	0.476920548706333	0.632263511085373	0.402996894469473
0.920417889447236	0.320004318537168	0.469198043758719	0.625342680006883	0.403999605944453
0.922920376884422	0.311705498694158	0.461395383169754	0.618300965827128	0.404821757189668
0.925422864321608	0.303355087058029	0.453510439988479	0.611134063226329	0.405458872876602
0.927925351758794	0.29495294049062	0.445540870762217	0.603837262723642	0.405906039145103
0.93042783919598	0.286498896887621	0.437484085959178	0.596405397983864	0.40615784952698
0.932930326633166	0.27799277192341	0.429337215280897	0.588832784112959	0.406208341732987
0.935432814070352	0.269434355099175	0.42109706662344	0.581113145001382	0.406050923462278
0.937935301507538	0.260823404915482	0.412760157593042	0.573239527268794	0.405678284694184
0.940437788944724	0.252159642931537	0.404322336601861	0.565204197685708	0.405082293457375
0.94294027638191	0.243442746400768	0.395779112107283	0.556998520063198	0.404253870933833
0.945442763819095	0.234672339065293	0.387125571137809	0.548612806400579	0.403182761590053
0.947945251256281	0.225847979548031	0.378355870444433	0.540036135452602	0.401857668799032
0.950447738693467	0.216969146574578	0.369463431061037	0.531256129641237	0.400265551976923
0.952950226130653	0.208035219962519	0.36044069811162	0.522258678102108	0.398391667824425
0.955452713567839	0.199045455886687	0.351278940098064	0.513027589219432	0.39621914270022
0.957955201005025	0.189998954292959	0.34196799363	0.50354414960262	0.393728532226018
0.960457688442211	0.180894615374756	0.332495934529202	0.493786637235816	0.390897256402017
0.962960175879397	0.17173108054825	0.322849033243091	0.483729261098931	0.387698864516485
0.965462663316583	0.162506651033673	0.313009643819638	0.473341661872409	0.384102062943991
0.967965150753769	0.153219173381486	0.302957743039876	0.462587267559349	0.38006940558107
0.970467638190955	0.143866255006475	0.292668325945535	0.451421549179946	0.375555492624588
0.972970125628141	0.134443182171313	0.282110286950948	0.43978936464311	0.370504432828883
0.975472613065327	0.12494611228594	0.271244235367538	0.4276215396459	0.364846166634901
0.977975100502513	0.115368059983302	0.260019216621319	0.414828775615626	0.358490960199685
0.980477587939699	0.105699938967527	0.248367600898272	0.401293213647981	0.351320828252216
0.982980075376884	0.0959273602830984	0.236196709120272	0.386854015157154	0.343175512883942
0.98548256281407	0.0860293218727339	0.223374279446471	0.371282427228965	0.333828139532477
0.987985050251256	0.0759725089551505	0.209701202715281	0.354234930588959	0.322939536919595
0.990487537688442	0.0656973361115269	0.194854810989474	0.335155539475628	0.309963087181729
0.992990025125628	0.0550881852280509	0.178252198413205	0.313039344496342	0.29391462115077
0.995492512562814	0.0438757649792371	0.158633720406508	0.285708163522241	0.272667716350956
0.997995	0.0311571999116068	0.132058739136354	0.246291373294246	0.239527363295727
0.998	0.0311284502625786	0.131990922763005	0.246186884113142	0.239435954330557
0.998005012531328	0.031099605970921	0.131922838694533	0.246081961369122	0.239344148451605
0.998010025062657	0.0310707389620089	0.131854656351251	0.2459768659732	0.239252173810553
0.998015037593985	0.0310418491343648	0.131786375307019	0.245871597167784	0.239160029667684
0.998020050125313	0.0310126963258051	0.13171799513264	0.245766154189921	0.239067715278636
0.998025062656642	0.0309837605534725	0.131649515396102	0.245660536271373	0.238975229893795
0.99803007518797	0.0309548016538766	0.1315809356619	0.245554742638532	0.238882572758074
0.998035087719298	0.0309258195227425	0.131512255491859	0.245448772512328	0.238789743111442
0.998040100250627	0.0308968140550723	0.131443474445109	0.245342625108259	0.238696740188246
0.998045112781955	0.0308677851451333	0.131374592076925	0.245236299636193	0.238603563217372
0.998050125313283	0.0308387326864583	0.131305607939896	0.245129795300488	0.238510211422025
0.998055137844612	0.0308096565718274	0.131236521583596	0.245023111299826	0.238416684020939
0.99806015037594	0.030780556693275	0.131167332554044	0.244916246827214	0.238322980225819
0.998065162907268	0.0307514329420695	0.131098040394326	0.244809201069864	0.238229099243887
0.998070175438596	0.0307222852087153	0.131028644644284	0.244701973209185	0.238135040276112
0.998075187969925	0.030693113382942	0.130959144840292	0.244594562420729	0.238040802517827
0.998080200501253	0.0306639173536931	0.130889540515373	0.244486967874126	0.237946385158578
0.998085213032581	0.0306346970091252	0.130819831199548	0.244379188732991	0.237851787382416
0.99809022556391	0.0306054547938399	0.130750016419385	0.24427122415494	0.237757008366819
0.998095238095238	0.03057618292266	0.130680095697845	0.244163073291474	0.237662047283757
0.998100250626566	0.0305468889530558	0.130610068554723	0.244054735287893	0.237566903299178
0.998105263157895	0.0305175702126979	0.130539934505935	0.243946209283294	0.237471575572525
0.998110275689223	0.0304882265856782	0.130469693064292	0.243837494410522	0.237376063257669
0.998115288220551	0.0304588579552475	0.130399343738745	0.243728589795994	0.23728036550201
0.99812030075188	0.0304294642038089	0.130328886035196	0.243619494559763	0.237184481446523
0.998125313283208	0.0304000452129176	0.13025831945544	0.243510207815407	0.237088410225957
0.998130325814536	0.0303706008632577	0.130187643497621	0.243400728669945	0.236992150969014
0.998135338345865	0.0303411310346489	0.130116857656562	0.243291056223782	0.236895702797168
0.998140350877193	0.0303116356060277	0.130045961423116	0.243181189570672	0.23679906482629
0.998145363408521	0.0302821144554426	0.129974954284194	0.243071127797588	0.236702236164884
0.99815037593985	0.0302525674600446	0.1299038357236	0.242960869984693	0.236605215915099
0.998155388471178	0.0302229944960787	0.129832605220541	0.242850415205302	0.236508003172614
0.998160401002506	0.0301933954388723	0.129761262250599	0.242739762525727	0.236410597025738
0.998165413533835	0.0301637701628314	0.129689806285806	0.242630891002777	0.236312996556276
0.998170426065163	0.0301341185414224	0.12961823679379	0.242519839693718	0.236215200839088
0.998175438596491	0.0301046805109623	0.129546553238253	0.242406607643545	0.236117208942026
0.99818045112782	0.0300749758156413	0.129474755078906	0.242295153885038	0.236019019925906
0.998185463659148	0.0300452443895625	0.129402841771567	0.24218349745118	0.235920632843769
0.998190476190476	0.0300154861024743	0.129330812767907	0.242071637365078	0.23582204674245
0.998195488721805	0.0299857008230383	0.129258667514906	0.241959572642299	0.235723260660757
0.998200501253133	0.0299558884188436	0.129186405456214	0.241847302290896	0.23562427363042
0.998205513784461	0.0299260487566208	0.129114026030648	0.241734825311297	0.235525084675499
0.998210526315789	0.0298961817019451	0.129041528672818	0.241622140696206	0.235425692812569
0.998215538847118	0.029866287119519	0.128968912812752	0.241509247430521	0.235326097050879
0.998220551378446	0.0298363648728817	0.12889617787688	0.241396144491262	0.235226296391473
0.998225563909774	0.0298064148245441	0.128823323286518	0.241282830847517	0.235126289827914
0.998230576441103	0.0297764368359865	0.128750348458599	0.241169685660425	0.235026076345795
0.998235588972431	0.029746430767668	0.128677252805842	0.241055947479063	0.234925654923064
0.998240601503759	0.0297163964788531	0.12860403573593	0.240941995451838	0.234825024529067
0.998245614035088	0.029686333827834	0.128530696652355	0.24082782851551	0.234724184125438
0.998250626566416	0.029656242671722	0.12845723495373	0.24071344559693	0.234623132665647
0.998255639097744	0.0296261228665946	0.128383650033898	0.24059884561639	0.234521869094408
0.998260651629073	0.0295959742672767	0.128309941282078	0.2404840274846	0.234420392348655
0.998265664160401	0.0295657967275501	0.128236108082672	0.240368990103424	0.234318701356478
0.998270676691729	0.0295355901000323	0.128162149815008	0.240253732366629	0.234216795037299
0.998275689223058	0.0295053542362319	0.128088065853582	0.240138253159557	0.234114672302168
0.998280701754386	0.0294750889863285	0.128013855568067	0.240022551357378	0.234012332053226
0.998285714285714	0.0294447941994087	0.127939518322824	0.239906625826157	0.233909773183547
0.998290726817043	0.029414469723437	0.127865053477494	0.239790475424617	0.233806994577806
0.998295739348371	0.029384115405036	0.12779046038633	0.239674098999403	0.233703995110907
0.998300751879699	0.0293537310896753	0.12771573839809	0.239557495389019	0.233600773649207
0.998305764411028	0.0293233166215083	0.127640886856954	0.239440663423736	0.233497329049548
0.998310776942356	0.0292928718435592	0.12756590510109	0.239323601924096	0.233393660159309
0.998315789473684	0.0292623965974203	0.127490792463718	0.239206309699031	0.233289765816402
0.998320802005012	0.0292318907235836	0.127415548272744	0.239088785549635	0.233185644849657
0.998325814536341	0.0292013540610838	0.127340171849961	0.238971028265081	0.233081296077375
0.998330827067669	0.0291707864477526	0.127264662512316	0.238853036626873	0.232976718308917
0.998335839598998	0.0291401877200454	0.127189019570314	0.238734809404311	0.232871910342984
0.998340852130326	0.0291095577130743	0.127113242329811	0.238616345358242	0.232766870968862
0.998345864661654	0.029078896260655	0.127037330089857	0.238497643237644	0.232661598965559
0.998350877192982	0.0290482031952416	0.126961282144558	0.238378701783136	0.232556093101527
0.998355889724311	0.0290174783476663	0.126885097781551	0.238259519720322	0.232450352135112
0.998360902255639	0.0289867215477583	0.126808776282806	0.238140095771021	0.232344374814169
0.998365914786967	0.0289559326236174	0.12673231692403	0.238020428638727	0.232238159875901
0.998370927318296	0.0289251114019853	0.126655718975113	0.237900517022446	0.232131706046881
0.998375939849624	0.0288942577082429	0.126578981699664	0.23778035960407	0.232025012042625
0.998380952380952	0.0288633713661962	0.126502104355065	0.237659955060043	0.231918076567823
0.998385964912281	0.0288324521982681	0.126425086192463	0.237539302050833	0.231810898315956
0.998390977443609	0.028801500025284	0.126347926456402	0.237418399229414	0.231703475969462
0.998395989974937	0.0287705146666377	0.126270624385143	0.23729724523263	0.23159580819916
0.998401002506266	0.0287394959401131	0.126193179210617	0.237175838689413	0.231487893664714
0.998406015037594	0.0287084436619438	0.12611559015782	0.237054178215581	0.231379731013542
0.998411027568922	0.0286773576469234	0.126037856445124	0.236932262414282	0.231271318881884
0.998416040100251	0.0286462377080615	0.125959977284175	0.236810089877472	0.231162655893857
0.998421052631579	0.0286150836569054	0.125881951880018	0.236687659183393	0.231053740661463
0.998426065162907	0.0285838953032922	0.125803779430413	0.236564968897841	0.230944571784207
0.998431077694236	0.0285526724554325	0.125725459126453	0.236442017576096	0.23083514785016
0.998436090225564	0.0285214149200169	0.125646990151579	0.236318803760563	0.230725467433768
0.998441102756892	0.0284901225017009	0.125568371682838	0.236195325977081	0.230615529097457
0.998446115288221	0.0284587950038434	0.125489602889428	0.236071582741775	0.23050533139074
0.998451127819549	0.0284274322277895	0.125410682933315	0.235947572555971	0.230394872850266
0.998456140350877	0.0283960339732511	0.125331610969211	0.235823293909386	0.230284151999214
0.998461152882205	0.0283646000381779	0.125252386143998	0.235698745276336	0.230173167347766
0.998466165413534	0.0283331301416292	0.12517300759765	0.235573925118523	0.230061917392804
0.998471177944862	0.0283016242317954	0.125093474461201	0.235448831881867	0.229950400617153
0.998476190476191	0.0282700820245274	0.125013785859035	0.2353234640007	0.229838615489998
0.998481203007519	0.0282385033101454	0.124933940907059	0.23519781989214	0.229726560466912
0.998486215538847	0.0282068878879332	0.124853938713113	0.235071897964468	0.229614233988938
0.998491228070175	0.028175235513805	0.124773778377454	0.234945696603379	0.22950163448277
0.998496240601504	0.0281435460035879	0.124693458991464	0.23481921418651	0.229388760360951
0.998501253132832	0.0281118191402698	0.124612979638649	0.234692449074488	0.229275610021307
0.99850626566416	0.0280800546843495	0.124532339393969	0.234565399608198	0.22916218184656
0.998511278195489	0.0280482524143107	0.124451537324017	0.234438064120574	0.229048474204394
0.998516290726817	0.0280164121284675	0.124370572486516	0.23431044092482	0.228934485447683
0.998521303258145	0.0279845335912684	0.124289443930557	0.234182528319821	0.228820213913295
0.998526315789474	0.0279526165753441	0.124208150696562	0.234054324586992	0.228705657922905
0.998531328320802	0.0279206608517648	0.124126691815482	0.23392582799218	0.228590815782159
0.99853634085213	0.0278886661890766	0.124045066309855	0.233797036784334	0.228475685780772
0.998541353383459	0.0278566323536957	0.123963273192845	0.233667949198319	0.228360266191914
0.998546365914787	0.0278245591100701	0.123881311467719	0.233538563450392	0.228244555272797
0.998551378446115	0.0277924462201332	0.123799180129222	0.233408877737509	0.22812855126362
0.998556390977444	0.0277599895742723	0.123716878161943	0.233278890243936	0.228012252387697
0.998561403508772	0.0277277966697724	0.123634404540877	0.233148599132762	0.227895656851618
0.9985664160401	0.0276955633916755	0.123551758231295	0.233018002552379	0.227778762843967
0.998571428571429	0.0276632894931754	0.123468938188718	0.232887098631732	0.227661568536431
0.998576441102757	0.0276309747250158	0.123385943358365	0.232755885477358	0.227544072082379
0.998581453634085	0.027598618835268	0.123302772675118	0.232624361185813	0.227426271617526
0.998586466165414	0.0275662215697693	0.123219425063918	0.23249252383035	0.227308165259171
0.998591478696742	0.0275337826720587	0.123135899438931	0.232360371464719	0.227189751106188
0.99859649122807	0.0275013018828277	0.123052194703762	0.232227902121949	0.227071027238147
0.998601503759398	0.0274687789406237	0.122968309751708	0.23209511382283	0.226951991716562
0.998606516290727	0.0274362135812824	0.122884243464497	0.231962004561548	0.226832642582752
0.998611528822055	0.0274036055379601	0.122799994712994	0.231828572313845	0.226712977859112
0.998616541353384	0.027370954541415	0.122715562357294	0.231694815038488	0.226592995547893
0.998621553884712	0.0273382603195264	0.122630945245617	0.231560730668479	0.226472693631505
0.99862656641604	0.0273055225977259	0.122546142215006	0.231426317118684	0.22635207007175
0.998631578947368	0.027272741098514	0.122461152090645	0.231291572284351	0.226231122809704
0.998636591478697	0.0272399155417115	0.122375973686252	0.231156494036929	0.226109849765942
0.998641604010025	0.0272070456443967	0.122290605803031	0.231021080228858	0.225988248839723
0.998646616541353	0.0271741311207876	0.122205047230455	0.23088532868476	0.22586631790837
0.998651629072682	0.0271411716821033	0.122119296745622	0.230749237217895	0.225744054827854
0.99865664160401	0.0271081670368253	0.122033353112726	0.230612803607668	0.225621457431747
0.998661654135338	0.0270751168903497	0.121947215084118	0.230476025614053	0.22549852353128
0.998666666666667	0.0270420209451588	0.12186088139839	0.230338900977314	0.225375250915256
0.998671679197995	0.027008878900664	0.12177435078201	0.230201427409225	0.225251637348604
0.998676691729323	0.0269756904531493	0.121687621947238	0.230063602605796	0.225127680573591
0.998681704260652	0.0269424552958831	0.121600693593901	0.229925424227343	0.225003378308608
0.99868671679198	0.0269091731189118	0.121513564407565	0.229786889917864	0.224878728247626
0.998691729323308	0.0268758436090028	0.121426233060407	0.229647997292254	0.224753728060468
0.998696741854637	0.0268424664497299	0.121338698210322	0.229508743944716	0.224628375392169
0.998701754385965	0.0268090413214632	0.12125095850137	0.229369127439985	0.22450266786224
0.998706766917293	0.0267755679008892	0.121163012562913	0.229229145312555	0.224376603065329
0.998711779448622	0.0267420458618376	0.121074859009738	0.22908879508229	0.224250178569869
0.99871679197995	0.0267084748740434	0.120986496442168	0.228948074232136	0.224123391917643
0.998721804511278	0.0266751584762037	0.120897923445008	0.228806980220309	0.223996240624383
0.998726817042606	0.0266414885871262	0.120809138588224	0.228665510483465	0.223868722178533
0.998731829573935	0.0266077687246003	0.12072014042583	0.228523662420527	0.223740834041113
0.998736842105263	0.0265739985719808	0.120630927496829	0.228381433404142	0.223612573645048
0.998741854636591	0.0265401777813851	0.120541498323579	0.228238820785634	0.223483938395154
0.99874686716792	0.0265063059593814	0.120451851412634	0.228095821878443	0.223354925667672
0.998751879699248	0.0264723827923588	0.120361985253996	0.227952433972368	0.223225532809409
0.998756892230576	0.0264384079066218	0.120271898321278	0.22780865432199	0.22309575713767
0.998761904761905	0.0264043809392104	0.120181589070635	0.22766448015161	0.222965595940033
0.998766917293233	0.0263703015224139	0.120091055941681	0.22751990866226	0.222835046472922
0.998771929824561	0.0263361692851383	0.120000297355938	0.227374937010042	0.222704105962428
0.99877694235589	0.0263019838517078	0.119909311717614	0.227229562333126	0.222572771602629
0.998781954887218	0.0262677448424349	0.119818097413066	0.227083781727398	0.22244104055631
0.998786967418546	0.0262334518882561	0.119726652809963	0.22693759225589	0.222308909953058
0.998791979949875	0.0261991045563143	0.119634976257561	0.226790990951591	0.222176376890304
0.998796992481203	0.0261647024986147	0.119543066086592	0.226643974815703	0.222043438431221
0.998802005012531	0.0261302453031779	0.119450920608082	0.226496540806114	0.221910091605396
0.99880701754386	0.0260957325684283	0.119358538114277	0.226348685855199	0.221776333408064
0.998812030075188	0.0260611638882583	0.119265916877158	0.226200406853549	0.221642160799191
0.998817042606516	0.0260265388518695	0.119173055148997	0.226051700655395	0.22150757070276
0.998822055137845	0.025991857043699	0.119079951161428	0.225902564080683	0.221372560006912
0.998827067669173	0.0259571180434127	0.118986603125592	0.225752993909314	0.22123712556307
0.998832080200501	0.0259223214257577	0.11889300923145	0.225602986886827	0.221101264185026
0.99883709273183	0.0258874667605794	0.118799167647735	0.225452539717531	0.220964972648517
0.998842105263158	0.0258525536127613	0.118705076521346	0.225301649062328	0.220828247691147
0.998847117794486	0.0258175815419153	0.118610733977108	0.22515031154823	0.220691086010209
0.998852130325815	0.0257825501024641	0.118516138117643	0.224998523757818	0.220553484264226
0.998857142857143	0.0257474588437796	0.118421287022264	0.224846282233539	0.220415439070687
0.998862155388471	0.0257123073095215	0.118326178747608	0.224693583483969	0.220276947005748
0.998867167919799	0.0256770950381834	0.118230811326519	0.224540423954762	0.220138004603582
0.998872180451128	0.0256418215626057	0.118135182768009	0.224386800066293	0.219998608355944
0.998877192982456	0.0256064864098451	0.118039291056553	0.224232708187313	0.219858754711056
0.998882205513784	0.0255710891015404	0.117943134152117	0.224078144644643	0.219718440073409
0.998887218045113	0.0255356291533548	0.117846709989215	0.22392310571565	0.219577660802109
0.998892230576441	0.025500106074736	0.117750016476798	0.223767587636159	0.21943641321093
0.998897243107769	0.0254645193696632	0.11765305149798	0.223611586587481	0.219294693567518
0.998902255639098	0.0254288685355617	0.117555812909176	0.223455098707553	0.219152498091705
0.998907268170426	0.0253931530638038	0.11745829854015	0.223298120084313	0.219009822956037
0.998912280701754	0.0253573724393428	0.117360506192597	0.223140646760521	0.218866664283586
0.998917293233083	0.0253215261408441	0.117262433641176	0.22298267471912	0.21872301814823
0.998922305764411	0.0252856136403455	0.11716407863154	0.222824199902212	0.218578880572917
0.998927318295739	0.0252496344030635	0.117065438880703	0.222665218183772	0.218434247529487
0.998932330827068	0.0252135878875178	0.116966512076348	0.222505725405088	0.218289114936883
0.998937343358396	0.0251774735455453	0.116867295876224	0.222345717333496	0.21814347866123
0.998942355889724	0.02514129082164	0.116767787907475	0.222185189698442	0.21799733451449
0.998947368421053	0.0251050391533976	0.116667985766627	0.222024138153871	0.217850678252943
0.998952380952381	0.0250687179708757	0.116567887018451	0.2218625583131	0.217703505576769
0.998957393483709	0.0250323266970294	0.1164674891955	0.221700445727962	0.217555812129127
0.998962406015038	0.0249958647471979	0.116366789797836	0.221537795875247	0.217407593494876
0.998967418546366	0.0249593315288105	0.116265786292462	0.221374604202304	0.217258845198982
0.998972431077694	0.0249227264418058	0.116164476112017	0.22121086605823	0.217109562706576
0.998977443609023	0.0248860488778422	0.116062856654958	0.221046576758458	0.216959741421171
0.998982456140351	0.0248492982209641	0.11596092528439	0.220881731533467	0.216809376683152
0.998987468671679	0.0248124738464314	0.115858679328099	0.220716325571332	0.216658463769289
0.998992481203008	0.0247755751215558	0.115756116076822	0.220550353968567	0.216506997891299
0.998997493734336	0.0247386014047618	0.115653232784512	0.220383811777418	0.216354974194445
0.999002506265664	0.0247015520459587	0.115550026667066	0.220216693959499	0.216202387756547
0.999007518796992	0.024664426386237	0.115446494902217	0.220048995422483	0.216049233586414
0.999012531328321	0.0246272237575346	0.115342634627861	0.219880710994765	0.215895506622768
0.999017543859649	0.0245899434824621	0.115238442942351	0.219711835433236	0.215741201732916
0.999022556390977	0.0245525848745555	0.115133916902974	0.219542363429196	0.215586313711022
0.999027568922306	0.0245151472375115	0.115029053525342	0.21937228958029	0.215430837276773
0.999032581453634	0.0244776298654264	0.114923849782816	0.219201608423099	0.215274767074634
0.999037593984962	0.0244400320423935	0.114818302605534	0.219030314397171	0.215118097671066
0.999042606516291	0.024402353042464	0.114712408879468	0.218858401888543	0.214960823554556
0.999047619047619	0.0243645921293553	0.114606165445734	0.218685865181575	0.214802939132329
0.999052631578947	0.0243267485560463	0.114499569099551	0.21851269847907	0.214644438730056
0.999057644110276	0.0242888215652601	0.114392616589195	0.218338895902877	0.214485316589998
0.999062656641604	0.0242508103882951	0.114285304615575	0.218164451482613	0.214325566868856
0.999067669172932	0.0242127142454553	0.114177629830701	0.217989359166084	0.214165183635984
0.999072681704261	0.0241745323456582	0.114069588837125	0.217813612815787	0.214004160872288
0.999077694235589	0.0241362638864671	0.113961178186578	0.217637206178428	0.213842492468148
0.999082706766917	0.0240979080530734	0.113852394379193	0.217460132925149	0.213680172221026
0.999087719298246	0.0240594640190836	0.113743233862282	0.217282386641009	0.213517193834059
0.999092731829574	0.0240209309454236	0.113633693029389	0.217103960778621	0.213353550914234
0.999097744360902	0.023982307980524	0.113523768219004	0.21692484872503	0.213189236969833
0.999102756892231	0.0239435942602245	0.113413455713661	0.216745043741519	0.21302424540845
0.999107769423559	0.0239047889068052	0.113302751738204	0.216564538992482	0.212858569535628
0.999112781954887	0.0238658910295498	0.113191652459338	0.216383327552457	0.212692202551388
0.999117794486216	0.023826899723745	0.113080153983962	0.216201402361304	0.212525137549249
0.999122807017544	0.0237878140710731	0.112968252357781	0.216018756250101	0.212357367513082
0.999127819548872	0.0237486331384765	0.11285594356423	0.215835381949914	0.212188885314892
0.999132832080201	0.0237093559788936	0.11274322352299	0.215651272058798	0.212019683712598
0.999137844611529	0.0236699816300308	0.112630088088523	0.215466419091343	0.211849755347312
0.999142857142857	0.0236305091144554	0.112516533049008	0.215280815380022	0.211679092740876
0.999147869674185	0.0235909374391244	0.112402554124517	0.21509445320339	0.211507688293446
0.999152882205514	0.0235512655954341	0.112288146965621	0.21490732465042	0.211335534280156
0.999157894736842	0.023511492558333	0.112173307151654	0.214719421724291	0.211162622848702
0.99916290726817	0.0234716172860547	0.11205803018964	0.214530737040249	0.210988946016712
0.999167919799499	0.0234316387202879	0.111942311511976	0.214341260008454	0.210814495668193
0.999172932330827	0.0233915557850234	0.111826146475343	0.214150985302682	0.210639263550882
0.999177944862155	0.0233513673867166	0.111709530358536	0.213959901244565	0.210463241273007
0.999182957393484	0.0233110724137124	0.111592458360917	0.2137680014585	0.210286420300037
0.999187969924812	0.0232706697356799	0.111474925600386	0.213575276305964	0.210108791951143
0.99919298245614	0.0232301582035203	0.111356927111867	0.213381716805885	0.20993034739658
0.999197994987469	0.0231895366486475	0.111238457844636	0.213187313750779	0.209751077653084
0.999203007518797	0.023148803882567	0.111119512661065	0.212992057847716	0.209570973580686
0.999208020050125	0.0231079586966235	0.111000086334411	0.212795939599535	0.209390025879494
0.999213032581454	0.0230669998612011	0.110880173546112	0.212598949351936	0.209208225084579
0.999218045112782	0.0230259261255239	0.110759768884227	0.212401077264968	0.209025561563501
0.99922305764411	0.0229847362170595	0.110638866841122	0.212202313347406	0.208842025511012
0.999228070175439	0.022943428840701	0.110517461810572	0.212002647422325	0.208657606945547
0.999233082706767	0.0229020026788777	0.110395548085857	0.211802069110209	0.208472295704402
0.999238095238095	0.0228604563901685	0.110273119857319	0.211600567860859	0.208286081439421
0.999243107769424	0.022818788609623	0.110150171209579	0.211398132936227	0.208098953612654
0.999248120300752	0.0227769979474668	0.110026696118938	0.211194753366912	0.207910901491036
0.99925313283208	0.0227350829885872	0.10990268845051	0.210990418012639	0.207721914141719
0.999258145363409	0.0226930422923713	0.109778141955805	0.210785115527174	0.207531980427119
0.999263157894737	0.0226508743915487	0.10965305026949	0.210578834320548	0.207341088999264
0.999268170426065	0.0226085777918388	0.109527406906483	0.210371562606403	0.207149228294854
0.999273182957394	0.0225661509710137	0.109401205258758	0.210163288367311	0.206956386529068
0.999278195488722	0.0225236723747766	0.1092744385924	0.20995399935067	0.206762551690093
0.99928320802005	0.0224809804303183	0.109147100044257	0.209743683072272	0.206567711533393
0.999288220551378	0.0224381535239147	0.109019182617919	0.209532326804055	0.206371853574924
0.999293233082707	0.0223951900146759	0.10889067918129	0.209319917566027	0.206174965085036
0.999298245614035	0.022352088230178	0.108761582461684	0.209106442119566	0.205977033081965
0.999303258145363	0.0223088464652445	0.10863188504327	0.208891886965892	0.20577804432474
0.999308270676692	0.0222654629816863	0.108501579362283	0.208676238335326	0.205577985306032
0.99931328320802	0.0222219360066929	0.108370657703272	0.208459482176673	0.205376842245363
0.999318295739348	0.0221782637325079	0.108239112195065	0.208241604155516	0.205174601080643
0.999323308270677	0.0221344443150935	0.108106934806042	0.208022589641109	0.204971247461069
0.999328320802005	0.02209047587324	0.107974117340187	0.207802423702646	0.204766766738573
0.999333333333333	0.0220463564876466	0.107840651431814	0.207581091097318	0.204561143959513
0.999338345864662	0.0220020841996796	0.107706528541453	0.207358576263508	0.204354363855778
0.99934335839599	0.0219576570103452	0.107571739950169	0.2071348633082	0.204146410835909
0.999348370927318	0.0219130728791516	0.107436276755166	0.206909935997326	0.203937268975613
0.999353383458647	0.0218683297228343	0.107300129863523	0.206683777758352	0.203726922008201
0.999358395989975	0.021823425414344	0.10716328998731	0.206456371650196	0.203515353314137
0.999363408521303	0.0217783577811147	0.10702574763761	0.206227700366205	0.203302545910481
0.999368421052632	0.0217331246043322	0.106887493118492	0.205997746220218	0.203088482440741
0.99937343358396	0.0216877236170139	0.106748516520941	0.205766491130212	0.202873145162598
0.999378446115288	0.0216421525029195	0.106608807716025	0.205533916613893	0.202656515937155
0.999383458646617	0.0215964088951212	0.106468356348742	0.205300003773198	0.202438576215559
0.999388471177945	0.0215504903739385	0.106327151830827	0.205064733278607	0.202219307027387
0.999393483709273	0.0215043944659152	0.106185183333152	0.204828085355563	0.201998688967101
0.999398496240602	0.0214581186419195	0.106042439778863	0.204590039778121	0.201776702179939
0.99940350877193	0.0214116603155824	0.105898909835019	0.204350575849107	0.201553326348432
0.999408521303258	0.0213650168409756	0.105754581904643	0.204109672380624	0.20132854067691
0.999413533834586	0.0213181855114341	0.105609444118611	0.203867307685823	0.20110232387647
0.999418546365915	0.0212711635570714	0.105463484326019	0.203623459563947	0.200874654148721
0.999423558897243	0.0212239481433119	0.105316690085846	0.203378105272027	0.200645509169008
0.999428571428571	0.0211765363678808	0.10516904865677	0.203131221517348	0.200414866069212
0.9994335839599	0.0211289252596181	0.105020546987618	0.202882784439226	0.200182701419282
0.999438596491228	0.0210811117754807	0.104871171706725	0.202632769580694	0.199948991208662
0.999443609022556	0.0210330927986913	0.104720909111363	0.202381151880837	0.199713710825854
0.999448621553885	0.0209848651356132	0.104570064355501	0.202127905640505	0.199476835038706
0.999453634085213	0.0209364255135693	0.104417984639365	0.201873004512199	0.199238337972016
0.999458646616541	0.0208877705782524	0.104264974397294	0.201616421470053	0.198998193085776
0.99946365914787	0.0208388968905517	0.10411101848346	0.201358128789128	0.198756373150966
0.999468671679198	0.0207898009238056	0.103956101359118	0.201098098021272	0.198512850225662
0.999473684210526	0.020740479060417	0.103800207078534	0.200836299962241	0.198267595629001
0.999478696741855	0.0206909275892692	0.10364331927433	0.200572704636839	0.198020579914457
0.999483709273183	0.0206411427016716	0.103485421142096	0.200307281255972	0.197771772841805
0.999488721804511	0.0205911204881703	0.103326176235204	0.200039998199057	0.197521143347384
0.99949373433584	0.0205408569348197	0.103166205205758	0.199770822976508	0.197268659513988
0.999498746867168	0.0204903479191858	0.103005170648243	0.199499722197692	0.197014288537869
0.999503759398496	0.0204395892066032	0.102843053841844	0.199226661536982	0.196757996695509
0.999508771929825	0.0203885764452919	0.10267983553967	0.198951605699094	0.19649974930761
0.999513784461153	0.0203373051628598	0.10251549594976	0.198674518379597	0.196239510702253
0.999518796992481	0.0202857707608243	0.102350014712525	0.198395362225577	0.195977244175835
0.999523809523809	0.0202339685098297	0.102183370879231	0.198114098793488	0.195712911951744
0.999528822055138	0.0201818935450916	0.102015542887728	0.197830688508855	0.195446475137852
0.999533834586466	0.020129540860079	0.101846508538598	0.197545090616029	0.195177893680294
0.999538847117795	0.0200769053016519	0.101676244968045	0.1972572631299	0.194907126316573
0.999543859649123	0.0200239815636114	0.101504728621679	0.196967162790006	0.194634130525049
0.999548872180451	0.0199707641806192	0.101331935224685	0.196674745001345	0.194358862471879
0.999553884711779	0.0199172475214679	0.101157839752067	0.19637996377934	0.194081276955999
0.999558897243108	0.0198634257820399	0.100982416396532	0.196082771692675	0.19380132734958
0.999563909774436	0.0198092929781657	0.100805638534645	0.195783119798148	0.19351896553677
0.999568922305764	0.0197548429378659	0.100627478691334	0.19548095757459	0.193234141848184
0.999573934837093	0.019700069292914	0.100448227666873	0.195176232853574	0.19294680499143
0.999578947368421	0.0196449654704045	0.100267217836637	0.194868891745328	0.192656901978772
0.999583959899749	0.0195895246836161	0.100084738102547	0.194558878559708	0.192364378049503
0.999588972431078	0.0195337399222696	0.0999007571845724	0.194246135725892	0.192069176588664
0.999593984962406	0.0194776039423481	0.0997152427403366	0.193930603699575	0.191771239040295
0.999598997493734	0.0194211092554206	0.0995281613150124	0.193612220876516	0.191470504815961
0.999604010025063	0.0193642481169597	0.0993394782885967	0.193290923488211	0.191166911197565
0.999609022556391	0.0193070125144377	0.099149157819935	0.192966645503237	0.190860393234174
0.999614035087719	0.0192493941542498	0.0989571627871093	0.192639318509418	0.190550883632705
0.999619047619048	0.0191913844481446	0.0987634547242828	0.192308871601795	0.190238312641309
0.999624060150376	0.0191329744985525	0.0985679937543549	0.191975231254643	0.18992260792588
0.999629072681704	0.0190741550833181	0.0983704193703346	0.191638321187228	0.18960369443808
0.999634085213033	0.0190149166390449	0.0981713269497795	0.191298062222954	0.189281494274898
0.999639097744361	0.018955249243878	0.0979703527847928	0.190954372137445	0.18895592652943
0.999644110275689	0.0188951425984891	0.0977674505898575	0.190607165496442	0.188626907130661
0.999649122807018	0.018834586006119	0.0975625722598916	0.190256353482454	0.188294348672876
0.999654135338346	0.0187735683515454	0.0973556677717924	0.189901843710644	0.187958160233794
0.999659147869674	0.0187120780783112	0.097146685078069	0.189543540031167	0.187618247178463
0.999664160401002	0.0186501031639585	0.0969355699942462	0.189181342315736	0.187274510951029
0.999669172932331	0.0185876310943312	0.0967222660767967	0.188815146232802	0.186926848849865
0.999674185463659	0.0185246488354662	0.0965067144931799	0.188444843002135	0.186575153787394
0.999679197994988	0.0184611428035791	0.0962888538816933	0.188070319133308	0.186219314030902
0.999684210526316	0.0183970988325097	0.0960686202007523	0.187691456143732	0.185859212925182
0.999689223057644	0.0183325021394166	0.0958459465674787	0.187308130255812	0.185494728591968
0.999694235588972	0.0182673372872382	0.0956207630821246	0.186920212069435	0.185125733607809
0.999699248120301	0.0182015881442551	0.0953929966404347	0.186527566208603	0.184752094654903
0.999704260651629	0.0181352378406106	0.0951625707294954	0.186130050940013	0.184373672144288
0.999709273182957	0.0180682687212364	0.094929405207491	0.185727517761463	0.18399031980845
0.999714285714286	0.0180006622951786	0.094693416065292	0.185319810951686	0.183601884259018
0.999719298245614	0.0179323991798938	0.0944545151675269	0.184906767087085	0.18320820450756
0.999724310776942	0.0178634590419346	0.0942126099711051	0.184488214514055	0.182809111444292
0.999729323308271	0.0177938205313476	0.0939676032200891	0.184063972774481	0.182404427271401
0.999734335839599	0.0177234612111445	0.0937193926118282	0.183633851980033	0.181993964884948
0.999739348370927	0.0176523574797617	0.0934678704335412	0.183197652129913	0.181577527200403
0.999744360902256	0.0175804844870625	0.0932129231650907	0.182755162365211	0.181154906414825
0.999749373433584	0.0175078160415748	0.092954431043844	0.182306160149101	0.180725883199941
0.999754385964912	0.0174343245097829	0.0926922675876065	0.181850410373169	0.1802902258149
0.999759398496241	0.0173599807050151	0.0924262990701994	0.181387664368987	0.179847689132937
0.999764411027569	0.0172847537652258	0.0921563839446346	0.180917658824033	0.179398013568449
0.999769423558897	0.0172082910350138	0.0918823722068478	0.180440114584648	0.178940923893421
0.999774436090226	0.0171311978521629	0.0916041046915713	0.179954735331694	0.178476127928413
0.999779448621554	0.0170531174803547	0.0913214122940683	0.179461206112731	0.178003315092646
0.999784461152882	0.016974010862441	0.091034115104468	0.178959191714087	0.1775221547935
0.999789473684211	0.0168938364340012	0.0907420214460554	0.178448334846941	0.177032294633497
0.999794486215539	0.0168125498977525	0.090444926801295	0.177928254124928	0.176533358409294
0.999799498746867	0.0167301039714406	0.0901426126119777	0.177398541799364	0.176024943874254
0.999804511278195	0.0166464481055592	0.0898348449331536	0.176858761221758	0.175506620226891
0.999809523809524	0.0165615281663026	0.0895213729195757	0.17630844398715	0.174977925286468
0.999814536340852	0.0164752860783918	0.089201927119444	0.175747086712532	0.17443836230598
0.99981954887218	0.0163876594216038	0.0888762175437812	0.175174147390445	0.17388739636496
0.999824561403509	0.0162985809733045	0.0885439314748871	0.174589041249021	0.173324450273761
0.999829573934837	0.0162079781882059	0.0882047309711765	0.173991136034577	0.172748899905933
0.999834586466165	0.0161157726043721	0.0878582500151908	0.173379746617704	0.172160068860828
0.999839598997494	0.0160218791627001	0.0875040912403244	0.172754128801845	0.171557222335668
0.999844611528822	0.0159262054237999	0.0871418221602381	0.172113472183981	0.170939560061346
0.99984962406015	0.0158286506631839	0.0867709099147548	0.171456891894367	0.170306208123999
0.999854636591479	0.0157291048208922	0.0863909597600692	0.170783418984838	0.169656209451793
0.999859649122807	0.0156274472763948	0.0860013438050099	0.170091989198762	0.168988512696109
0.999864661654135	0.015523545412049	0.0856014376102957	0.169381429774898	0.168301959165483
0.999869674185464	0.0154172529193989	0.0851905510843123	0.168650443857278	0.167595267387256
0.999874686716792	0.0153084077903227	0.0847679187235193	0.167897591963827	0.166867014755394
0.99987969924812	0.0151968299191328	0.0843326879424261	0.16712126981719	0.166115615570944
0.999884711779449	0.0150823182203641	0.083883905023653	0.166319681636866	0.165339294584883
0.999889724310777	0.0149646471386797	0.0834204980741138	0.165490807721826	0.164536054886185
0.999894736842105	0.014843562388289	0.0829412561802114	0.164632364778811	0.163703638587704
0.999899749373434	0.0147187757057822	0.082444803687805	0.163741756940303	0.162839478287002
0.999904761904762	0.0145899583256401	0.081929568157241	0.162816014696731	0.161940636541915
0.99990977443609	0.0144567327813679	0.0813937400122748	0.161851717945347	0.161003729591718
0.999914786967419	0.0143186624821535	0.0808352211304186	0.160844897879934	0.160024830090775
0.999919799498747	0.0141752382899382	0.0802516194273579	0.1597909102654	0.158999341453673
0.999924812030075	0.0140258609839302	0.0796399182237493	0.158684269365319	0.157921833160588
0.999929824561404	0.0138698179816731	0.0789966652816875	0.157518426741222	0.156785821355619
0.999934837092732	0.0137062518694735	0.0783178161177632	0.156285471180637	0.155583471164231
0.99993984962406	0.0135341169733743	0.0775982123898763	0.154975713052009	0.154305184284721
0.999944862155388	0.0133521179875923	0.0768315182705125	0.153577094627604	0.152939013792826
0.999949874686717	0.013158620827574	0.0760097725420367	0.152074329930585	0.151469810357076
0.999954887218045	0.0129515188793935	0.0751224704389598	0.150447608384221	0.149877935213033
0.999959899749373	0.0127280244299884	0.0741558740200863	0.148670563408221	0.148137242932535
0.999964912280702	0.0124843278022203	0.073091036606515	0.146706934774382	0.146211766240058
0.99996992481203	0.0122150068200254	0.0719008502917375	0.144504752175546	0.144049937285495
0.999974937343358	0.0119119244039003	0.0705443924929671	0.141985405391815	0.141573725301597
0.999979949874687	0.0115619553966501	0.0689555209731404	0.139020936134348	0.138656061954706
0.999984962406015	0.0111415936829585	0.0670132166744113	0.135379368230186	0.135066785648342
0.999989974937343	0.0106010659681345	0.0644618348942323	0.130564057189368	0.130311472151116
0.999994987468672	0.00979454339430497	0.0605377461131288	0.1230892261307	0.122912412360706
1	0.000134635922704518	0.0010736335901088	0.00268408385141474	0.00805225145465006


==> data/qfigapp.txt <==
x   etaa    etab    etac    etad
0	0.0333333333333333	0.266666666666667	0.666666666666667	1
0.0050251256281407	0.0534333231302928	0.286766656463626	0.686766656463626	1
0.0100502512562814	0.0733292521171309	0.306662585450464	0.706662585450464	1
0.0150753768844221	0.0930211202938476	0.326354453627181	0.726354453627181	1
0.0201005025125628	0.112508927660443	0.345842260993776	0.745842260993776	1
0.0251256281407035	0.131792674216917	0.36512600755025	0.76512600755025	1
0.0301507537688442	0.150872359963269	0.384205693296602	0.784205693296602	1
0.0351758793969849	0.1697479848995	0.403081318232833	0.803081318232833	1
0.0402010050251256	0.18841954902561	0.421752882358943	0.821752882358943	1
0.0452261306532663	0.206887052341598	0.440220385674931	0.840220385674931	1
0.050251256281407	0.225150494847465	0.458483828180798	0.858483828180798	1
0.0552763819095477	0.24320987654321	0.476543209876543	0.876543209876543	1
0.0603015075376884	0.261065197428834	0.494398530762167	0.894398530762167	1
0.0653266331658292	0.278716457504336	0.51204979083767	0.91204979083767	1
0.0703517587939698	0.296163656769717	0.529496990103051	0.929496990103051	1
0.0753768844221105	0.313406795224977	0.54674012855831	0.94674012855831	1
0.0804020100502513	0.330445872870115	0.563779206203449	0.963779206203449	1
0.085427135678392	0.347280889705132	0.580614223038465	0.980614223038465	1
0.0904522613065327	0.363911845730028	0.597245179063361	0.997245179063361	1
0.0954773869346734	0.380338740944802	0.613672074278135	1	1
0.100502512562814	0.396561575349454	0.629894908682787	1	1
0.105527638190955	0.412580348943985	0.645913682277319	1	1
0.110552763819095	0.428395061728395	0.661728395061728	1	1
0.115577889447236	0.444005713702683	0.677339047036017	1	1
0.120603015075377	0.45941230486685	0.692745638200184	1	1
0.125628140703518	0.474614835220896	0.707948168554229	1	1
0.130653266331658	0.48961330476482	0.722946638098153	1	1
0.135678391959799	0.504407713498623	0.737741046831956	1	1
0.14070351758794	0.518998061422304	0.752331394755637	1	1
0.14572864321608	0.533384348535864	0.766717681869197	1	1
0.150753768844221	0.547566574839302	0.780899908172636	1	1
0.155778894472362	0.561544740332619	0.794878073665952	1	1
0.160804020100503	0.575318845015815	0.808652178349148	1	1
0.165829145728643	0.588888888888889	0.822222222222222	1	1
0.170854271356784	0.602254871951842	0.835588205285175	1	1
0.175879396984925	0.615416794204673	0.848750127538006	1	1
0.180904522613065	0.628374655647383	0.861707988980716	1	1
0.185929648241206	0.641128456279972	0.874461789613305	1	1
0.190954773869347	0.653678196102438	0.887011529435772	1	1
0.195979899497487	0.666023875114784	0.899357208448117	1	1
0.201005025125628	0.678165493317008	0.911498826650342	1	1
0.206030150753769	0.690103050709111	0.923436384042445	1	1
0.21105527638191	0.701836547291093	0.935169880624426	1	1
0.21608040201005	0.713365983062953	0.946699316396286	1	1
0.221105527638191	0.724691358024691	0.958024691358025	1	1
0.226130653266332	0.735812672176309	0.969146005509642	1	1
0.231155778894472	0.746729925517804	0.980063258851138	1	1
0.236180904522613	0.757443118049179	0.990776451382512	1	1
0.241206030150754	0.767952249770432	1	1	1
0.246231155778894	0.778257320681563	1	1	1
0.251256281407035	0.788358330782573	1	1	1
0.256281407035176	0.798255280073462	1	1	1
0.261306532663317	0.807948168554229	1	1	1
0.266331658291457	0.817436996224875	1	1	1
0.271356783919598	0.826721763085399	1	1	1
0.276381909547739	0.835802469135802	1	1	1
0.281407035175879	0.844679114376084	1	1	1
0.28643216080402	0.853351698806244	1	1	1
0.291457286432161	0.861820222426283	1	1	1
0.296482412060302	0.8700846852362	1	1	1
0.301507537688442	0.878145087235996	1	1	1
0.306532663316583	0.886001428425671	1	1	1
0.311557788944724	0.893653708805224	1	1	1
0.316582914572864	0.901101928374656	1	1	1
0.321608040201005	0.908346087133966	1	1	1
0.326633165829146	0.915386185083155	1	1	1
0.331658291457286	0.922222222222222	1	1	1
0.336683417085427	0.928854198551168	1	1	1
0.341708542713568	0.935282114069993	1	1	1
0.346733668341709	0.941505968778696	1	1	1
0.351758793969849	0.947525762677278	1	1	1
0.35678391959799	0.953341495765738	1	1	1
0.361809045226131	0.958953168044077	1	1	1
0.366834170854271	0.964360779512295	1	1	1
0.371859296482412	0.969564330170391	1	1	1
0.376884422110553	0.974563820018366	1	1	1
0.381909547738693	0.979359249056219	1	1	1
0.386934673366834	0.983950617283951	1	1	1
0.391959798994975	0.988337924701561	1	1	1
0.396984924623116	0.99252117130905	1	1	1
0.402010050251256	0.996500357106418	1	1	1
0.407035175879397	1	1	1	1
0.412060301507538	1	1	1	1
0.417085427135678	1	1	1	1
0.422110552763819	1	1	1	1
0.42713567839196	1	1	1	1
0.4321608040201	1	1	1	1
0.437185929648241	1	1	1	1
0.442211055276382	1	1	1	1
0.447236180904523	1	1	1	1
0.452261306532663	1	1	1	1
0.457286432160804	1	1	1	1
0.462311557788945	1	1	1	1
0.467336683417085	1	1	1	1
0.472361809045226	1	1	1	1
0.477386934673367	1	1	1	1
0.482412060301508	1	1	1	1
0.487437185929648	1	1	1	1
0.492462311557789	1	1	1	1
0.49748743718593	1	1	1	1
0.50251256281407	1	1	1	1
0.507537688442211	1	1	1	1
0.512562814070352	1	1	1	1
0.517587939698492	1	1	1	1
0.522613065326633	1	1	1	1
0.527638190954774	1	1	1	1
0.532663316582915	1	1	1	1
0.537688442211055	1	1	1	1
0.542713567839196	1	1	1	1
0.547738693467337	1	1	1	1
0.552763819095477	1	1	1	1
0.557788944723618	1	1	1	1
0.562814070351759	1	1	1	1
0.5678391959799	1	1	1	1
0.57286432160804	1	1	1	1
0.577889447236181	1	1	1	1
0.582914572864322	1	1	1	1
0.587939698492462	1	1	1	1
0.592964824120603	1	1	1	1
0.597989949748744	0.996500357106418	1	1	1
0.603015075376884	0.99252117130905	1	1	1
0.608040201005025	0.988337924701561	1	1	1
0.613065326633166	0.983950617283951	1	1	1
0.618090452261307	0.979359249056219	1	1	1
0.623115577889447	0.974563820018366	1	1	1
0.628140703517588	0.969564330170391	1	1	1
0.633165829145729	0.964360779512295	1	1	1
0.638190954773869	0.958953168044077	1	1	1
0.64321608040201	0.953341495765738	1	1	1
0.648241206030151	0.947525762677278	1	1	1
0.653266331658292	0.941505968778696	1	1	1
0.658291457286432	0.935282114069993	1	1	1
0.663316582914573	0.928854198551168	1	1	1
0.668341708542714	0.922222222222222	1	1	1
0.673366834170854	0.915386185083155	1	1	1
0.678391959798995	0.908346087133966	1	1	1
0.683417085427136	0.901101928374656	1	1	1
0.688442211055276	0.893653708805224	1	1	1
0.693467336683417	0.886001428425671	1	1	1
0.698492462311558	0.878145087235996	1	1	1
0.703517587939699	0.8700846852362	1	1	1
0.708542713567839	0.861820222426283	1	1	1
0.71356783919598	0.853351698806244	1	1	1
0.718592964824121	0.844679114376084	1	1	1
0.723618090452261	0.835802469135802	1	1	1
0.728643216080402	0.826721763085399	1	1	1
0.733668341708543	0.817436996224875	1	1	1
0.738693467336683	0.807948168554229	1	1	1
0.743718592964824	0.798255280073462	1	1	1
0.748743718592965	0.788358330782573	1	1	1
0.753768844221106	0.778257320681563	1	1	1
0.758793969849246	0.767952249770432	1	1	1
0.763819095477387	0.757443118049179	0.990776451382512	1	1
0.768844221105528	0.746729925517804	0.980063258851138	1	1
0.773869346733668	0.735812672176309	0.969146005509642	1	1
0.778894472361809	0.724691358024691	0.958024691358025	1	1
0.78391959798995	0.713365983062953	0.946699316396286	1	1
0.78894472361809	0.701836547291093	0.935169880624426	1	1
0.793969849246231	0.690103050709111	0.923436384042445	1	1
0.798994974874372	0.678165493317008	0.911498826650342	1	1
0.804020100502513	0.666023875114784	0.899357208448117	1	1
0.809045226130653	0.653678196102438	0.887011529435772	1	1
0.814070351758794	0.641128456279972	0.874461789613305	1	1
0.819095477386935	0.628374655647383	0.861707988980716	1	1
0.824120603015075	0.615416794204673	0.848750127538006	1	1
0.829145728643216	0.602254871951842	0.835588205285175	1	1
0.834170854271357	0.588888888888889	0.822222222222222	1	1
0.839195979899497	0.575318845015815	0.808652178349148	1	1
0.844221105527638	0.561544740332619	0.794878073665952	1	1
0.849246231155779	0.547566574839302	0.780899908172636	1	1
0.85427135678392	0.533384348535864	0.766717681869197	1	1
0.85929648241206	0.518998061422304	0.752331394755637	1	1
0.864321608040201	0.504407713498623	0.737741046831956	1	1
0.869346733668342	0.48961330476482	0.722946638098153	1	1
0.874371859296482	0.474614835220896	0.707948168554229	1	1
0.879396984924623	0.45941230486685	0.692745638200184	1	1
0.884422110552764	0.444005713702683	0.677339047036017	1	1
0.889447236180904	0.428395061728395	0.661728395061728	1	1
0.894472361809045	0.412580348943985	0.645913682277319	1	1
0.899497487437186	0.396561575349454	0.629894908682787	1	1
0.904522613065327	0.380338740944802	0.613672074278135	1	1
0.909547738693467	0.363911845730028	0.597245179063361	0.997245179063361	1
0.914572864321608	0.347280889705132	0.580614223038465	0.980614223038465	1
0.919597989949749	0.330445872870115	0.563779206203449	0.963779206203449	1
0.924623115577889	0.313406795224977	0.54674012855831	0.94674012855831	1
0.92964824120603	0.296163656769717	0.529496990103051	0.929496990103051	1
0.934673366834171	0.278716457504336	0.51204979083767	0.91204979083767	1
0.939698492462312	0.261065197428834	0.494398530762167	0.894398530762167	1
0.944723618090452	0.24320987654321	0.476543209876543	0.876543209876543	1
0.949748743718593	0.225150494847465	0.458483828180798	0.858483828180798	1
0.954773869346734	0.206887052341598	0.440220385674931	0.840220385674931	1
0.959798994974874	0.18841954902561	0.421752882358943	0.821752882358943	1
0.964824120603015	0.1697479848995	0.403081318232833	0.803081318232833	1
0.969849246231156	0.150872359963269	0.384205693296602	0.784205693296602	1
0.974874371859296	0.131792674216917	0.36512600755025	0.76512600755025	1
0.979899497487437	0.112508927660443	0.345842260993776	0.745842260993776	1
0.984924623115578	0.0930211202938476	0.326354453627181	0.726354453627181	1
0.989949748743719	0.0733292521171309	0.306662585450464	0.706662585450464	1
0.994974874371859	0.0534333231302928	0.286766656463626	0.686766656463626	1
1	0.0333333333333333	0.266666666666667	0.666666666666667	1


==> data/qfigappcomp.txt <==
x   exacta  exactb  exactc  approxa approxb approxc
0	1.34397384512377e-05	0.000671021018262288	0.00134824986092594	0.00333333333333333	0.166666666666667	0.333333333333333
0.0050251256281407	0.0232757381236625	0.119477844751678	0.189376206451758	0.0234333231302928	0.186766656463626	0.353433323130293
0.0100502512562814	0.0431953672872095	0.149823368469317	0.227327413119203	0.0433292521171309	0.206662585450464	0.373329252117131
0.0150753768844221	0.0628741890977126	0.175097403523733	0.257200370635028	0.0630211202938476	0.226354453627181	0.393021120293848
0.0201005025125628	0.0823389550040054	0.197974834666609	0.283215464266234	0.0825089276604428	0.245842260993776	0.412508927660443
0.0251256281407035	0.101595513902392	0.219393824081967	0.306870974390335	0.101792674216917	0.26512600755025	0.431792674216917
0.0301507537688442	0.120645895575345	0.239799771198845	0.32889042145684	0.120872359963269	0.284205693296602	0.450872359963269
0.0351758793969849	0.13949251066734	0.259440125046289	0.349683245818045	0.1397479848995	0.303081318232833	0.4697479848995
0.0402010050251256	0.158131251484735	0.278466499878591	0.369505229553636	0.15841954902561	0.321752882358943	0.48841954902561
0.0452261306532663	0.176566932202066	0.296978304546097	0.388527414095271	0.176887052341598	0.340220385674931	0.506887052341598
0.050251256281407	0.194798506589017	0.315043670034888	0.406870022859504	0.195150494847465	0.358483828180798	0.525150494847465
0.0552763819095477	0.212825433144047	0.332712439325873	0.424620849432742	0.21320987654321	0.376543209876543	0.54320987654321
0.0603015075376884	0.230655698071513	0.350020471567934	0.441845972940145	0.231065197428834	0.394398530762167	0.561065197428834
0.0653266331658292	0.24827414684579	0.366995213512494	0.458596364735178	0.248716457504336	0.41204979083767	0.578716457504336
0.0703517587939698	0.265682012709422	0.383657889413516	0.47491223096525	0.266163656769717	0.429496990103051	0.596163656769717
0.0753768844221105	0.282898519753436	0.400025205688783	0.490825546071342	0.283406795224977	0.44674012855831	0.613406795224977
0.0804020100502513	0.299896566424551	0.41611051498001	0.506362424416218	0.300445872870115	0.463779206203449	0.630445872870115
0.085427135678392	0.316699926375548	0.431924632409391	0.521544521748276	0.317280889705132	0.480614223038465	0.647280889705132
0.0904522613065327	0.333296130689969	0.447476420861462	0.536389646314988	0.333911845730028	0.497245179063361	0.663911845730027
0.0954773869346734	0.349697668013971	0.462773219173309	0.550912832607503	0.350338740944802	0.513672074278135	0.680338740944802
0.100502512562814	0.365880784742937	0.477821160973302	0.565126826784648	0.366561575349454	0.529894908682787	0.696561575349454
0.105527638190955	0.381865007050327	0.492625415469936	0.579042519616992	0.382580348943985	0.545913682277319	0.712580348943985
0.110552763819095	0.397685938780838	0.50719037229234	0.592669282176336	0.398395061728395	0.561728395061728	0.728395061728395
0.115577889447236	0.413223585270825	0.521519784711246	0.606015229395441	0.414005713702683	0.577339047036017	0.744005713702683
0.120603015075377	0.428597947996691	0.535616882129015	0.619087429294153	0.42941230486685	0.592745638200184	0.75941230486685
0.125628140703518	0.443773430030069	0.549484459392912	0.631892070754951	0.444614835220896	0.607948168554229	0.774614835220896
0.130653266331658	0.458732034584841	0.563124948024713	0.644434599300048	0.45961330476482	0.622946638098153	0.78961330476482
0.135678391959799	0.473531359841341	0.57654047400208	0.656719827893914	0.474407713498623	0.637741046831956	0.804407713498623
0.14070351758794	0.488088218420208	0.589732904599128	0.668752028090102	0.488998061422304	0.652331394755637	0.818998061422304
0.14572864321608	0.502408996450424	0.602703886845196	0.68053500550668	0.503384348535864	0.666717681869197	0.833384348535864
0.150753768844221	0.5165577042365	0.615454879263943	0.692072162774842	0.517566574839302	0.680899908172635	0.847566574839302
0.155778894472362	0.530534338620744	0.627987178229097	0.703366937885981	0.531544740332619	0.694878073665952	0.861544740332619
0.160804020100503	0.544235308012406	0.640301939990395	0.714421306944675	0.545318845015815	0.708652178349148	0.875318845015815
0.165829145728643	0.557779404976123	0.6524001991664	0.725238133721896	0.558888888888889	0.722222222222222	0.888888888888889
0.170854271356784	0.571111834961019	0.664282884379857	0.735819655639116	0.572254871951842	0.735588205285175	0.902254871951842
0.175879396984925	0.58424019760453	0.675950831508207	0.746167926680489	0.585416794204673	0.748750127538006	0.915416794204673
0.180904522613065	0.597196485143665	0.687404794988075	0.756284778485124	0.598374655647383	0.761707988980716	0.928374655647383
0.185929648241206	0.609877119380311	0.698645457497218	0.76617151841415	0.611128456279971	0.774461789613305	0.941128456279972
0.190954773869347	0.622432876060541	0.709673438270959	0.775830460012145	0.623678196102438	0.787011529435772	0.953678196102439
0.195979899497487	0.63474497281812	0.720489300285557	0.785262627146287	0.636023875114784	0.799357208448117	0.966023875114784
0.201005025125628	0.646813326773558	0.731093556472322	0.794469312914472	0.648165493317008	0.811498826650342	0.978165493317009
0.206030150753769	0.6587569667389	0.74148667512973	0.803451705084643	0.660103050709111	0.823436384042445	0.990103050709111
0.21105527638191	0.670417271977813	0.751669084633491	0.812210896486169	0.671836547291093	0.835169880624426	1
0.21608040201005	0.681913107757093	0.761641177567079	0.820747894160693	0.683365983062953	0.846699316396286	1
0.221105527638191	0.693244467720627	0.771403314333917	0.829063627459771	0.694691358024691	0.858024691358025	1
0.226130653266332	0.704292586367903	0.780955826342979	0.837158955210925	0.705812672176308	0.869146005509642	1
0.231155778894472	0.71521582336807	0.790299018824029	0.845034672088868	0.716729925517804	0.880063258851138	1
0.236180904522613	0.725863410256891	0.799433173308242	0.852691514285547	0.727443118049179	0.890776451382512	1
0.241206030150754	0.736370915354187	0.808358549834155	0.860130164575448	0.737952249770432	0.901285583103765	1
0.246231155778894	0.74664237232971	0.817075388901215	0.867351256840876	0.748257320681563	0.911590654014896	1
0.251256281407035	0.756671367681845	0.825583913231296	0.874355380128708	0.758358330782573	0.921691664115907	1
0.256281407035176	0.766573091397289	0.833884329307994	0.881143082298864	0.768255280073462	0.931588613406795	1
0.261306532663317	0.776232355867295	0.841976828787396	0.887714873296741	0.777948168554229	0.941281501887563	1
0.266331658291457	0.785647639075285	0.849861589736384	0.894071228112663	0.787436996224875	0.950770329558208	1
0.271356783919598	0.794938691506385	0.857538777763206	0.900212589442195	0.796721763085399	0.960055096418733	1
0.276381909547739	0.803953771657532	0.865008547021836	0.906139370105522	0.805802469135802	0.969135802469136	1
0.281407035175879	0.81279678378874	0.872271041132272	0.911851955224116	0.814679114376084	0.978012447709417	1
0.28643216080402	0.821467721084948	0.879326393993654	0.917350704201536	0.823351698806244	0.986685032139578	1
0.291457286432161	0.829870623794873	0.886174730528257	0.92263595251858	0.831820222426283	0.995153555759616	1
0.296482412060302	0.838093849383331	0.892816167363014	0.92770801337021	0.8400846852362	1	1
0.301507537688442	0.846121812757963	0.899250813430191	0.932567179142072	0.848145087235996	1	1
0.306532663316583	0.853982906545085	0.905478770533799	0.93721372277101	0.856001428425671	1	1
0.311557788944724	0.861563153236169	0.911500133829327	0.941647898973851	0.863653708805224	1	1
0.316582914572864	0.869016110898784	0.917314992318031	0.945869945368346	0.871101928374656	1	1
0.321608040201005	0.876226629842284	0.92292342923788	0.949880083503469	0.878346087133966	1	1
0.326633165829146	0.883201097228956	0.928325522455694	0.953678519788903	0.885386185083155	1	1
0.331658291457286	0.889995569561799	0.933521344808497	0.95726544635463	0.892222222222222	1	1
0.336683417085427	0.896601818763246	0.938510964430452	0.960641041825768	0.898854198551168	1	1
0.341708542713568	0.903028057477817	0.943294445042237	0.963805472034845	0.905282114069993	1	1
0.346733668341709	0.909218270394381	0.947871846210003	0.966758890681213	0.911505968778696	1	1
0.351758793969849	0.915204419532922	0.952243223588142	0.969501439899478	0.917525762677278	1	1
0.35678391959799	0.920948117763307	0.95640862915916	0.972033250813611	0.923341495765738	1	1
0.361809045226131	0.926564517606258	0.960368111410856	0.974354444028449	0.928953168044077	1	1
0.366834170854271	0.931938475839565	0.964121715554331	0.976465130066266	0.934360779512295	1	1
0.371859296482412	0.937068794068943	0.967669483680318	0.978365409769918	0.939564330170391	1	1
0.376884422110553	0.942035830079526	0.971011454888929	0.980055374673157	0.944563820018365	1	1
0.381909547738693	0.946804001350884	0.974147665482711	0.981535107351646	0.949359249056219	1	1
0.386934673366834	0.951355315581676	0.977078149061873	0.982804681574419	0.953950617283951	1	1
0.391959798994975	0.955747325002662	0.979802936659575	0.98386416278467	0.958337924701561	1	1
0.396984924623116	0.959858554783763	0.982322056871005	0.984713608175709	0.96252117130905	1	1
0.402010050251256	0.963810481176266	0.984635535831312	0.985353066926602	0.966500357106418	1	1
0.407035175879397	0.967583900202569	0.986743397504474	0.985782580374933	0.970275482093664	1	1
0.412060301507538	0.971089350316495	0.988645663279416	0.986002182162056	0.973846546270789	1	1
0.417085427135678	0.974422694971201	0.990342353802296	0.986011898344344	0.977213549637792	1	1
0.422110552763819	0.977551978436927	0.991833485590966	0.985811747490118	0.980376492194674	1	1
0.42713567839196	0.980509112297514	0.993119074554112	0.985401740750212	0.983335373941435	1	1
0.4321608040201	0.983198356268327	0.994199134288751	0.984781881889678	0.986090194878074	1	1
0.437185929648241	0.985707775194433	0.995073676499709	0.983952167318434	0.988640955004591	1	1
0.442211055276382	0.988020890830945	0.995742711014521	0.982912586082297	0.990987654320988	1	1
0.447236180904523	0.99013745784945	0.996206245816705	0.981663119834001	0.993130292827263	1	1
0.452261306532663	0.992034778441045	0.996464287073518	0.980203742741418	0.995068870523416	1	1
0.457286432160804	0.99377496352236	0.996516839170969	0.9785344215652	0.996803387409448	1	1
0.462311557788945	0.995240005127476	0.996363904732433	0.976655115331045	0.998333843485359	1	1
0.467336683417085	0.996564292533024	0.996005484641716	0.974565775349537	0.999660238751148	1	1
0.472361809045226	0.997615015395808	0.995441578030351	0.972266345031315	1	1	1
0.477386934673367	0.998536944164732	0.994672182258817	0.969756759703669	1	1	1
0.482412060301508	0.999180164401141	0.99369729291362	0.96703694640449	1	1	1
0.487437185929648	0.999655370462065	0.992516903785569	0.96410682364077	1	1	1
0.492462311557789	0.999927870499762	0.99113100686157	0.960966301135724	1	1	1
0.49748743718593	0.999997916080959	0.989539592303023	0.957615279496086	1	1	1
0.50251256281407	0.999997916080959	0.989539592303023	0.957615279496086	1	1	1
0.507537688442211	0.999927870499762	0.99113100686157	0.960966301135724	1	1	1
0.512562814070352	0.999655370462065	0.992516903785569	0.96410682364077	1	1	1
0.517587939698492	0.999180164401141	0.99369729291362	0.96703694640449	1	1	1
0.522613065326633	0.998536944164732	0.994672182258817	0.969756759703669	1	1	1
0.527638190954774	0.997615015395808	0.995441578030351	0.972266345031315	1	1	1
0.532663316582915	0.996564292533024	0.996005484641716	0.974565775349537	0.999660238751148	1	1
0.537688442211055	0.995240005127476	0.996363904732433	0.976655115331045	0.998333843485359	1	1
0.542713567839196	0.99377496352236	0.996516839170969	0.9785344215652	0.996803387409448	1	1
0.547738693467337	0.992034778441045	0.996464287073518	0.980203742741418	0.995068870523416	1	1
0.552763819095477	0.99013745784945	0.996206245816705	0.981663119834001	0.993130292827263	1	1
0.557788944723618	0.988020890830945	0.995742711014521	0.982912586082297	0.990987654320988	1	1
0.562814070351759	0.985707775194433	0.995073676499709	0.983952167318434	0.988640955004591	1	1
0.5678391959799	0.983198356268327	0.994199134288751	0.984781881889678	0.986090194878074	1	1
0.57286432160804	0.980509112297514	0.993119074554112	0.985401740750212	0.983335373941435	1	1
0.577889447236181	0.977551978436927	0.991833485590966	0.985811747490118	0.980376492194674	1	1
0.582914572864322	0.974422694971201	0.990342353802296	0.986011898344344	0.977213549637792	1	1
0.587939698492462	0.971089350316495	0.988645663279416	0.986002182162056	0.973846546270789	1	1
0.592964824120603	0.967583900202569	0.986743397504474	0.985782580374933	0.970275482093664	1	1
0.597989949748744	0.963810481176266	0.984635535831312	0.985353066926602	0.966500357106418	1	1
0.603015075376884	0.959858554783763	0.982322056871005	0.984713608175709	0.96252117130905	1	1
0.608040201005025	0.955747325002662	0.979802936659575	0.98386416278467	0.958337924701561	1	1
0.613065326633166	0.951355315581676	0.977078149061873	0.982804681574419	0.953950617283951	1	1
0.618090452261307	0.946804001350884	0.974147665482711	0.981535107351646	0.949359249056219	1	1
0.623115577889447	0.942035830079526	0.971011454888929	0.980055374673157	0.944563820018365	1	1
0.628140703517588	0.937068794068943	0.967669483680318	0.978365409769918	0.939564330170391	1	1
0.633165829145729	0.931938475839565	0.964121715554331	0.976465130066266	0.934360779512295	1	1
0.638190954773869	0.926564517606258	0.960368111410856	0.974354444028449	0.928953168044077	1	1
0.64321608040201	0.920948117763307	0.95640862915916	0.972033250813611	0.923341495765738	1	1
0.648241206030151	0.915204419532922	0.952243223588142	0.969501439899478	0.917525762677278	1	1
0.653266331658292	0.909218270394381	0.947871846210003	0.966758890681213	0.911505968778696	1	1
0.658291457286432	0.903028057477817	0.943294445042237	0.963805472034845	0.905282114069993	1	1
0.663316582914573	0.896601818763246	0.938510964430452	0.960641041825768	0.898854198551168	1	1
0.668341708542714	0.889995569561799	0.933521344808497	0.95726544635463	0.892222222222222	1	1
0.673366834170854	0.883201097228956	0.928325522455694	0.953678519788903	0.885386185083155	1	1
0.678391959798995	0.876226629842284	0.92292342923788	0.949880083503469	0.878346087133966	1	1
0.683417085427136	0.869016110898784	0.917314992318031	0.945869945368346	0.871101928374656	1	1
0.688442211055276	0.861563153236169	0.911500133829327	0.941647898973851	0.863653708805224	1	1
0.693467336683417	0.853982906545085	0.905478770533799	0.93721372277101	0.856001428425671	1	1
0.698492462311558	0.846121812757963	0.899250813430191	0.932567179142072	0.848145087235996	1	1
0.703517587939699	0.838093849383331	0.892816167363014	0.92770801337021	0.8400846852362	1	1
0.708542713567839	0.829870623794873	0.886174730528257	0.92263595251858	0.831820222426283	0.995153555759616	1
0.71356783919598	0.821467721084948	0.879326393993654	0.917350704201536	0.823351698806244	0.986685032139578	1
0.718592964824121	0.81279678378874	0.872271041132272	0.911851955224116	0.814679114376084	0.978012447709417	1
0.723618090452261	0.803953771657532	0.865008547021836	0.906139370105522	0.805802469135802	0.969135802469136	1
0.728643216080402	0.794938691506385	0.857538777763206	0.900212589442195	0.796721763085399	0.960055096418733	1
0.733668341708543	0.785647639075285	0.849861589736384	0.894071228112663	0.787436996224875	0.950770329558208	1
0.738693467336683	0.776232355867295	0.841976828787396	0.887714873296741	0.777948168554229	0.941281501887563	1
0.743718592964824	0.766573091397289	0.833884329307994	0.881143082298864	0.768255280073462	0.931588613406795	1
0.748743718592965	0.756671367681845	0.825583913231296	0.874355380128708	0.758358330782573	0.921691664115907	1
0.753768844221106	0.74664237232971	0.817075388901215	0.867351256840876	0.748257320681563	0.911590654014896	1
0.758793969849246	0.736370915354187	0.808358549834155	0.860130164575448	0.737952249770432	0.901285583103765	1
0.763819095477387	0.725863410256891	0.799433173308242	0.852691514285547	0.727443118049179	0.890776451382512	1
0.768844221105528	0.71521582336807	0.790299018824029	0.845034672088868	0.716729925517804	0.880063258851138	1
0.773869346733668	0.704292586367903	0.780955826342979	0.837158955210925	0.705812672176308	0.869146005509642	1
0.778894472361809	0.693244467720627	0.771403314333917	0.829063627459771	0.694691358024691	0.858024691358025	1
0.78391959798995	0.681913107757093	0.761641177567079	0.820747894160693	0.683365983062953	0.846699316396286	1
0.78894472361809	0.670417271977813	0.751669084633491	0.812210896486169	0.671836547291093	0.835169880624426	1
0.793969849246231	0.6587569667389	0.74148667512973	0.803451705084643	0.660103050709111	0.823436384042445	0.990103050709111
0.798994974874372	0.646813326773558	0.731093556472322	0.794469312914472	0.648165493317008	0.811498826650342	0.978165493317009
0.804020100502513	0.63474497281812	0.720489300285557	0.785262627146287	0.636023875114784	0.799357208448117	0.966023875114784
0.809045226130653	0.622432876060541	0.709673438270959	0.775830460012145	0.623678196102438	0.787011529435772	0.953678196102439
0.814070351758794	0.609877119380311	0.698645457497218	0.76617151841415	0.611128456279971	0.774461789613305	0.941128456279972
0.819095477386935	0.597196485143665	0.687404794988075	0.756284778485124	0.598374655647383	0.761707988980716	0.928374655647383
0.824120603015075	0.58424019760453	0.675950831508207	0.746167926680489	0.585416794204673	0.748750127538006	0.915416794204673
0.829145728643216	0.571111834961019	0.664282884379857	0.735819655639116	0.572254871951842	0.735588205285175	0.902254871951842
0.834170854271357	0.557779404976123	0.6524001991664	0.725238133721896	0.558888888888889	0.722222222222222	0.888888888888889
0.839195979899497	0.544235308012406	0.640301939990395	0.714421306944675	0.545318845015815	0.708652178349148	0.875318845015815
0.844221105527638	0.530534338620744	0.627987178229097	0.703366937885981	0.531544740332619	0.694878073665952	0.861544740332619
0.849246231155779	0.5165577042365	0.615454879263943	0.692072162774842	0.517566574839302	0.680899908172635	0.847566574839302
0.85427135678392	0.502408996450424	0.602703886845196	0.68053500550668	0.503384348535864	0.666717681869197	0.833384348535864
0.85929648241206	0.488088218420208	0.589732904599128	0.668752028090102	0.488998061422304	0.652331394755637	0.818998061422304
0.864321608040201	0.473531359841341	0.57654047400208	0.656719827893914	0.474407713498623	0.637741046831956	0.804407713498623
0.869346733668342	0.458732034584841	0.563124948024713	0.644434599300048	0.45961330476482	0.622946638098153	0.78961330476482
0.874371859296482	0.443773430030069	0.549484459392912	0.631892070754951	0.444614835220896	0.607948168554229	0.774614835220896
0.879396984924623	0.428597947996691	0.535616882129015	0.619087429294153	0.42941230486685	0.592745638200184	0.75941230486685
0.884422110552764	0.413223585270825	0.521519784711246	0.606015229395441	0.414005713702683	0.577339047036017	0.744005713702683
0.889447236180904	0.397685938780838	0.50719037229234	0.592669282176336	0.398395061728395	0.561728395061728	0.728395061728395
0.894472361809045	0.381865007050327	0.492625415469936	0.579042519616992	0.382580348943985	0.545913682277319	0.712580348943985
0.899497487437186	0.365880784742937	0.477821160973302	0.565126826784648	0.366561575349454	0.529894908682787	0.696561575349454
0.904522613065327	0.349697668013971	0.462773219173309	0.550912832607503	0.350338740944802	0.513672074278135	0.680338740944802
0.909547738693467	0.333296130689969	0.447476420861462	0.536389646314988	0.333911845730028	0.497245179063361	0.663911845730027
0.914572864321608	0.316699926375548	0.431924632409391	0.521544521748276	0.317280889705132	0.480614223038465	0.647280889705132
0.919597989949749	0.299896566424551	0.41611051498001	0.506362424416218	0.300445872870115	0.463779206203449	0.630445872870115
0.924623115577889	0.282898519753436	0.400025205688783	0.490825546071342	0.283406795224977	0.44674012855831	0.613406795224977
0.92964824120603	0.265682012709422	0.383657889413516	0.47491223096525	0.266163656769717	0.429496990103051	0.596163656769717
0.934673366834171	0.24827414684579	0.366995213512494	0.458596364735178	0.248716457504336	0.41204979083767	0.578716457504336
0.939698492462312	0.230655698071513	0.350020471567934	0.441845972940145	0.231065197428834	0.394398530762167	0.561065197428834
0.944723618090452	0.212825433144047	0.332712439325873	0.424620849432742	0.21320987654321	0.376543209876543	0.54320987654321
0.949748743718593	0.194798506589017	0.315043670034888	0.406870022859504	0.195150494847465	0.358483828180798	0.525150494847465
0.954773869346734	0.176566932202066	0.296978304546097	0.388527414095271	0.176887052341598	0.340220385674931	0.506887052341598
0.959798994974874	0.158131251484735	0.278466499878591	0.369505229553636	0.15841954902561	0.321752882358943	0.48841954902561
0.964824120603015	0.13949251066734	0.259440125046289	0.349683245818045	0.1397479848995	0.303081318232833	0.4697479848995
0.969849246231156	0.120645895575345	0.239799771198845	0.32889042145684	0.120872359963269	0.284205693296602	0.450872359963269
0.974874371859296	0.101595513902392	0.219393824081967	0.306870974390335	0.101792674216917	0.26512600755025	0.431792674216917
0.979899497487437	0.0823389550040054	0.197974834666609	0.283215464266234	0.0825089276604428	0.245842260993776	0.412508927660443
0.984924623115578	0.0628741890977126	0.175097403523733	0.257200370635028	0.0630211202938476	0.226354453627181	0.393021120293848
0.989949748743719	0.0431953672872095	0.149823368469317	0.227327413119203	0.0433292521171309	0.206662585450464	0.373329252117131
0.994974874371859	0.0232757381236625	0.119477844751678	0.189376206451758	0.0234333231302928	0.186766656463626	0.353433323130293
1	1.34397384512377e-05	0.000671021018262288	0.00134824986092594	0.00333333333333333	0.166666666666667	0.333333333333333


==> data/qfigappcompzoom.txt <==
x   exacta  exactb  exactc  approxa approxb approxc
0	1.34397384512377e-05	0.000671021018262288	0.00134824986092594	0.00333333333333333	0.166666666666667	0.333333333333333
0.000251256281407035	0.00343789816751312	0.0638129597313191	0.110734103263763	0.00433810594008569	0.167671439273419	0.334338105940086
0.00050251256281407	0.00468273157425973	0.071345358304834	0.122262982512817	0.00534237350908647	0.16867570684242	0.335342373509086
0.000753768844221106	0.00581903556362165	0.0766949726416949	0.130261108574516	0.00634613604033568	0.169679469373669	0.336346136040336
0.00100502512562814	0.00690719902746351	0.0810340296132875	0.136636960819109	0.00734939353383332	0.170682726867167	0.337349393533833
0.00125628140703518	0.00796917106034353	0.0847713601318162	0.142051793228366	0.00835214598957939	0.171685479322913	0.338352145989579
0.00150753768844221	0.00901524402659354	0.0881029363812708	0.146820843015373	0.00935439340757388	0.172687726740907	0.339354393407574
0.00175879396984925	0.0100504016877722	0.0911394784077466	0.151121181066464	0.0103561357878168	0.17368946912115	0.340356135787817
0.00201005025125628	0.0110783330850164	0.0939502653345868	0.155064167368178	0.0113573731303082	0.174690706463641	0.341357373130308
0.00226130653266332	0.0121006634518862	0.0965822460352147	0.158723649503762	0.0123581054350479	0.175691438768381	0.342358105435048
0.00251256281407035	0.0131186674020054	0.0990675893461261	0.162152002594854	0.0133583327020361	0.176691666035369	0.343358332702036
0.00276381909547739	0.0141332874401755	0.101430615325432	0.165387720295431	0.0143580549312728	0.177691388264606	0.344358054931273
0.00301507537688442	0.0151449579507225	0.103690393413387	0.168460006806924	0.0153572721227578	0.178690605456091	0.345357272122758
0.00326633165829146	0.0161543298814488	0.105860973474977	0.171391597506688	0.0163559842764913	0.179689317609825	0.346355984276491
0.00351758793969849	0.0171616837979807	0.107954116367255	0.174200574055209	0.0173541913924733	0.180687524725807	0.347354191392473
0.00376884422110553	0.0181672835933115	0.109978139557115	0.176901578130397	0.0183518934707036	0.181685226804037	0.348351893470704
0.00402010050251256	0.0191713348052156	0.111941634404455	0.17950664952765	0.0193490905111824	0.182682423844516	0.349349090511182
0.0042713567839196	0.0201739999546359	0.113850648261372	0.182025820878092	0.0203457825139096	0.183679115847243	0.35034578251391
0.00452261306532663	0.0211754094833101	0.115710551977757	0.184467549687857	0.0213419694788852	0.184675302812219	0.351341969478885
0.00477386934673367	0.0221756690442872	0.117525922500426	0.186839038740789	0.0223376514061093	0.185670984739443	0.352337651406109
0.0050251256281407	0.0231748654121074	0.119300695361506	0.189146478097262	0.0233328282955818	0.186666161628915	0.353332828295582
0.00527638190954774	0.0241730703604235	0.121038281775881	0.191395230601697	0.0243275001473027	0.187660833480636	0.354327500147303
0.00552763819095477	0.0251703438013952	0.122741659846239	0.193589976254906	0.025321666961272	0.188655000294605	0.355321666961272
0.00577889447236181	0.0261667362047315	0.124413446507588	0.195734826317579	0.0263153287374898	0.189648662070823	0.35631532873749
0.00603015075376884	0.027162290350866	0.126055954938267	0.197833413607662	0.027308485475956	0.190641818809289	0.357308485475956
0.00628140703517588	0.0281571067438702	0.12767124084758	0.199888966048567	0.0283011371766706	0.191634470510004	0.358301137176671
0.00653266331658291	0.0291510887556237	0.129261140154837	0.20190436582127	0.0292932838396337	0.192626617172967	0.359293283839634
0.00678391959798995	0.0301443277218683	0.130827299928457	0.203882198519844	0.0302849254648452	0.193618258798178	0.360284925464845
0.00703517587939699	0.0311368463489208	0.132371203991276	0.205824793068811	0.0312760620523051	0.194609395385638	0.361276062052305
0.00728643216080402	0.0321286659342408	0.133894194271003	0.207734584693003	0.0322666936020134	0.195600026935347	0.362266693602013
0.00753768844221105	0.0331198042202374	0.135397488724687	0.209612827178496	0.0332568201139702	0.196590153447304	0.36325682011397
0.00778894472361809	0.0341102769807039	0.136882196479281	0.211461590476984	0.0342464415881754	0.197579774921509	0.364246441588175
0.00804020100502513	0.0351000982350997	0.138349330697914	0.213282076188081	0.035235558024629	0.198568891357962	0.365235558024629
0.00829145728643216	0.036089280354803	0.139799819576448	0.215076519350724	0.0362241694233311	0.199557502756664	0.366224169423331
0.0085427135678392	0.0370778346399113	0.14123451578141	0.216845869866063	0.0372122757842815	0.200545609117615	0.367212275784282
0.00879396984924623	0.0380657701764868	0.142654204602268	0.218591361011249	0.0381998771074805	0.201533210440814	0.36819987710748
0.00904522613065327	0.0390530965643651	0.144059611010891	0.220314131573693	0.0391869733929278	0.202520306726261	0.369186973392928
0.0092964824120603	0.0400398214803863	0.145451405811847	0.222015235500744	0.0401735646406236	0.203506897973957	0.370173564640624
0.00954773869346734	0.0410259520725616	0.146830211015265	0.223695650331077	0.0411596508505677	0.204492984183901	0.371159650850568
0.00979899497487437	0.0420114947991277	0.148196604552181	0.225356284587762	0.0421452320227604	0.205478565356094	0.37214523202276
0.0100502512562814	0.0429964555094672	0.149551124424853	0.226997984287415	0.0431303081572014	0.206463641490535	0.373130308157201
0.0103015075376884	0.0439808395143045	0.150894272371278	0.228621538687087	0.0441148792538909	0.207448212587224	0.374114879253891
0.0105527638190955	0.0449646516437965	0.152226517120186	0.230227685374219	0.0450989453128288	0.208432278646162	0.375098945312829
0.0108040201005025	0.0459478963133677	0.153548297271293	0.231817114794196	0.0460825063340151	0.209415839667348	0.376082506334015
0.0110552763819095	0.0469305775426675	0.154860023885232	0.233390474282207	0.0470655623174499	0.210398895650783	0.37706556231745
0.0113065326633166	0.0479126990231278	0.15616208275824	0.234948371667135	0.0480481132631331	0.211381446596466	0.378048113263133
0.0115577889447236	0.0488942641387314	0.157455156083651	0.236491378500447	0.0490301591710647	0.212363492504398	0.379030159171065
0.0118090452261307	0.0498752759998785	0.158738946029694	0.238020420574156	0.0500117000412447	0.213345033374578	0.380011700041245
0.0120603015075377	0.0508557374701094	0.160014093788094	0.239535230012137	0.0509927358736732	0.214326069207007	0.380992735873673
0.0123115577889447	0.051835651190989	0.161280902838985	0.241036286019572	0.0519732666683501	0.215306600001683	0.38197326666835
0.0125628140703518	0.0528150196025393	0.16253965987346	0.242524816369848	0.0529532924252755	0.216286625758609	0.382953292425275
0.0128140703517588	0.0537938449620253	0.163790636029923	0.244000861917271	0.0539328131444492	0.217266146477783	0.383932813144449
0.0130653266331658	0.0547721293615867	0.165034088017151	0.245464828482466	0.0549118288258714	0.218245162159205	0.384911828825871
0.0133165829145729	0.055749874870493	0.166270259136553	0.246917100903912	0.055890339469542	0.219223672802875	0.385890339469542
0.0135678391959799	0.0567270829062176	0.167499380214245	0.248358044493387	0.0568683450754611	0.220201678408794	0.386868345075461
0.0138190954773869	0.0577037555329126	0.168721670452518	0.249788006367699	0.0578458456436285	0.221179178976962	0.387845845643629
0.014070351758794	0.0586798941856321	0.16993733820895	0.251207316664317	0.0588228411740444	0.222156174507378	0.388822841174044
0.014321608040201	0.0596555003216826	0.171146581710536	0.25261628966117	0.0597993316667088	0.223132665000042	0.389799331666709
0.014572864321608	0.0606305753041008	0.172349589709158	0.254015224798255	0.0607753171216215	0.224108650454955	0.390775317121622
0.0148241206030151	0.0616051204052288	0.17354654208433	0.255404407618421	0.0617507975387827	0.225084130872116	0.391750797538783
0.0150753768844221	0.0625791368167753	0.174737610398157	0.256784110637904	0.0627257729181923	0.226059106251526	0.392725772918192
0.0153266331658291	0.0635526256554944	0.175922958406989	0.258154594142066	0.0637002432598503	0.227033576593184	0.39370024325985
0.0155778894472362	0.0645255879694579	0.177102742533913	0.259516106927268	0.0646742085637568	0.22800754189709	0.394674208563757
0.0158291457286432	0.0654980247418496	0.178277112305607	0.26086888697811	0.0656476688299117	0.228981002163245	0.395647668829912
0.0160804020100503	0.0664699368970009	0.179446210756683	0.26221316210474	0.066620624058315	0.229953957391648	0.396620624058315
0.0163316582914573	0.0674413253040684	0.18061017480455	0.263549150525702	0.0675930742489668	0.2309264075823	0.397593074248967
0.0165829145728643	0.0684121907826323	0.181769135597331	0.264877061409624	0.068565019401867	0.2318983527352	0.398565019401867
0.0168341708542714	0.0693825341038056	0.18292321883691	0.266197095384243	0.0695364595170156	0.232869792850349	0.399536459517016
0.0170854271356784	0.07035235599631	0.184072545079694	0.267509445001799	0.0705073945944126	0.233840727927746	0.400507394594413
0.0173366834170854	0.0713216571463003	0.185217230016477	0.268814295179845	0.0714778246340581	0.234811157967391	0.401477824634058
0.0175879396984925	0.0722904383242554	0.186357384733381	0.27011182360591	0.0724477496359519	0.235781082969285	0.402447749635952
0.0178391959798995	0.0732586997826879	0.187493115955323	0.271402201119574	0.0734171696000943	0.236750502933428	0.403417169600094
0.0180904522613065	0.0742264424645473	0.18862452627349	0.272685592067681	0.074386084526485	0.237719417859818	0.404386084526485
0.0183417085427136	0.0751936667987909	0.189751714357932	0.273962154636533	0.0753544944151242	0.238687827748458	0.405354494415124
0.0185929648241206	0.0761603733074993	0.190874775156553	0.275232041161396	0.0763223992660118	0.239655732599345	0.406322399266012
0.0188442211055276	0.0771265624845128	0.191993800081544	0.276495398419622	0.0772897990791478	0.240623132412481	0.407289799079148
0.0190954773869347	0.078092234800408	0.193108877184093	0.277752367902593	0.0782566938545323	0.241590027187866	0.408256693854532
0.0193467336683417	0.0790573907006636	0.194220091318396	0.279003166410106	0.0792230835921652	0.242556416925499	0.409223083592165
0.0195979899497487	0.080022030608922	0.195327524295624	0.280247764940785	0.0801889682920465	0.24352230162538	0.410188968292046
0.0198492462311558	0.0809861549268445	0.196431255028691	0.281486371501996	0.0811543479541762	0.24448768128751	0.411154347954176
0.0201005025125628	0.0819497640404206	0.197531359668433	0.282719026848353	0.0821192225785544	0.245452555911888	0.412119222578554
0.0203517587939698	0.082912858312496	0.198627911731738	0.283946011934031	0.083083592165181	0.246416925498514	0.413083592165181
0.0206030150753769	0.0838754380914764	0.199720982222318	0.285167360516394	0.084047456714056	0.247380790047389	0.414047456714056
0.0208542713567839	0.0848375038686985	0.20081063974459	0.286383183467537	0.0850108162251795	0.248344149558513	0.415010816225179
0.021105527638191	0.0857990554808864	0.201896950611059	0.287593588040529	0.0859736706985514	0.249307004031885	0.415973670698551
0.021356783919598	0.0867600937089223	0.202979978943751	0.288798678037264	0.0869360201341717	0.250269353467505	0.416936020134172
0.021608040201005	0.0877206186820621	0.20405978677009	0.289998553948019	0.0878978645320404	0.251231197865374	0.41789786453204
0.0218592964824121	0.0886809506744959	0.205136434113334	0.291193313104164	0.0888592038921576	0.252192537225491	0.418859203892158
0.0221105527638191	0.089640449947863	0.206209979078475	0.292383049804563	0.0898200382145232	0.253153371547857	0.419820038214523
0.0223618090452261	0.0905994367621568	0.207280477933246	0.293567855444988	0.0907803674991372	0.254113700832471	0.420780367499137
0.0226130653266332	0.0915579113444767	0.208347992162961	0.294747818638636	0.0917401917459997	0.255073525079333	0.421740191746
0.0228643216080402	0.0925158739339496	0.209412553653699	0.295923025330211	0.0926995109551106	0.256032844288444	0.422699510955111
0.0231155778894472	0.0934733285859075	0.210474241402515	0.297093558902698	0.0936583251264699	0.256991658459803	0.42365832512647
0.0233668341708543	0.0944302640044535	0.211533084308766	0.298259500282709	0.0946166342600776	0.257949967593411	0.424616634260078
0.0236180904522613	0.0953866955961483	0.212589137438464	0.299420928035345	0.0955744383559338	0.258907771689267	0.425574438355934
0.0238693467336683	0.0963426086246733	0.213642447516595	0.300577918458141	0.0965317374140384	0.259865070747372	0.426531737414038
0.0241206030150754	0.0972976943756252	0.214693059897962	0.301730545668826	0.0974885314343914	0.260821864767725	0.427488531434391
0.0243718592964824	0.0982605092376195	0.215741018619888	0.302878881689182	0.0984448204169928	0.261778153750326	0.428444820416993
0.0246231155778894	0.0992069736452974	0.216786366425607	0.304022996525344	0.0994006043618427	0.262733937695176	0.429400604361843
0.0248743718592965	0.100160847503288	0.217829144859469	0.305162958240939	0.100355883268941	0.263689216602274	0.430355883268941
0.0251256281407035	0.101114211057406	0.218869394282305	0.30629883303531	0.101310657138288	0.264643990471621	0.431310657138288
0.0253768844221106	0.102067064459972	0.219907153908573	0.307430685304421	0.102264925969883	0.265598259303216	0.432264925969883
0.0256281407035176	0.103020927846449	0.220942461901303	0.308558577713324	0.103218689763727	0.26655202309706	0.433218689763727
0.0258793969849246	0.103971241389228	0.221975355313836	0.309682571257909	0.104171948519819	0.267505281853152	0.434171948519818
0.0261306532663317	0.104922565208596	0.2230058702462	0.310802725321024	0.105124702238159	0.268458035571492	0.435124702238159
0.0263819095477387	0.10587337940137	0.224034041787639	0.311919097732722	0.106076950918748	0.269410284252081	0.436076950918748
0.0266331658291457	0.106831603988687	0.225059904092563	0.313031744822057	0.107028694561585	0.270362027894918	0.437028694561585
0.0268844221105528	0.107773479522676	0.226083490401947	0.314140721476505	0.107979933166671	0.271313266500004	0.437979933166671
0.0271356783919598	0.108722765675402	0.227104833106226	0.315246081181405	0.108930666734005	0.272264000067338	0.438930666734005
0.0273869346733668	0.109671542708089	0.228123963712832	0.316347876078628	0.109880895263588	0.273214228596921	0.439880895263588
0.0276381909547739	0.110619810728658	0.229140912956098	0.317446157000022	0.110830618755419	0.274163952088752	0.440830618755419
0.0278894472361809	0.111567569842927	0.230155710729469	0.318540973522683	0.111779837209498	0.275113170542831	0.441779837209498
0.0281407035175879	0.112514820151384	0.231168386215787	0.319632374005327	0.112728550625826	0.276061883959159	0.442728550625826
0.028391959798995	0.113461561753612	0.232178967820106	0.320720405629608	0.113676759004402	0.277010092337736	0.443676759004402
0.028643216080402	0.114407794742278	0.233187483264306	0.321805114436149	0.114624462345227	0.27795779567856	0.444624462345227
0.028894472361809	0.115353519197444	0.23419395955984	0.322886545367631	0.1155716606483	0.278904993981633	0.4455716606483
0.0291457286432161	0.116298735242192	0.235198423081309	0.323964742293832	0.116518353913622	0.279851687246955	0.446518353913622
0.0293969849246231	0.117251362851216	0.236200899512318	0.32503974805779	0.117464542141192	0.280797875474525	0.447464542141192
0.0296482412060302	0.118187642345202	0.237201413968719	0.326111604499435	0.11841022533101	0.281743558664343	0.44841022533101
0.0298994974874372	0.119132853566135	0.238199990908918	0.327180352493714	0.119355403483077	0.28268873681641	0.449355403483077
0.0301507537688442	0.120082436657708	0.239196654256288	0.328246031970901	0.120300076597392	0.283633409930726	0.450300076597392
0.0304020100502513	0.121017191785014	0.240191427306485	0.329308681957127	0.121244244673956	0.284577578007289	0.451244244673956
0.0306532663316583	0.121967278768669	0.241184332870077	0.33036834059513	0.122187907712768	0.285521241046102	0.452187907712768
0.0309045226130653	0.122901018140839	0.242175393199725	0.3314250451705	0.123131065713829	0.286464399047162	0.453131065713829
0.0311557788944724	0.123842169547847	0.24316463002978	0.332478832142333	0.124073718677138	0.287407052010471	0.454073718677138
0.0314070351758794	0.124782813193302	0.244152064572347	0.333529737163114	0.125015866602695	0.288349199936029	0.455015866602695
0.0316582914572864	0.125730869066441	0.245137717598952	0.334577795105997	0.125957509490501	0.289290842823834	0.455957509490501
0.0319095477386935	0.126662577460466	0.246121609389817	0.335623040085996	0.126898647340555	0.290231980673889	0.456898647340555
0.0321608040201005	0.127603218204843	0.247103759753606	0.336665505479333	0.127839280152858	0.291172613486191	0.457839280152858
0.0324120603015075	0.128540311424143	0.248084188076381	0.33770522395234	0.128779407927409	0.292112741260743	0.458779407927409
0.0326633165829146	0.129478417187369	0.249062913319214	0.33874222747649	0.129719030664209	0.293052363997542	0.459719030664209
0.0329145728643216	0.130416015542374	0.250039954001708	0.339776547342933	0.130658148363257	0.29399148169659	0.460658148363257
0.0331658291457286	0.131353106544338	0.251015328252322	0.340808214198544	0.131596761024553	0.294930094357887	0.461596761024553
0.0334170854271357	0.132289690243867	0.251989053811867	0.341837258041451	0.132534868648098	0.295868201981431	0.462534868648098
0.0336683417085427	0.133225766689429	0.252961148035095	0.342863708260495	0.133472471233891	0.296805804567225	0.463472471233891
0.0339195979899497	0.134162855923142	0.253931627890247	0.343887593638264	0.134409568781933	0.297742902115266	0.464409568781933
0.0341708542713568	0.135096398014016	0.254900509994406	0.34490894236851	0.135346161292223	0.298679494625557	0.465346161292223
0.0344221105527638	0.136030952986982	0.255867810620929	0.345927782083408	0.136282248764762	0.299615582098095	0.466282248764762
0.0346733668341709	0.136965000891141	0.256833545687086	0.346944139853454	0.137217831199549	0.300551164532882	0.467217831199549
0.0349246231155779	0.137906461716416	0.257797730792812	0.347958042215109	0.138152908596584	0.301486241929918	0.468152908596584
0.0351758793969849	0.138839495657829	0.258760381188279	0.348969515177092	0.139087480955868	0.302420814289201	0.469087480955868
0.035427135678392	0.139764102618171	0.259721511872866	0.349978584237126	0.1400215482774	0.303354881610734	0.4700215482774
0.035678391959799	0.140697642658678	0.260681137431203	0.350985274398008	0.140955110561181	0.304288443894514	0.470955110561181
0.035929648241206	0.141629155849754	0.261639272269175	0.351989610173087	0.14188816780721	0.305221501140544	0.47188816780721
0.0361809045226131	0.142558642215267	0.262595930420453	0.352991615612575	0.142820720015488	0.306154053348821	0.472820720015488
0.0364321608040201	0.143489141783473	0.26355112566007	0.353991314296366	0.143752767186014	0.307086100519347	0.473752767186014
0.0366834170854271	0.144427054330238	0.264504871528886	0.354988729360564	0.144684309318788	0.308017642652122	0.474684309318788
0.0369346733668342	0.145348620686569	0.265457181196686	0.355983883508273	0.145615346413811	0.308948679747144	0.475615346413811
0.0371859296482412	0.146277600092402	0.266408067693804	0.356976799011925	0.146545878471082	0.309879211804416	0.476545878471082
0.0374371859296482	0.147207592843532	0.267357543720798	0.357967497731919	0.147475905490602	0.310809238823935	0.477475905490602
0.0376884422110553	0.148134038967256	0.268305621760114	0.358956001121386	0.14840542747237	0.311738760805704	0.47840542747237
0.0379396984924623	0.149063018490569	0.26925231403706	0.359942330239198	0.149334444416387	0.31266777774972	0.479334444416387
0.0381909547738693	0.149988451475691	0.270197632539425	0.360926505763592	0.150262956322652	0.313596289655985	0.480262956322652
0.0384422110552764	0.150914897915427	0.271141589058734	0.361908547991032	0.151190963191165	0.314524296524499	0.481190963191165
0.0386934673366834	0.151840837851643	0.272084195122315	0.362888476854899	0.152118465021927	0.31545179835526	0.482118465021927
0.0389447236180905	0.152774191154637	0.273025462041759	0.363866311932363	0.153045461814937	0.316378795148271	0.483045461814937
0.0391959798994975	0.153691198323031	0.273965400970576	0.364842072448744	0.153971953570196	0.317305286903529	0.483971953570196
0.0394472361809045	0.154615618912877	0.274904022776029	0.36581577728557	0.154897940287703	0.318231273621037	0.484897940287703
0.0396984924623116	0.155539533105778	0.275841338178302	0.366787445002034	0.155823421967459	0.319156755300792	0.485823421967459
0.0399497487437186	0.15646294092803	0.276777357663561	0.367757093822665	0.156748398609463	0.320081731942796	0.486748398609463
0.0402010050251256	0.157385842403345	0.277712091586314	0.368724741657135	0.157672870213715	0.321006203547048	0.487672870213715
0.0404522613065327	0.15830823755576	0.278645550037185	0.369690406108758	0.158596836780216	0.321930170113549	0.488596836780216
0.0407035175879397	0.15923012640916	0.279577742960139	0.370654104476069	0.159520298308965	0.322853631642299	0.489520298308965
0.0409547738693467	0.160151508987618	0.280508680117636	0.37161585375821	0.160443254799963	0.323776588133296	0.490443254799963
0.0412060301507538	0.161073905309877	0.281438371128097	0.372575670670536	0.161365706253209	0.324699039586542	0.491365706253209
0.0414572864321608	0.16199275540224	0.282366825330891	0.373533571643798	0.162287652668704	0.325620986002037	0.492287652668704
0.0417085427135678	0.162912619283073	0.283294052033896	0.374489572830336	0.163209094046447	0.32654242737978	0.493209094046447
0.0419597989949749	0.163833496995768	0.284220060342217	0.375443690116444	0.164130030386438	0.327463363719771	0.494130030386438
0.0422110552763819	0.16475234849629	0.285144859119737	0.376395939124366	0.165050461688678	0.328383795022011	0.495050461688678
0.0424623115577889	0.165677095067341	0.286068457154368	0.377346335213444	0.165970387953166	0.3293037212865	0.495970387953166
0.042713567839196	0.166587013101134	0.286990863098231	0.378294893496074	0.166889809179903	0.330223142513236	0.496889809179903
0.042964824120603	0.167512266224565	0.287912085359694	0.379241628835571	0.167808725368888	0.331142058702221	0.497808725368888
0.04321608040201	0.168429093071501	0.288832132302845	0.38018655585318	0.168727136520122	0.332060469853455	0.498727136520122
0.0434673366834171	0.169339014204081	0.289751012080905	0.381129688936031	0.169645042633604	0.332978375966937	0.499645042633604
0.0437185929648241	0.170253309119536	0.290668732774967	0.382071042232996	0.170562443709334	0.333895777042667	0.500562443709334
0.0439698492462312	0.171170137997454	0.291585302239396	0.383010629677494	0.171479339747313	0.334812673080646	0.501479339747313
0.0442211055276382	0.172084940809898	0.292500728290283	0.383948464975171	0.17239573074754	0.335729064080873	0.50239573074754
0.0444723618090452	0.172997717644016	0.293415018551717	0.384884561616444	0.173311616710016	0.336644950043349	0.503311616710016
0.0447236180904523	0.173919428350158	0.294328180507887	0.385818932874462	0.17422699763474	0.337560330968073	0.50422699763474
0.0449748743718593	0.174824793341044	0.295240221576555	0.386751591825925	0.175141873521712	0.338475206855046	0.505141873521712
0.0452261306532663	0.175739092259603	0.296151149048675	0.387682551332155	0.176056244370933	0.339389577704267	0.506056244370933
0.0454773869346734	0.176651365204321	0.297060969992723	0.388611824062292	0.176970110182403	0.340303443515736	0.506970110182403
0.0457286432160804	0.177561612227613	0.297969691538567	0.389539422488315	0.177883470956121	0.341216804289454	0.507883470956121
0.0459798994974874	0.178480793230773	0.298876936089087	0.3904653588926	0.178796326692087	0.34212966002542	0.508796326692087
0.0462311557788945	0.179383628547075	0.299783479373386	0.391389645367135	0.179708677390302	0.343042010723635	0.509708677390302
0.0464824120603015	0.180295397842284	0.300688943625735	0.392312293822372	0.180620523050765	0.343953856384098	0.510620523050765
0.0467336683417085	0.181211541143865	0.301593335436432	0.393233315990047	0.181531863673476	0.34486519700681	0.511531863673476
0.0469849246231156	0.182120778794568	0.302496661282337	0.39415272342248	0.182442699258436	0.34577603259177	0.512442699258436
0.0472361809045226	0.183021910638672	0.303398927551443	0.395070527506235	0.183353029805645	0.346686363138978	0.513353029805645
0.0474874371859297	0.183930136545631	0.304300140515011	0.395986739447538	0.184262855315102	0.347596188648435	0.514262855315102
0.0477386934673367	0.184837856623573	0.305200306355844	0.396901370300429	0.185172175786807	0.34850550912014	0.515172175786807
0.0479899497487437	0.185745070880816	0.306099431157164	0.397814430945034	0.18608099122076	0.349414324554094	0.51608099122076
0.0482412060301508	0.186651779354638	0.306997520907612	0.398725932104436	0.186989301616963	0.350322634950296	0.516989301616963
0.0484924623115578	0.18755798203946	0.307894581503784	0.399635884352628	0.187897106975413	0.351230440308746	0.517897106975413
0.0487437185929648	0.188463678944071	0.308790618739355	0.400544298098867	0.188804407296112	0.352137740629445	0.518804407296112
0.0489949748743719	0.189368870085988	0.309685638360084	0.401451183613527	0.189711202579059	0.353044535912393	0.519711202579059
0.0492462311557789	0.190273555477303	0.310579645962663	0.402356551010477	0.190617492824255	0.353950826157589	0.520617492824255
0.0494974874371859	0.191177735109039	0.311472647101548	0.403260410266237	0.1915232780317	0.354856611365033	0.5215232780317
0.049748743718593	0.192081409034832	0.31236464723629	0.404162771206194	0.192428558201392	0.355761891534726	0.522428558201392
0.05	0.192984577217705	0.313255651736952	0.40506364352581	0.193333333333333	0.356666666666667	0.523333333333333


==> data/qfigappzoom.txt <==
x   etaa    etab    etac    etad
0	0.0333333333333333	0.266666666666667	0.666666666666667	1
0.000505050505050505	0.0353525150494847	0.268685848382818	0.668685848382818	1
0.00101010101010101	0.0373696561575349	0.270702989490868	0.670702989490868	1
0.00151515151515152	0.0393847566574839	0.272718089990817	0.672718089990817	1
0.00202020202020202	0.0413978165493317	0.274731149882665	0.674731149882665	1
0.00252525252525253	0.0434088358330783	0.276742169166412	0.676742169166412	1
0.00303030303030303	0.0454178145087236	0.278751147842057	0.678751147842057	1
0.00353535353535354	0.0474247525762677	0.280758085909601	0.680758085909601	1
0.00404040404040404	0.0494296500357106	0.282762983369044	0.682762983369044	1
0.00454545454545455	0.0514325068870523	0.284765840220386	0.684765840220386	1
0.00505050505050505	0.0534333231302928	0.286766656463626	0.686766656463626	1
0.00555555555555556	0.0554320987654321	0.288765432098765	0.688765432098765	1
0.00606060606060606	0.0574288337924702	0.290762167125803	0.690762167125803	1
0.00656565656565657	0.059423528211407	0.29275686154474	0.69275686154474	1
0.00707070707070707	0.0614161820222426	0.294749515355576	0.694749515355576	1
0.00757575757575758	0.063406795224977	0.29674012855831	0.69674012855831	1
0.00808080808080808	0.0653953678196103	0.298728701152944	0.698728701152943	1
0.00858585858585859	0.0673818998061422	0.300715233139476	0.700715233139475	1
0.00909090909090909	0.069366391184573	0.302699724517906	0.702699724517906	1
0.0095959595959596	0.0713488419549026	0.304682175288236	0.704682175288236	1
0.0101010101010101	0.0733292521171309	0.306662585450464	0.706662585450464	1
0.0106060606060606	0.075307621671258	0.308640955004591	0.708640955004591	1
0.0111111111111111	0.077283950617284	0.310617283950617	0.710617283950617	1
0.0116161616161616	0.0792582389552087	0.312591572288542	0.712591572288542	1
0.0121212121212121	0.0812304866850321	0.314563820018365	0.714563820018365	1
0.0126262626262626	0.0832006938067544	0.316534027140088	0.716534027140088	1
0.0131313131313131	0.0851688603203755	0.318502193653709	0.718502193653709	1
0.0136363636363636	0.0871349862258953	0.320468319559229	0.720468319559229	1
0.0141414141414141	0.0890990715233139	0.322432404856647	0.722432404856647	1
0.0146464646464646	0.0910611162126314	0.324394449545965	0.724394449545965	1
0.0151515151515152	0.0930211202938476	0.326354453627181	0.726354453627181	1
0.0156565656565657	0.0949790837669626	0.328312417100296	0.728312417100296	1
0.0161616161616162	0.0969350066319763	0.33026833996531	0.73026833996531	1
0.0166666666666667	0.0988888888888889	0.332222222222222	0.732222222222222	1
0.0171717171717172	0.1008407305377	0.334174063871034	0.734174063871034	1
0.0176767676767677	0.10279053157841	0.336123864911744	0.736123864911744	1
0.0181818181818182	0.104738292011019	0.338071625344353	0.738071625344353	1
0.0186868686868687	0.106684011835527	0.34001734516886	0.74001734516886	1
0.0191919191919192	0.108627691051933	0.341961024385267	0.741961024385267	1
0.0196969696969697	0.110569329660239	0.343902662993572	0.743902662993572	1
0.0202020202020202	0.112508927660443	0.345842260993776	0.745842260993776	1
0.0207070707070707	0.114446485052546	0.347779818385879	0.747779818385879	1
0.0212121212121212	0.116382001836547	0.349715335169881	0.749715335169881	1
0.0217171717171717	0.118315478012448	0.351648811345781	0.751648811345781	1
0.0222222222222222	0.120246913580247	0.35358024691358	0.75358024691358	1
0.0227272727272727	0.122176308539945	0.355509641873278	0.755509641873278	1
0.0232323232323232	0.124103662891542	0.357436996224875	0.757436996224875	1
0.0237373737373737	0.126028976635037	0.359362309968371	0.759362309968371	1
0.0242424242424242	0.127952249770432	0.361285583103765	0.761285583103765	1
0.0247474747474748	0.129873482297725	0.363206815631058	0.763206815631058	1
0.0252525252525253	0.131792674216917	0.36512600755025	0.76512600755025	1
0.0257575757575758	0.133709825528007	0.367043158861341	0.767043158861341	1
0.0262626262626263	0.135624936230997	0.36895826956433	0.76895826956433	1
0.0267676767676768	0.137538006325885	0.370871339659218	0.770871339659218	1
0.0272727272727273	0.139449035812672	0.372782369146005	0.772782369146006	1
0.0277777777777778	0.141358024691358	0.374691358024691	0.774691358024691	1
0.0282828282828283	0.143264972961943	0.376598306295276	0.776598306295276	1
0.0287878787878788	0.145169880624426	0.378503213957759	0.778503213957759	1
0.0292929292929293	0.147072747678808	0.380406081012142	0.780406081012142	1
0.0297979797979798	0.148973574125089	0.382306907458423	0.782306907458423	1
0.0303030303030303	0.150872359963269	0.384205693296602	0.784205693296602	1
0.0308080808080808	0.152769105193348	0.386102438526681	0.786102438526681	1
0.0313131313131313	0.154663809815325	0.387997143148658	0.787997143148658	1
0.0318181818181818	0.156556473829201	0.389889807162534	0.789889807162534	1
0.0323232323232323	0.158447097234976	0.391780430568309	0.791780430568309	1
0.0328282828282828	0.16033568003265	0.393669013365983	0.793669013365983	1
0.0333333333333333	0.162222222222222	0.395555555555556	0.795555555555556	1
0.0338383838383838	0.164106723803694	0.397440057137027	0.797440057137027	1
0.0343434343434343	0.165989184777064	0.399322518110397	0.799322518110397	1
0.0348484848484849	0.167869605142332	0.401202938475666	0.801202938475666	1
0.0353535353535354	0.1697479848995	0.403081318232833	0.803081318232833	1
0.0358585858585859	0.171624324048566	0.4049576573819	0.8049576573819	1
0.0363636363636364	0.173498622589532	0.406831955922865	0.806831955922865	1
0.0368686868686869	0.175370880522396	0.408704213855729	0.808704213855729	1
0.0373737373737374	0.177241097847158	0.410574431180492	0.810574431180492	1
0.0378787878787879	0.17910927456382	0.412442607897153	0.812442607897153	1
0.0383838383838384	0.18097541067238	0.414308744005714	0.814308744005714	1
0.0388888888888889	0.18283950617284	0.416172839506173	0.816172839506173	1
0.0393939393939394	0.184701561065197	0.418034894398531	0.818034894398531	1
0.0398989898989899	0.186561575349454	0.419894908682787	0.819894908682787	1
0.0404040404040404	0.18841954902561	0.421752882358943	0.821752882358943	1
0.0409090909090909	0.190275482093664	0.423608815426997	0.823608815426997	1
0.0414141414141414	0.192129374553617	0.42546270788695	0.82546270788695	1
0.0419191919191919	0.193981226405469	0.427314559738802	0.827314559738802	1
0.0424242424242424	0.195831037649219	0.429164370982553	0.829164370982553	1
0.0429292929292929	0.197678808284869	0.431012141618202	0.831012141618202	1
0.0434343434343434	0.199524538312417	0.43285787164575	0.83285787164575	1
0.0439393939393939	0.201368227731864	0.434701561065197	0.834701561065197	1
0.0444444444444444	0.20320987654321	0.436543209876543	0.836543209876543	1
0.044949494949495	0.205049484746454	0.438382818079788	0.838382818079788	1
0.0454545454545455	0.206887052341598	0.440220385674931	0.840220385674931	1
0.045959595959596	0.20872257932864	0.442055912661973	0.842055912661973	1
0.0464646464646465	0.210556065707581	0.443889399040914	0.843889399040914	1
0.046969696969697	0.212387511478421	0.445720844811754	0.845720844811754	1
0.0474747474747475	0.214216916641159	0.447550249974492	0.847550249974492	1
0.047979797979798	0.216044281195796	0.44937761452913	0.84937761452913	1
0.0484848484848485	0.217869605142332	0.451202938475666	0.851202938475666	1
0.048989898989899	0.219692888480767	0.453026221814101	0.853026221814101	1
0.0494949494949495	0.221514131211101	0.454847464544434	0.854847464544434	1
0.05	0.223333333333333	0.456666666666667	0.856666666666667	1


==> data/qfigzoom.txt <==
x   etaa    etab    etac    etad
0	0.000134635922704518	0.0010736335901088	0.00268408385141474	0.00805225145465006
5.0125313283208e-06	0.00979454339430497	0.0605377461131288	0.1230892261307	0.122912412360706
1.00250626566416e-05	0.0106010659681345	0.0644618348942323	0.130564057189368	0.130311472151116
1.50375939849624e-05	0.0111415936829585	0.0670132166744113	0.135379368230186	0.135066785648342
2.00501253132832e-05	0.0115619553966501	0.0689555209731404	0.139020936134348	0.138656061954706
2.5062656641604e-05	0.0119119244039003	0.0705443924929671	0.141985405391815	0.141573725301597
3.00751879699248e-05	0.0122150068200254	0.0719008502917375	0.144504752175546	0.144049937285495
3.50877192982456e-05	0.0124843278022203	0.073091036606515	0.146706934774382	0.146211766240058
4.01002506265664e-05	0.0127280244299884	0.0741558740200863	0.148670563408221	0.148137242932535
4.51127819548872e-05	0.0129515188793935	0.0751224704389598	0.150447608384221	0.149877935213033
5.0125313283208e-05	0.013158620827574	0.0760097725420367	0.152074329930585	0.151469810357076
5.51378446115288e-05	0.0133521179875923	0.0768315182705125	0.153577094627604	0.152939013792826
6.01503759398496e-05	0.0135341169733743	0.0775982123898763	0.154975713052009	0.154305184284721
6.51629072681704e-05	0.0137062518694735	0.0783178161177632	0.156285471180637	0.155583471164231
7.01754385964912e-05	0.0138698179816731	0.0789966652816875	0.157518426741222	0.156785821355619
7.5187969924812e-05	0.0140258609839302	0.0796399182237493	0.158684269365319	0.157921833160588
8.02005012531328e-05	0.0141752382899382	0.0802516194273579	0.1597909102654	0.158999341453673
8.52130325814536e-05	0.0143186624821535	0.0808352211304186	0.160844897879934	0.160024830090775
9.02255639097745e-05	0.0144567327813679	0.0813937400122748	0.161851717945347	0.161003729591718
9.52380952380952e-05	0.0145899583256401	0.081929568157241	0.162816014696731	0.161940636541915
0.000100250626566416	0.0147187757057822	0.082444803687805	0.163741756940303	0.162839478287002
0.000105263157894737	0.014843562388289	0.0829412561802114	0.164632364778811	0.163703638587704
0.000110275689223058	0.0149646471386797	0.0834204980741138	0.165490807721826	0.164536054886185
0.000115288220551378	0.0150823182203641	0.083883905023653	0.166319681636866	0.165339294584883
0.000120300751879699	0.0151968299191328	0.0843326879424261	0.16712126981719	0.166115615570944
0.00012531328320802	0.0153084077903227	0.0847679187235193	0.167897591963827	0.166867014755394
0.000130325814536341	0.0154172529193989	0.0851905510843123	0.168650443857278	0.167595267387256
0.000135338345864662	0.015523545412049	0.0856014376102957	0.169381429774898	0.168301959165483
0.000140350877192982	0.0156274472763948	0.0860013438050099	0.170091989198762	0.168988512696109
0.000145363408521303	0.0157291048208922	0.0863909597600692	0.170783418984838	0.169656209451793
0.000150375939849624	0.0158286506631839	0.0867709099147548	0.171456891894367	0.170306208123999
0.000155388471177945	0.0159262054237999	0.0871418221602381	0.172113472183981	0.170939560061346
0.000160401002506266	0.0160218791627001	0.0875040912403244	0.172754128801845	0.171557222335668
0.000165413533834586	0.0161157726043721	0.0878582500151908	0.173379746617704	0.172160068860828
0.000170426065162907	0.0162079781882059	0.0882047309711765	0.173991136034577	0.172748899905933
0.000175438596491228	0.0162985809733045	0.0885439314748871	0.174589041249021	0.173324450273761
0.000180451127819549	0.0163876594216038	0.0888762175437812	0.175174147390445	0.17388739636496
0.00018546365914787	0.0164752860783918	0.089201927119444	0.175747086712532	0.17443836230598
0.00019047619047619	0.0165615281663026	0.0895213729195757	0.17630844398715	0.174977925286468
0.000195488721804511	0.0166464481055592	0.0898348449331536	0.176858761221758	0.175506620226891
0.000200501253132832	0.0167301039714406	0.0901426126119777	0.177398541799364	0.176024943874254
0.000205513784461153	0.0168125498977525	0.090444926801295	0.177928254124928	0.176533358409294
0.000210526315789474	0.0168938364340012	0.0907420214460554	0.178448334846941	0.177032294633497
0.000215538847117795	0.016974010862441	0.091034115104468	0.178959191714087	0.1775221547935
0.000220551378446115	0.0170531174803547	0.0913214122940683	0.179461206112731	0.178003315092646
0.000225563909774436	0.0171311978521629	0.0916041046915713	0.179954735331694	0.178476127928413
0.000230576441102757	0.0172082910350138	0.0918823722068478	0.180440114584648	0.178940923893421
0.000235588972431078	0.0172847537652258	0.0921563839446346	0.180917658824033	0.179398013568449
0.000240601503759398	0.0173599807050151	0.0924262990701994	0.181387664368987	0.179847689132937
0.000245614035087719	0.0174343245097829	0.0926922675876065	0.181850410373169	0.1802902258149
0.00025062656641604	0.0175078160415748	0.092954431043844	0.182306160149101	0.180725883199941
0.000255639097744361	0.0175804844870625	0.0932129231650907	0.182755162365211	0.181154906414825
0.000260651629072682	0.0176523574797617	0.0934678704335412	0.183197652129913	0.181577527200403
0.000265664160401003	0.0177234612111445	0.0937193926118282	0.183633851980033	0.181993964884948
0.000270676691729323	0.0177938205313476	0.0939676032200891	0.184063972774481	0.182404427271401
0.000275689223057644	0.0178634590419346	0.0942126099711051	0.184488214514055	0.182809111444292
0.000280701754385965	0.0179323991798938	0.0944545151675269	0.184906767087085	0.18320820450756
0.000285714285714286	0.0180006622951786	0.094693416065292	0.185319810951686	0.183601884259018
0.000290726817042607	0.0180682687212364	0.094929405207491	0.185727517761463	0.18399031980845
0.000295739348370927	0.0181352378406106	0.0951625707294954	0.186130050940013	0.184373672144288
0.000300751879699248	0.0182015881442551	0.0953929966404347	0.186527566208603	0.184752094654903
0.000305764411027569	0.0182673372872382	0.0956207630821246	0.186920212069435	0.185125733607809
0.00031077694235589	0.0183325021394166	0.0958459465674787	0.187308130255812	0.185494728591968
0.000315789473684211	0.0183970988325097	0.0960686202007523	0.187691456143732	0.185859212925182
0.000320802005012531	0.0184611428035791	0.0962888538816933	0.188070319133308	0.186219314030902
0.000325814536340852	0.0185246488354662	0.0965067144931799	0.188444843002135	0.186575153787394
0.000330827067669173	0.0185876310943312	0.0967222660767967	0.188815146232802	0.186926848849865
0.000335839598997494	0.0186501031639585	0.0969355699942462	0.189181342315736	0.187274510951029
0.000340852130325815	0.0187120780783112	0.097146685078069	0.189543540031167	0.187618247178463
0.000345864661654135	0.0187735683515454	0.0973556677717924	0.189901843710644	0.187958160233794
0.000350877192982456	0.018834586006119	0.0975625722598916	0.190256353482454	0.188294348672876
0.000355889724310777	0.0188951425984891	0.0977674505898575	0.190607165496442	0.188626907130661
0.000360902255639098	0.018955249243878	0.0979703527847928	0.190954372137445	0.18895592652943
0.000365914786967419	0.0190149166390449	0.0981713269497795	0.191298062222954	0.189281494274898
0.000370927318295739	0.0190741550833181	0.0983704193703346	0.191638321187228	0.18960369443808
0.00037593984962406	0.0191329744985525	0.0985679937543549	0.191975231254643	0.18992260792588
0.000380952380952381	0.0191913844481446	0.0987634547242828	0.192308871601795	0.190238312641309
0.000385964912280702	0.0192493941542498	0.0989571627871093	0.192639318509418	0.190550883632705
0.000390977443609023	0.0193070125144377	0.099149157819935	0.192966645503237	0.190860393234174
0.000395989974937343	0.0193642481169597	0.0993394782885967	0.193290923488211	0.191166911197565
0.000401002506265664	0.0194211092554206	0.0995281613150124	0.193612220876516	0.191470504815961
0.000406015037593985	0.0194776039423481	0.0997152427403366	0.193930603699575	0.191771239040295
0.000411027568922306	0.0195337399222696	0.0999007571845724	0.194246135725892	0.192069176588664
0.000416040100250627	0.0195895246836161	0.100084738102547	0.194558878559708	0.192364378049503
0.000421052631578947	0.0196449654704045	0.100267217836637	0.194868891745328	0.192656901978772
0.000426065162907268	0.019700069292914	0.100448227666873	0.195176232853574	0.19294680499143
0.000431077694235589	0.0197548429378659	0.100627478691334	0.19548095757459	0.193234141848184
0.00043609022556391	0.0198092929781657	0.100805638534645	0.195783119798148	0.19351896553677
0.000441102756892231	0.0198634257820399	0.100982416396532	0.196082771692675	0.19380132734958
0.000446115288220551	0.0199172475214679	0.101157839752067	0.19637996377934	0.194081276955999
0.000451127819548872	0.0199707641806192	0.101331935224685	0.196674745001345	0.194358862471879
0.000456140350877193	0.0200239815636114	0.101504728621679	0.196967162790006	0.194634130525049
0.000461152882205514	0.0200769053016519	0.101676244968045	0.1972572631299	0.194907126316573
0.000466165413533835	0.020129540860079	0.101846508538598	0.197545090616029	0.195177893680294
0.000471177944862155	0.0201818935450916	0.102015542887728	0.197830688508855	0.195446475137852
0.000476190476190476	0.0202339685098297	0.102183370879231	0.198114098793488	0.195712911951744
0.000481203007518797	0.0202857707608243	0.102350014712525	0.198395362225577	0.195977244175835
0.000486215538847118	0.0203373051628598	0.10251549594976	0.198674518379597	0.196239510702253
0.000491228070175439	0.0203885764452919	0.10267983553967	0.198951605699094	0.19649974930761
0.000496240601503759	0.0204395892066032	0.102843053841844	0.199226661536982	0.196757996695509
0.00050125313283208	0.0204903479191858	0.103005170648243	0.199499722197692	0.197014288537869
0.000506265664160401	0.0205408569348197	0.103166205205758	0.199770822976508	0.197268659513988
0.000511278195488722	0.0205911204881703	0.103326176235204	0.200039998199057	0.197521143347384
0.000516290726817043	0.0206411427016716	0.103485421142096	0.200307281255972	0.197771772841805
0.000521303258145363	0.0206909275892692	0.10364331927433	0.200572704636839	0.198020579914457
0.000526315789473684	0.020740479060417	0.103800207078534	0.200836299962241	0.198267595629001
0.000531328320802005	0.0207898009238056	0.103956101359118	0.201098098021272	0.198512850225662
0.000536340852130326	0.0208388968905517	0.10411101848346	0.201358128789128	0.198756373150966
0.000541353383458647	0.0208877705782524	0.104264974397294	0.201616421470053	0.198998193085776
0.000546365914786967	0.0209364255135693	0.104417984639365	0.201873004512199	0.199238337972016
0.000551378446115288	0.0209848651356132	0.104570064355501	0.202127905640505	0.199476835038706
0.000556390977443609	0.0210330927986913	0.104720909111363	0.202381151880837	0.199713710825854
0.00056140350877193	0.0210811117754807	0.104871171706725	0.202632769580694	0.199948991208662
0.000566416040100251	0.0211289252596181	0.105020546987618	0.202882784439226	0.200182701419282
0.000571428571428571	0.0211765363678808	0.10516904865677	0.203131221517348	0.200414866069212
0.000576441102756892	0.0212239481433119	0.105316690085846	0.203378105272027	0.200645509169008
0.000581453634085213	0.0212711635570714	0.105463484326019	0.203623459563947	0.200874654148721
0.000586466165413534	0.0213181855114341	0.105609444118611	0.203867307685823	0.20110232387647
0.000591478696741855	0.0213650168409756	0.105754581904643	0.204109672380624	0.20132854067691
0.000596491228070175	0.0214116603155824	0.105898909835019	0.204350575849107	0.201553326348432
0.000601503759398496	0.0214581186419195	0.106042439778863	0.204590039778121	0.201776702179939
0.000606516290726817	0.0215043944659152	0.106185183333152	0.204828085355563	0.201998688967101
0.000611528822055138	0.0215504903739385	0.106327151830827	0.205064733278607	0.202219307027387
0.000616541353383459	0.0215964088951212	0.106468356348742	0.205300003773198	0.202438576215559
0.000621553884711779	0.0216421525029195	0.106608807716025	0.205533916613893	0.202656515937155
0.0006265664160401	0.0216877236170139	0.106748516520941	0.205766491130212	0.202873145162598
0.000631578947368421	0.0217331246043322	0.106887493118492	0.205997746220218	0.203088482440741
0.000636591478696742	0.0217783577811147	0.10702574763761	0.206227700366205	0.203302545910481
0.000641604010025063	0.021823425414344	0.10716328998731	0.206456371650196	0.203515353314137
0.000646616541353383	0.0218683297228343	0.107300129863523	0.206683777758352	0.203726922008201
0.000651629072681704	0.0219130728791516	0.107436276755166	0.206909935997326	0.203937268975613
0.000656641604010025	0.0219576570103452	0.107571739950169	0.2071348633082	0.204146410835909
0.000661654135338346	0.0220020841996796	0.107706528541453	0.207358576263508	0.204354363855778
0.000666666666666667	0.0220463564876466	0.107840651431814	0.207581091097318	0.204561143959513
0.000671679197994987	0.02209047587324	0.107974117340187	0.207802423702646	0.204766766738573
0.000676691729323308	0.0221344443150935	0.108106934806042	0.208022589641109	0.204971247461069
0.000681704260651629	0.0221782637325079	0.108239112195065	0.208241604155516	0.205174601080643
0.00068671679197995	0.0222219360066929	0.108370657703272	0.208459482176673	0.205376842245363
0.000691729323308271	0.0222654629816863	0.108501579362283	0.208676238335326	0.205577985306032
0.000696741854636591	0.0223088464652445	0.10863188504327	0.208891886965892	0.20577804432474
0.000701754385964912	0.022352088230178	0.108761582461684	0.209106442119566	0.205977033081965
0.000706766917293233	0.0223951900146759	0.10889067918129	0.209319917566027	0.206174965085036
0.000711779448621554	0.0224381535239147	0.109019182617919	0.209532326804055	0.206371853574924
0.000716791979949875	0.0224809804303183	0.109147100044257	0.209743683072272	0.206567711533393
0.000721804511278196	0.0225236723747766	0.1092744385924	0.20995399935067	0.206762551690093
0.000726817042606516	0.0225661509710137	0.109401205258758	0.210163288367311	0.206956386529068
0.000731829573934837	0.0226085777918388	0.109527406906483	0.210371562606403	0.207149228294854
0.000736842105263158	0.0226508743915487	0.10965305026949	0.210578834320548	0.207341088999264
0.000741854636591479	0.0226930422923713	0.109778141955805	0.210785115527174	0.207531980427119
0.0007468671679198	0.0227350829885872	0.10990268845051	0.210990418012639	0.207721914141719
0.00075187969924812	0.0227769979474668	0.110026696118938	0.211194753366912	0.207910901491036
0.000756892230576441	0.022818788609623	0.110150171209579	0.211398132936227	0.208098953612654
0.000761904761904762	0.0228604563901685	0.110273119857319	0.211600567860859	0.208286081439421
0.000766917293233083	0.0229020026788777	0.110395548085857	0.211802069110209	0.208472295704402
0.000771929824561404	0.022943428840701	0.110517461810572	0.212002647422325	0.208657606945547
0.000776942355889724	0.0229847362170595	0.110638866841122	0.212202313347406	0.208842025511012
0.000781954887218045	0.0230259261255239	0.110759768884227	0.212401077264968	0.209025561563501
0.000786967418546366	0.0230669998612011	0.110880173546112	0.212598949351936	0.209208225084579
0.000791979949874687	0.0231079586966235	0.111000086334411	0.212795939599535	0.209390025879494
0.000796992481203008	0.023148803882567	0.111119512661065	0.212992057847716	0.209570973580686
0.000802005012531328	0.0231895366486475	0.111238457844636	0.213187313750779	0.209751077653084
0.000807017543859649	0.0232301582035203	0.111356927111867	0.213381716805885	0.20993034739658
0.00081203007518797	0.0232706697356799	0.111474925600386	0.213575276305964	0.210108791951143
0.000817042606516291	0.0233110724137124	0.111592458360917	0.2137680014585	0.210286420300037
0.000822055137844612	0.0233513673867166	0.111709530358536	0.213959901244565	0.210463241273007
0.000827067669172932	0.0233915557850234	0.111826146475343	0.214150985302682	0.210639263550882
0.000832080200501253	0.0234316387202879	0.111942311511976	0.214341260008454	0.210814495668193
0.000837092731829574	0.0234716172860547	0.11205803018964	0.214530737040249	0.210988946016712
0.000842105263157895	0.023511492558333	0.112173307151654	0.214719421724291	0.211162622848702
0.000847117794486216	0.0235512655954341	0.112288146965621	0.21490732465042	0.211335534280156
0.000852130325814536	0.0235909374391244	0.112402554124517	0.21509445320339	0.211507688293446
0.000857142857142857	0.0236305091144554	0.112516533049008	0.215280815380022	0.211679092740876
0.000862155388471178	0.0236699816300308	0.112630088088523	0.215466419091343	0.211849755347312
0.000867167919799499	0.0237093559788936	0.11274322352299	0.215651272058798	0.212019683712598
0.00087218045112782	0.0237486331384765	0.11285594356423	0.215835381949914	0.212188885314892
0.00087719298245614	0.0237878140710731	0.112968252357781	0.216018756250101	0.212357367513082
0.000882205513784461	0.023826899723745	0.113080153983962	0.216201402361304	0.212525137549249
0.000887218045112782	0.0238658910295498	0.113191652459338	0.216383327552457	0.212692202551388
0.000892230576441103	0.0239047889068052	0.113302751738204	0.216564538992482	0.212858569535628
0.000897243107769424	0.0239435942602245	0.113413455713661	0.216745043741519	0.21302424540845
0.000902255639097744	0.023982307980524	0.113523768219004	0.21692484872503	0.213189236969833
0.000907268170426065	0.0240209309454236	0.113633693029389	0.217103960778621	0.213353550914234
0.000912280701754386	0.0240594640190836	0.113743233862282	0.217282386641009	0.213517193834059
0.000917293233082707	0.0240979080530734	0.113852394379193	0.217460132925149	0.213680172221026
0.000922305764411028	0.0241362638864671	0.113961178186578	0.217637206178428	0.213842492468148
0.000927318295739348	0.0241745323456582	0.114069588837125	0.217813612815787	0.214004160872288
0.000932330827067669	0.0242127142454553	0.114177629830701	0.217989359166084	0.214165183635984
0.00093734335839599	0.0242508103882951	0.114285304615575	0.218164451482613	0.214325566868856
0.000942355889724311	0.0242888215652601	0.114392616589195	0.218338895902877	0.214485316589998
0.000947368421052632	0.0243267485560463	0.114499569099551	0.21851269847907	0.214644438730056
0.000952380952380952	0.0243645921293553	0.114606165445734	0.218685865181575	0.214802939132329
0.000957393483709273	0.024402353042464	0.114712408879468	0.218858401888543	0.214960823554556
0.000962406015037594	0.0244400320423935	0.114818302605534	0.219030314397171	0.215118097671066
0.000967418546365915	0.0244776298654264	0.114923849782816	0.219201608423099	0.215274767074634
0.000972431077694236	0.0245151472375115	0.115029053525342	0.21937228958029	0.215430837276773
0.000977443609022556	0.0245525848745555	0.115133916902974	0.219542363429196	0.215586313711022
0.000982456140350877	0.0245899434824621	0.115238442942351	0.219711835433236	0.215741201732916
0.000987468671679198	0.0246272237575346	0.115342634627861	0.219880710994765	0.215895506622768
0.000992481203007519	0.024664426386237	0.115446494902217	0.220048995422483	0.216049233586414
0.00099749373433584	0.0247015520459587	0.115550026667066	0.220216693959499	0.216202387756547
0.00100250626566416	0.0247386014047618	0.115653232784512	0.220383811777418	0.216354974194445
0.00100751879699248	0.0247755751215558	0.115756116076822	0.220550353968567	0.216506997891299
0.0010125313283208	0.0248124738464314	0.115858679328099	0.220716325571332	0.216658463769289
0.00101754385964912	0.0248492982209641	0.11596092528439	0.220881731533467	0.216809376683152
0.00102255639097744	0.0248860488778422	0.116062856654958	0.221046576758458	0.216959741421171
0.00102756892230576	0.0249227264418058	0.116164476112017	0.22121086605823	0.217109562706576
0.00103258145363409	0.0249593315288105	0.116265786292462	0.221374604202304	0.217258845198982
0.00103759398496241	0.0249958647471979	0.116366789797836	0.221537795875247	0.217407593494876
0.00104260651629073	0.0250323266970294	0.1164674891955	0.221700445727962	0.217555812129127
0.00104761904761905	0.0250687179708757	0.116567887018451	0.2218625583131	0.217703505576769
0.00105263157894737	0.0251050391533976	0.116667985766627	0.222024138153871	0.217850678252943
0.00105764411027569	0.02514129082164	0.116767787907475	0.222185189698442	0.21799733451449
0.00106265664160401	0.0251774735455453	0.116867295876224	0.222345717333496	0.21814347866123
0.00106766917293233	0.0252135878875178	0.116966512076348	0.222505725405088	0.218289114936883
0.00107268170426065	0.0252496344030635	0.117065438880703	0.222665218183772	0.218434247529487
0.00107769423558897	0.0252856136403455	0.11716407863154	0.222824199902212	0.218578880572917
0.00108270676691729	0.0253215261408441	0.117262433641176	0.22298267471912	0.21872301814823
0.00108771929824561	0.0253573724393428	0.117360506192597	0.223140646760521	0.218866664283586
0.00109273182957393	0.0253931530638038	0.11745829854015	0.223298120084313	0.219009822956037
0.00109774436090226	0.0254288685355617	0.117555812909176	0.223455098707553	0.219152498091705
0.00110275689223058	0.0254645193696632	0.11765305149798	0.223611586587481	0.219294693567518
0.0011077694235589	0.025500106074736	0.117750016476798	0.223767587636159	0.21943641321093
0.00111278195488722	0.0255356291533548	0.117846709989215	0.22392310571565	0.219577660802109
0.00111779448621554	0.0255710891015404	0.117943134152117	0.224078144644643	0.219718440073409
0.00112280701754386	0.0256064864098451	0.118039291056553	0.224232708187313	0.219858754711056
0.00112781954887218	0.0256418215626057	0.118135182768009	0.224386800066293	0.219998608355944
0.0011328320802005	0.0256770950381834	0.118230811326519	0.224540423954762	0.220138004603582
0.00113784461152882	0.0257123073095215	0.118326178747608	0.224693583483969	0.220276947005748
0.00114285714285714	0.0257474588437796	0.118421287022264	0.224846282233539	0.220415439070687
0.00114786967418546	0.0257825501024641	0.118516138117643	0.224998523757818	0.220553484264226
0.00115288220551378	0.0258175815419153	0.118610733977108	0.22515031154823	0.220691086010209
0.00115789473684211	0.0258525536127613	0.118705076521346	0.225301649062328	0.220828247691147
0.00116290726817043	0.0258874667605794	0.118799167647735	0.225452539717531	0.220964972648517
0.00116791979949875	0.0259223214257577	0.11889300923145	0.225602986886827	0.221101264185026
0.00117293233082707	0.0259571180434127	0.118986603125592	0.225752993909314	0.22123712556307
0.00117794486215539	0.025991857043699	0.119079951161428	0.225902564080683	0.221372560006912
0.00118295739348371	0.0260265388518695	0.119173055148997	0.226051700655395	0.22150757070276
0.00118796992481203	0.0260611638882583	0.119265916877158	0.226200406853549	0.221642160799191
0.00119298245614035	0.0260957325684283	0.119358538114277	0.226348685855199	0.221776333408064
0.00119799498746867	0.0261302453031779	0.119450920608082	0.226496540806114	0.221910091605396
0.00120300751879699	0.0261647024986147	0.119543066086592	0.226643974815703	0.222043438431221
0.00120802005012531	0.0261991045563143	0.119634976257561	0.226790990951591	0.222176376890304
0.00121303258145363	0.0262334518882561	0.119726652809963	0.22693759225589	0.222308909953058
0.00121804511278195	0.0262677448424349	0.119818097413066	0.227083781727398	0.22244104055631
0.00122305764411028	0.0263019838517078	0.119909311717614	0.227229562333126	0.222572771602629
0.0012280701754386	0.0263361692851383	0.120000297355938	0.227374937010042	0.222704105962428
0.00123308270676692	0.0263703015224139	0.120091055941681	0.22751990866226	0.222835046472922
0.00123809523809524	0.0264043809392104	0.120181589070635	0.22766448015161	0.222965595940033
0.00124310776942356	0.0264384079066218	0.120271898321278	0.22780865432199	0.22309575713767
0.00124812030075188	0.0264723827923588	0.120361985253996	0.227952433972368	0.223225532809409
0.0012531328320802	0.0265063059593814	0.120451851412634	0.228095821878443	0.223354925667672
0.00125814536340852	0.0265401777813851	0.120541498323579	0.228238820785634	0.223483938395154
0.00126315789473684	0.0265739985719808	0.120630927496829	0.228381433404142	0.223612573645048
0.00126817042606516	0.0266077687246003	0.12072014042583	0.228523662420527	0.223740834041113
0.00127318295739348	0.0266414885871262	0.120809138588224	0.228665510483465	0.223868722178533
0.0012781954887218	0.0266751584762037	0.120897923445008	0.228806980220309	0.223996240624383
0.00128320802005013	0.0267084748740434	0.120986496442168	0.228948074232136	0.224123391917643
0.00128822055137845	0.0267420458618376	0.121074859009738	0.22908879508229	0.224250178569869
0.00129323308270677	0.0267755679008892	0.121163012562913	0.229229145312555	0.224376603065329
0.00129824561403509	0.0268090413214632	0.12125095850137	0.229369127439985	0.22450266786224
0.00130325814536341	0.0268424664497299	0.121338698210322	0.229508743944716	0.224628375392169
0.00130827067669173	0.0268758436090028	0.121426233060407	0.229647997292254	0.224753728060468
0.00131328320802005	0.0269091731189118	0.121513564407565	0.229786889917864	0.224878728247626
0.00131829573934837	0.0269424552958831	0.121600693593901	0.229925424227343	0.225003378308608
0.00132330827067669	0.0269756904531493	0.121687621947238	0.230063602605796	0.225127680573591
0.00132832080200501	0.027008878900664	0.12177435078201	0.230201427409225	0.225251637348604
0.00133333333333333	0.0270420209451588	0.12186088139839	0.230338900977314	0.225375250915256
0.00133834586466165	0.0270751168903497	0.121947215084118	0.230476025614053	0.22549852353128
0.00134335839598997	0.0271081670368253	0.122033353112726	0.230612803607668	0.225621457431747
0.0013483709273183	0.0271411716821033	0.122119296745622	0.230749237217895	0.225744054827854
0.00135338345864662	0.0271741311207876	0.122205047230455	0.23088532868476	0.22586631790837
0.00135839598997494	0.0272070456443967	0.122290605803031	0.231021080228858	0.225988248839723
0.00136340852130326	0.0272399155417115	0.122375973686252	0.231156494036929	0.226109849765942
0.00136842105263158	0.027272741098514	0.122461152090645	0.231291572284351	0.226231122809704
0.0013734335839599	0.0273055225977259	0.122546142215006	0.231426317118684	0.22635207007175
0.00137844611528822	0.0273382603195264	0.122630945245617	0.231560730668479	0.226472693631505
0.00138345864661654	0.027370954541415	0.122715562357294	0.231694815038488	0.226592995547893
0.00138847117794486	0.0274036055379601	0.122799994712994	0.231828572313845	0.226712977859112
0.00139348370927318	0.0274362135812824	0.122884243464497	0.231962004561548	0.226832642582752
0.0013984962406015	0.0274687789406237	0.122968309751708	0.23209511382283	0.226951991716562
0.00140350877192982	0.0275013018828277	0.123052194703762	0.232227902121949	0.227071027238147
0.00140852130325815	0.0275337826720587	0.123135899438931	0.232360371464719	0.227189751106188
0.00141353383458647	0.0275662215697693	0.123219425063918	0.23249252383035	0.227308165259171
0.00141854636591479	0.027598618835268	0.123302772675118	0.232624361185813	0.227426271617526
0.00142355889724311	0.0276309747250158	0.123385943358365	0.232755885477358	0.227544072082379
0.00142857142857143	0.0276632894931754	0.123468938188718	0.232887098631732	0.227661568536431
0.00143358395989975	0.0276955633916755	0.123551758231295	0.233018002552379	0.227778762843967
0.00143859649122807	0.0277277966697724	0.123634404540877	0.233148599132762	0.227895656851618
0.00144360902255639	0.0277599895742723	0.123716878161943	0.233278890243936	0.228012252387697
0.00144862155388471	0.0277924462201332	0.123799180129222	0.233408877737509	0.22812855126362
0.00145363408521303	0.0278245591100701	0.123881311467719	0.233538563450392	0.228244555272797
0.00145864661654135	0.0278566323536957	0.123963273192845	0.233667949198319	0.228360266191914
0.00146365914786967	0.0278886661890766	0.124045066309855	0.233797036784334	0.228475685780772
0.00146867167919799	0.0279206608517648	0.124126691815482	0.23392582799218	0.228590815782159
0.00147368421052632	0.0279526165753441	0.124208150696562	0.234054324586992	0.228705657922905
0.00147869674185464	0.0279845335912684	0.124289443930557	0.234182528319821	0.228820213913295
0.00148370927318296	0.0280164121284675	0.124370572486516	0.23431044092482	0.228934485447683
0.00148872180451128	0.0280482524143107	0.124451537324017	0.234438064120574	0.229048474204394
0.0014937343358396	0.0280800546843495	0.124532339393969	0.234565399608198	0.22916218184656
0.00149874686716792	0.0281118191402698	0.124612979638649	0.234692449074488	0.229275610021307
0.00150375939849624	0.0281435460035879	0.124693458991464	0.23481921418651	0.229388760360951
0.00150877192982456	0.028175235513805	0.124773778377454	0.234945696603379	0.22950163448277
0.00151378446115288	0.0282068878879332	0.124853938713113	0.235071897964468	0.229614233988938
0.0015187969924812	0.0282385033101454	0.124933940907059	0.23519781989214	0.229726560466912
0.00152380952380952	0.0282700820245274	0.125013785859035	0.2353234640007	0.229838615489998
0.00152882205513784	0.0283016242317954	0.125093474461201	0.235448831881867	0.229950400617153
0.00153383458646617	0.0283331301416292	0.12517300759765	0.235573925118523	0.230061917392804
0.00153884711779449	0.0283646000381779	0.125252386143998	0.235698745276336	0.230173167347766
0.00154385964912281	0.0283960339732511	0.125331610969211	0.235823293909386	0.230284151999214
0.00154887218045113	0.0284274322277895	0.125410682933315	0.235947572555971	0.230394872850266
0.00155388471177945	0.0284587950038434	0.125489602889428	0.236071582741775	0.23050533139074
0.00155889724310777	0.0284901225017009	0.125568371682838	0.236195325977081	0.230615529097457
0.00156390977443609	0.0285214149200169	0.125646990151579	0.236318803760563	0.230725467433768
0.00156892230576441	0.0285526724554325	0.125725459126453	0.236442017576096	0.23083514785016
0.00157393483709273	0.0285838953032922	0.125803779430413	0.236564968897841	0.230944571784207
0.00157894736842105	0.0286150836569054	0.125881951880018	0.236687659183393	0.231053740661463
0.00158395989974937	0.0286462377080615	0.125959977284175	0.236810089877472	0.231162655893857
0.00158897243107769	0.0286773576469234	0.126037856445124	0.236932262414282	0.231271318881884
0.00159398496240602	0.0287084436619438	0.12611559015782	0.237054178215581	0.231379731013542
0.00159899749373434	0.0287394959401131	0.126193179210617	0.237175838689413	0.231487893664714
0.00160401002506266	0.0287705146666377	0.126270624385143	0.23729724523263	0.23159580819916
0.00160902255639098	0.028801500025284	0.126347926456402	0.237418399229414	0.231703475969462
0.0016140350877193	0.0288324521982681	0.126425086192463	0.237539302050833	0.231810898315956
0.00161904761904762	0.0288633713661962	0.126502104355065	0.237659955060043	0.231918076567823
0.00162406015037594	0.0288942577082429	0.126578981699664	0.23778035960407	0.232025012042625
0.00162907268170426	0.0289251114019853	0.126655718975113	0.237900517022446	0.232131706046881
0.00163408521303258	0.0289559326236174	0.12673231692403	0.238020428638727	0.232238159875901
0.0016390977443609	0.0289867215477583	0.126808776282806	0.238140095771021	0.232344374814169
0.00164411027568922	0.0290174783476663	0.126885097781551	0.238259519720322	0.232450352135112
0.00164912280701754	0.0290482031952416	0.126961282144558	0.238378701783136	0.232556093101527
0.00165413533834586	0.029078896260655	0.127037330089857	0.238497643237644	0.232661598965559
0.00165914786967419	0.0291095577130743	0.127113242329811	0.238616345358242	0.232766870968862
0.00166416040100251	0.0291401877200454	0.127189019570314	0.238734809404311	0.232871910342984
0.00166917293233083	0.0291707864477526	0.127264662512316	0.238853036626873	0.232976718308917
0.00167418546365915	0.0292013540610838	0.127340171849961	0.238971028265081	0.233081296077375
0.00167919799498747	0.0292318907235836	0.127415548272744	0.239088785549635	0.233185644849657
0.00168421052631579	0.0292623965974203	0.127490792463718	0.239206309699031	0.233289765816402
0.00168922305764411	0.0292928718435592	0.12756590510109	0.239323601924096	0.233393660159309
0.00169423558897243	0.0293233166215083	0.127640886856954	0.239440663423736	0.233497329049548
0.00169924812030075	0.0293537310896753	0.12771573839809	0.239557495389019	0.233600773649207
0.00170426065162907	0.029384115405036	0.12779046038633	0.239674098999403	0.233703995110907
0.00170927318295739	0.029414469723437	0.127865053477494	0.239790475424617	0.233806994577806
0.00171428571428571	0.0294447941994087	0.127939518322824	0.239906625826157	0.233909773183547
0.00171929824561404	0.0294750889863285	0.128013855568067	0.240022551357378	0.234012332053226
0.00172431077694236	0.0295053542362319	0.128088065853582	0.240138253159557	0.234114672302168
0.00172932330827068	0.0295355901000323	0.128162149815008	0.240253732366629	0.234216795037299
0.001734335839599	0.0295657967275501	0.128236108082672	0.240368990103424	0.234318701356478
0.00173934837092732	0.0295959742672767	0.128309941282078	0.2404840274846	0.234420392348655
0.00174436090225564	0.0296261228665946	0.128383650033898	0.24059884561639	0.234521869094408
0.00174937343358396	0.029656242671722	0.12845723495373	0.24071344559693	0.234623132665647
0.00175438596491228	0.029686333827834	0.128530696652355	0.24082782851551	0.234724184125438
0.0017593984962406	0.0297163964788531	0.12860403573593	0.240941995451838	0.234825024529067
0.00176441102756892	0.029746430767668	0.128677252805842	0.241055947479063	0.234925654923064
0.00176942355889724	0.0297764368359865	0.128750348458599	0.241169685660425	0.235026076345795
0.00177443609022556	0.0298064148245441	0.128823323286518	0.241282830847517	0.235126289827914
0.00177944862155388	0.0298363648728817	0.12889617787688	0.241396144491262	0.235226296391473
0.00178446115288221	0.029866287119519	0.128968912812752	0.241509247430521	0.235326097050879
0.00178947368421053	0.0298961817019451	0.129041528672818	0.241622140696206	0.235425692812569
0.00179448621553885	0.0299260487566208	0.129114026030648	0.241734825311297	0.235525084675499
0.00179949874686717	0.0299558884188436	0.129186405456214	0.241847302290896	0.23562427363042
0.00180451127819549	0.0299857008230383	0.129258667514906	0.241959572642299	0.235723260660757
0.00180952380952381	0.0300154861024743	0.129330812767907	0.242071637365078	0.23582204674245
0.00181453634085213	0.0300452443895625	0.129402841771567	0.24218349745118	0.235920632843769
0.00181954887218045	0.0300749758156413	0.129474755078906	0.242295153885038	0.236019019925906
0.00182456140350877	0.0301046805109623	0.129546553238253	0.242406607643545	0.236117208942026
0.00182957393483709	0.0301341185414224	0.12961823679379	0.242519839693718	0.236215200839088
0.00183458646616541	0.0301637701628314	0.129689806285806	0.242630891002777	0.236312996556276
0.00183959899749373	0.0301933954388723	0.129761262250599	0.242739762525727	0.236410597025738
0.00184461152882206	0.0302229944960787	0.129832605220541	0.242850415205302	0.236508003172614
0.00184962406015038	0.0302525674600446	0.1299038357236	0.242960869984693	0.236605215915099
0.0018546365914787	0.0302821144554426	0.129974954284194	0.243071127797588	0.236702236164884
0.00185964912280702	0.0303116356060277	0.130045961423116	0.243181189570672	0.23679906482629
0.00186466165413534	0.0303411310346489	0.130116857656562	0.243291056223782	0.236895702797168
0.00186967418546366	0.0303706008632577	0.130187643497621	0.243400728669945	0.236992150969014
0.00187468671679198	0.0304000452129176	0.13025831945544	0.243510207815407	0.237088410225957
0.0018796992481203	0.0304294642038089	0.130328886035196	0.243619494559763	0.237184481446523
0.00188471177944862	0.0304588579552475	0.130399343738745	0.243728589795994	0.23728036550201
0.00188972431077694	0.0304882265856782	0.130469693064292	0.243837494410522	0.237376063257669
0.00189473684210526	0.0305175702126979	0.130539934505935	0.243946209283294	0.237471575572525
0.00189974937343358	0.0305468889530558	0.130610068554723	0.244054735287893	0.237566903299178
0.0019047619047619	0.03057618292266	0.130680095697845	0.244163073291474	0.237662047283757
0.00190977443609023	0.0306054547938399	0.130750016419385	0.24427122415494	0.237757008366819
0.00191478696741855	0.0306346970091252	0.130819831199548	0.244379188732991	0.237851787382416
0.00191979949874687	0.0306639173536931	0.130889540515373	0.244486967874126	0.237946385158578
0.00192481203007519	0.030693113382942	0.130959144840292	0.244594562420729	0.238040802517827
0.00192982456140351	0.0307222852087153	0.131028644644284	0.244701973209185	0.238135040276112
0.00193483709273183	0.0307514329420695	0.131098040394326	0.244809201069864	0.238229099243887
0.00193984962406015	0.030780556693275	0.131167332554044	0.244916246827214	0.238322980225819
0.00194486215538847	0.0308096565718274	0.131236521583596	0.245023111299826	0.238416684020939
0.00194987468671679	0.0308387326864583	0.131305607939896	0.245129795300488	0.238510211422025
0.00195488721804511	0.0308677851451333	0.131374592076925	0.245236299636193	0.238603563217372
0.00195989974937343	0.0308968140550723	0.131443474445109	0.245342625108259	0.238696740188246
0.00196491228070175	0.0309258195227425	0.131512255491859	0.245448772512328	0.238789743111442
0.00196992481203008	0.0309548016538766	0.1315809356619	0.245554742638532	0.238882572758074
0.0019749373433584	0.0309837605534725	0.131649515396102	0.245660536271373	0.238975229893795
0.00197994987468672	0.0310126963258051	0.13171799513264	0.245766154189921	0.239067715278636
0.00198496240601504	0.0310418491343648	0.131786375307019	0.245871597167784	0.239160029667684
0.00198997493734336	0.0310707389620089	0.131854656351251	0.2459768659732	0.239252173810553
0.00199498746867168	0.031099605970921	0.131922838694533	0.246081961369122	0.239344148451605
0.002	0.0311284502625786	0.131990922763005	0.246186884113142	0.239435954330557
0.002005	0.0311571999116068	0.132058739136354	0.246291373294246	0.239527363295727
0.00248979797979798	0.033850984285312	0.138228431529662	0.255710262896394	0.247693775783375
0.00297459595959596	0.0363996539690658	0.143760035742701	0.264013163093348	0.254768384883453
0.00345939393939394	0.0388430697194934	0.148823616368997	0.271499746486825	0.261043237114896
0.00394419191919192	0.041206878711706	0.153526688718004	0.278359078906982	0.266702554096031
0.0044289898989899	0.0435081554982409	0.157942106229345	0.284718856817637	0.271870729741522
0.00491378787878788	0.0457593921131817	0.162121758902349	0.290671762962821	0.276636113065957
0.00539858585858586	0.0479686979227622	0.166104052612134	0.296278833184056	0.281063944192504
0.00588338383838384	0.0501427801126261	0.169918294132356	0.301597012742956	0.285203913492068
0.00636818181818182	0.0522875830713903	0.17358740969799	0.3066641531153	0.289094834338876
0.0068529797979798	0.0544068176057461	0.177129708131729	0.311512015912521	0.292767665775607
0.00733777777777778	0.0565037663181315	0.180560067646526	0.316166377960784	0.296247542415373
0.00782257575757576	0.0585811016584007	0.183890760053135	0.320648476658999	0.299555181209514
0.00830737373737374	0.0606410267513593	0.187132038591267	0.324976039038195	0.302707882862289
0.00879217171717172	0.0626853778480746	0.190292566911609	0.329164031577619	0.305720261374467
0.0092769696969697	0.0647156963159775	0.193379738463069	0.333225217610587	0.30860478635199
0.00976176767676768	0.0667333666376302	0.196399918507684	0.337170579153322	0.31137219335066
0.0102465656565657	0.0687396972275745	0.199358630392025	0.341009641148101	0.314031799289949
0.0107313636363636	0.0707350807511716	0.202260700926639	0.344750724229486	0.316591748330174
0.0112161616161616	0.0727203552733732	0.20511037528022	0.348401144265858	0.319059205975808
0.0117009595959596	0.0746968905676686	0.207911416897526	0.351967371686808	0.321440514065919
0.0121857575757576	0.0766650078564397	0.210667149186167	0.355455160022369	0.323741315819784
0.0126705555555556	0.0786252714280039	0.213380564892357	0.358869650585168	0.325966657681634
0.0131553535353535	0.0805781807190076	0.21605434303671	0.362215458463048	0.328121072989099
0.0136401515151515	0.0825241793013086	0.218690898349879	0.365496743720317	0.330208651258014
0.0141249494949495	0.0844636629852417	0.221292415602739	0.368717270786885	0.332233095978752
0.0146097474747475	0.0863973055463314	0.223860878537132	0.371880458329132	0.334197773156971
0.0150945454545455	0.0883247859478054	0.226398094301591	0.374989421393375	0.336105752339291
0.0155793434343434	0.0902467104740467	0.228905714189366	0.378047007229288	0.337959841490109
0.0160641414141414	0.0921633381833758	0.231385251450098	0.381055825903016	0.339762616804656
0.0165489393939394	0.0940749038328266	0.233838096528285	0.384018276597694	0.341516448323462
0.0170337373737374	0.0959816207159207	0.236265530272055	0.386936570312763	0.343223522045435
0.0175185353535354	0.0978836831057477	0.238668735362326	0.389812749545308	0.344885859104487
0.0180033333333333	0.0997812683661145	0.24104880630691	0.392648705426059	0.346505332469389
0.0184881313131313	0.101674550612705	0.243406758112906	0.395446192697963	0.348083681546196
0.0189729292929293	0.103563654497293	0.245743533978333	0.398206842861949	0.349622524993619
0.0194577272727273	0.105448718217897	0.248060011988953	0.40093217575	0.351123372010528
0.0199425252525253	0.107329889799639	0.250357011127885	0.403623609751246	0.352587632312022
0.0204273232323232	0.109207273964863	0.252635296495228	0.40628247087693	0.354016624973649
0.0209121212121212	0.111080977926895	0.254895584071586	0.408910000818584	0.355411586296705
0.0213969191919192	0.112950780892881	0.257138544860137	0.411507364133541	0.356773676823334
0.0218817171717172	0.114817415066	0.259364808635355	0.41407565466927	0.358103987609949
0.0223665151515152	0.116680645240436	0.261574968148529	0.416615901322159	0.359403545852573
0.0228513131313131	0.1185405508606	0.263769578843351	0.41912907321277	0.360673319943909
0.0233361111111111	0.120397206388117	0.265949166526178	0.421616084347843	0.361914224029806
0.0238209090909091	0.122250679806326	0.268114226523929	0.424077797829444	0.363127122124473
0.0243057070707071	0.124101036194049	0.270265226710942	0.426515029663661	0.364312831835564
0.0247905050505051	0.125948334969991	0.272402609548848	0.428928552213745	0.365472127742486
0.025275303030303	0.12779263231736	0.274526793909361	0.431319097338154	0.36660574446708
0.025760101010101	0.129633981425644	0.276638176747971	0.433687359246526	0.367714379469879
0.026244898989899	0.13147243106875	0.278737134616503	0.436033997104719	0.368798695600912
0.026729696969697	0.133308027740095	0.280824025068422	0.438359637414749	0.369859323430997
0.027214494949495	0.135140814909404	0.282899187913023	0.440664876192807	0.370896863386419
0.0276992929292929	0.136971159456485	0.284962946395107	0.442950280966046	0.371911887705948
0.0281840909090909	0.138798442124679	0.287015608261407	0.445216472778035	0.37290494223864
0.0286688888888889	0.140623037187778	0.289057466741146	0.447463807186315	0.373876548097515
0.0291536868686869	0.142444972868073	0.291088801463716	0.449692856844201	0.374827203183352
0.0296384848484849	0.144264281515909	0.293109879291935	0.451904092252105	0.375757383589431
0.0301232828282828	0.146080993700202	0.295120955077589	0.454097963242877	0.376667544901225
0.0306080808080808	0.147895138329705	0.297122272407107	0.456274900210664	0.37755812339661
0.0310928787878788	0.14970674276572	0.29911406423882	0.458435315239771	0.378429537159037
0.0315776767676768	0.151515832924554	0.301096553510545	0.460579603156245	0.379282187109443
0.0320624747474747	0.153322053373178	0.303069953748497	0.462708142501737	0.38011645796424
0.0325472727272727	0.155126187414741	0.305034469545291	0.464821296438963	0.380932719126427
0.0330320707070707	0.15692787717182	0.306990297081433	0.46691941359301	0.381731325514593
0.0335168686868687	0.158727143659174	0.308937624585465	0.469002828836237	0.382512618335404
0.0340016666666667	0.160524006853165	0.310876632745269	0.471071864022225	0.383276925804036
0.0344864646464646	0.162318485755493	0.312807495121332	0.473126828663982	0.384024563817025
0.0349712626262626	0.16411059845227	0.31473037849753	0.475168020575797	0.384755836581192
0.0354560606060606	0.165900362168974	0.316645443259628	0.47719572646804	0.385471037201578
0.0359408585858586	0.167687793321235	0.318552843704262	0.479210222503792	0.386170448232643
0.0364256565656566	0.169472907562239	0.320452728332484	0.481211774828804	0.386854342194376
0.0369104545454545	0.171255719826732	0.322345240164483	0.483200640049476	0.387522982056923
0.0373952525252525	0.173036244372013	0.32423051697708	0.485177065706098	0.388176621695115
0.0378800505050505	0.174814494816114	0.326108691585213	0.487141290700514	0.388815506316299
0.0383648484848485	0.176590484180812	0.327979892057922	0.489093545698584	0.389439872862273
0.0388496464646465	0.178364224888136	0.329843856900396	0.491034053521916	0.390049950387196
0.0393344444444444	0.180135728864865	0.331701475484852	0.49296302949852	0.390645960415095
0.0398192424242424	0.181905007498225	0.333552477877052	0.494880681807418	0.391228117275089
0.0403040404040404	0.183672071699714	0.335396975290856	0.496787211799717	0.391796628418798
0.0407888383838384	0.185436931923218	0.337235075205271	0.498682814299532	0.392351694719989
0.0412736363636364	0.187199598188918	0.339066881509512	0.500567597695158	0.392893510757114
0.0417584343434343	0.188960080105655	0.340892494677271	0.502441904977823	0.393422265080856
0.0422432323232323	0.190718386891844	0.342712011903959	0.504305832848819	0.393938140467353
0.0427280303030303	0.192474527403531	0.344525527254383	0.506159552724318	0.394441314157527
0.0432128282828283	0.194228510111707	0.346333131794559	0.50800323077328	0.394931958084173
0.0436976262626263	0.195980343202032	0.348134913706247	0.509837028134227	0.395410239087339
0.0441824242424242	0.197730034508963	0.34993095842498	0.5116611011204	0.395876319118169
0.0446672222222222	0.199477591572296	0.351721348743416	0.513475601414723	0.396330355432208
0.0451520202020202	0.201223021643525	0.353506164914911	0.515280676254704	0.396772500774315
0.0456368181818182	0.202966331699514	0.355285484758184	0.517076468608096	0.397202903552509
0.0461216161616162	0.204707528455406	0.357059383763184	0.518863117339831	0.39762170800486
0.0466064141414141	0.20644661837694	0.358827935167767	0.520640757370349	0.398029054357308
0.0470912121212121	0.208183607691823	0.360591210062851	0.522409519827572	0.398425078973845
0.0475760101010101	0.209918502400729	0.362349277457177	0.524169532189576	0.39880991450027
0.0480608080808081	0.211651308287532	0.364102204370424	0.525920918422018	0.399183690000662
0.0485456060606061	0.213382030929116	0.365850055902663	0.527663799108544	0.399546531087097
0.049030404040404	0.215110675704487	0.36759289530404	0.529398291574886	0.399898560044268
0.049515202020202	0.216837247803613	0.369330784055374	0.531124510007562	0.400239895947786
0.05	0.21856175223559	0.371063781916169	0.532842565567301	0.400570654776993

